Campfire: Compressible, Regularization-Free, Structured Sparse Training for Hardware Accelerators

This paper studies structured sparse training of CNNs with a gradual pruning technique that leads to fixed, sparse weight matrices after a set number of epochs. We simplify the structure of the enforced sparsity so that it reduces overhead caused by regularization. The proposed training methodology Campfire explores pruning at granularities within a convolutional kernel and filter. We study various tradeoffs with respect to pruning duration, level of sparsity, and learning rate configuration. We show that our method creates a sparse version of ResNet-50 and ResNet-50 v1.5 on full ImageNet while remaining within a negligible <1% margin of accuracy loss. To ensure that this type of sparse training does not harm the robustness of the network, we also demonstrate how the network behaves in the presence of adversarial attacks. Our results show that with 70% target sparsity, over 75% top-1 accuracy is achievable.

==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/dense/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
41,1.3357328176498413
42,1.3200794458389282
43,1.3192534446716309
44,1.3054016828536987
45,1.4050521850585938
46,1.3054286241531372
47,1.2980494499206543
48,1.3215205669403076
49,1.305759310722351
50,1.3225059509277344
51,1.290887475013733
52,1.3062772750854492
53,1.2988851070404053
54,1.3111449480056763
55,1.291192650794983
56,1.2963354587554932
57,1.2901784181594849
58,1.300756812095642
59,1.2985581159591675
60,1.0511223077774048
61,1.031567931175232
62,1.0221445560455322
63,1.0104204416275024
64,1.0101040601730347
65,1.0027680397033691
66,0.9954540729522705
67,0.9965413212776184
68,0.9906086921691895
69,0.9877649545669556
70,0.9909622073173523
71,0.9818311333656311
72,0.9821838140487671
73,0.9837679266929626
74,0.9776643514633179
75,0.9786754846572876
76,0.9808685183525085
77,0.9845277070999146
78,0.9800557494163513
79,0.9845871925354004
80,0.9878190159797668
81,0.9827893376350403
82,0.9845579862594604
83,0.9847905039787292
84,0.9849497675895691
85,0.9868237972259521
86,0.9794455766677856
87,0.9819774031639099
88,0.9873784184455872
89,0.9890649318695068
90,0.9515592455863953
91,0.9484545588493347
92,0.9444009065628052
93,0.9462615847587585
94,0.9439036250114441
95,0.9425067901611328
96,0.943866491317749
97,0.9409578442573547
98,0.9432936906814575
99,0.9415872097015381


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/dense/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.20800018310547
42,67.39199829101562
43,67.5999984741211
44,67.8219985961914
45,65.34200286865234
46,67.76200103759766
47,68.06999969482422
48,67.46399688720703
49,67.63400268554688
50,67.34200286865234
51,67.96199798583984
52,67.76000213623047
53,67.56600189208984
54,67.63200378417969
55,68.04199981689453
56,67.91000366210938
57,68.04199981689453
58,67.79199981689453
59,68.04000091552734
60,73.49199676513672
61,73.99800109863281
62,74.08799743652344
63,74.5999984741211
64,74.48799896240234
65,74.65399932861328
66,74.74400329589844
67,74.80799865722656
68,74.97599792480469
69,75.0260009765625
70,74.98999786376953
71,75.18000030517578
72,75.13800048828125
73,74.97200012207031
74,75.20600128173828
75,75.22000122070312
76,75.18800354003906
77,75.2020034790039
78,75.25399780273438
79,75.14600372314453
80,74.9739990234375
81,75.18599700927734
82,75.21800231933594
83,75.1259994506836
84,75.18399810791016
85,75.13400268554688
86,75.23799896240234
87,75.1500015258789
88,75.20800018310547
89,75.25
90,76.0260009765625
91,76.06600189208984
92,76.14600372314453
93,76.08599853515625
94,76.1259994506836
95,76.24199676513672
96,76.06400299072266
97,76.28600311279297
98,76.27999877929688
99,76.19200134277344


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/dense/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.06800079345703
42,88.28800201416016
43,88.21800231933594
44,88.51599884033203
45,87.36000061035156
46,88.5
47,88.71399688720703
48,88.26799774169922
49,88.60399627685547
50,88.2760009765625
51,88.83599853515625
52,88.56199645996094
53,88.73600006103516
54,88.45999908447266
55,88.68800354003906
56,88.77200317382812
57,88.68599700927734
58,88.68199920654297
59,88.71199798583984
60,91.552001953125
61,91.78600311279297
62,91.99600219726562
63,92.21399688720703
64,92.08200073242188
65,92.26599884033203
66,92.30599975585938
67,92.2239990234375
68,92.27999877929688
69,92.3219985961914
70,92.3479995727539
71,92.44999694824219
72,92.45600128173828
73,92.40799713134766
74,92.46600341796875
75,92.60199737548828
76,92.52799987792969
77,92.56600189208984
78,92.46600341796875
79,92.49600219726562
80,92.49600219726562
81,92.6240005493164
82,92.52799987792969
83,92.46800231933594
84,92.56999969482422
85,92.5199966430664
86,92.4800033569336
87,92.58599853515625
88,92.48200225830078
89,92.51399993896484
90,92.8499984741211
91,92.88600158691406
92,93.0260009765625
93,92.95800018310547
94,93.0260009765625
95,92.97200012207031
96,92.98400115966797
97,93.00199890136719
98,92.98200225830078
99,92.97599792480469


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/dense/Val_Sparsity.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
41,0.00960577093064785
42,0.00963456928730011
43,0.009658907540142536
44,0.009680584073066711
45,0.009700735099613667
46,0.009734620340168476
47,0.009762597270309925
48,0.009775117971003056
49,0.009800473228096962
50,0.009821993298828602
51,0.009833496995270252
52,0.009850596077740192
53,0.009865229949355125
54,0.009882094338536263
55,0.009897354058921337
56,0.009920713491737843
57,0.009930887259542942
58,0.009947829879820347
59,0.009966219775378704
60,0.00995839387178421
61,0.009970993734896183
62,0.009969780221581459
63,0.009985314682126045
64,0.009990714490413666
65,0.010002022609114647
66,0.010008087381720543
67,0.010013016872107983
68,0.010007382370531559
69,0.010022330097854137
70,0.010033246129751205
71,0.010034029372036457
72,0.010045415721833706
73,0.010051715187728405
74,0.010051676072180271
75,0.010060558095574379
76,0.010064509697258472
77,0.010073548182845116
78,0.010068696923553944
79,0.010089004412293434
80,0.010077852755784988
81,0.010085051879286766
82,0.010088416747748852
83,0.010094404220581055
84,0.010110328905284405
85,0.010117254219949245
86,0.010120698250830173
87,0.010112090036273003
88,0.010115259326994419
89,0.010132749564945698
90,0.010132280178368092
91,0.010130010545253754
92,0.01013470534235239
93,0.010128914378583431
94,0.01013169251382351
95,0.010127819143235683
96,0.010127858258783817
97,0.010131418704986572
98,0.01013908814638853
99,0.010139635764062405


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start0/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,3.911013126373291
1,3.2395641803741455
2,2.8012256622314453
3,2.6688761711120605
4,2.520313262939453
5,2.4407122135162354
6,2.4205355644226074
7,2.503054618835449
8,2.4436352252960205
9,2.7954037189483643
10,2.2889325618743896
11,2.296703338623047
12,2.2655317783355713
13,2.2293689250946045
14,2.233062267303467
15,2.2729272842407227
16,2.2484123706817627
17,2.1880135536193848
18,2.218902587890625
19,2.2180581092834473
20,2.153933048248291
21,2.239405393600464
22,2.2735581398010254
23,2.2327001094818115
24,2.2981655597686768
25,2.219492197036743
26,2.1628992557525635
27,2.1325604915618896
28,2.176283836364746
29,2.274244785308838
30,1.4632349014282227
31,1.4184798002243042
32,1.4063764810562134
33,1.4007344245910645
34,1.402665376663208
35,1.4086321592330933
36,1.4027754068374634
37,1.4228509664535522
38,1.4228423833847046
39,1.4049919843673706
40,1.4218727350234985
41,1.425645351409912
42,1.4089387655258179
43,1.4180028438568115
44,1.4173444509506226
45,1.392829418182373
46,1.3989397287368774
47,1.4222084283828735
48,1.3796643018722534
49,1.3927687406539917
50,1.4023091793060303
51,1.4023280143737793
52,1.4104163646697998
53,1.4008233547210693
54,1.403646469116211
55,1.4475382566452026
56,1.408145546913147
57,1.3969361782073975
58,1.3918311595916748
59,1.3956615924835205
60,1.168428897857666
61,1.1521328687667847
62,1.1389483213424683
63,1.132184386253357
64,1.1298578977584839
65,1.116068959236145
66,1.1147483587265015
67,1.112288236618042
68,1.1102455854415894
69,1.104163646697998
70,1.1059296131134033
71,1.1021865606307983
72,1.0991184711456299
73,1.1011182069778442
74,1.0937420129776
75,1.0943307876586914
76,1.0956525802612305
77,1.0949854850769043
78,1.0913115739822388
79,1.0906089544296265
80,1.0918768644332886
81,1.090301752090454
82,1.0904124975204468
83,1.096348524093628
84,1.0933490991592407
85,1.0873231887817383
86,1.0914183855056763
87,1.0884860754013062
88,1.087264060974121
89,1.090499997138977
90,1.0546298027038574
91,1.0515385866165161
92,1.0488722324371338
93,1.0478575229644775
94,1.046701192855835
95,1.0486867427825928
96,1.0444564819335938
97,1.0447853803634644
98,1.0437639951705933
99,1.0463393926620483


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start0/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,21.88800048828125
1,30.785999298095703
2,38.198001861572266
3,40.577999114990234
4,43.17599868774414
5,44.45399856567383
6,44.79999923706055
7,43.42599868774414
8,44.24599838256836
9,41.31999969482422
10,47.347999572753906
11,47.4739990234375
12,48.194000244140625
13,48.58000183105469
14,48.439998626708984
15,47.763999938964844
16,47.86199951171875
17,49.183998107910156
18,48.74599838256836
19,48.88600158691406
20,50.00600051879883
21,48.35200119018555
22,47.95399856567383
23,48.61800003051758
24,47.29800033569336
25,48.604000091552734
26,49.54600143432617
27,50.21200180053711
28,49.38199996948242
29,47.720001220703125
30,64.49199676513672
31,65.14600372314453
32,65.50199890136719
33,65.55999755859375
34,65.56999969482422
35,65.49600219726562
36,65.44599914550781
37,64.98999786376953
38,65.0719985961914
39,65.55000305175781
40,64.89399719238281
41,65.12999725341797
42,65.38400268554688
43,65.00399780273438
44,65.2040023803711
45,65.6259994506836
46,65.3280029296875
47,65.10600280761719
48,66.08999633789062
49,65.6240005493164
50,65.27999877929688
51,65.76399993896484
52,65.26200103759766
53,65.80799865722656
54,65.4020004272461
55,64.38800048828125
56,65.48999786376953
57,65.79000091552734
58,65.74800109863281
59,65.49800109863281
60,70.85399627685547
61,71.18599700927734
62,71.50399780273438
63,71.60600280761719
64,71.56999969482422
65,71.89800262451172
66,72.02200317382812
67,71.9739990234375
68,72.01000213623047
69,72.10800170898438
70,72.29199981689453
71,72.24800109863281
72,72.31400299072266
73,72.30000305175781
74,72.4020004272461
75,72.38800048828125
76,72.36000061035156
77,72.3740005493164
78,72.5739974975586
79,72.47000122070312
80,72.44000244140625
81,72.54000091552734
82,72.54399871826172
83,72.44400024414062
84,72.50199890136719
85,72.54199981689453
86,72.44200134277344
87,72.57599639892578
88,72.62799835205078
89,72.51200103759766
90,73.22000122070312
91,73.41000366210938
92,73.41600036621094
93,73.4260025024414
94,73.56999969482422
95,73.48600006103516
96,73.55400085449219
97,73.51000213623047
98,73.4800033569336
99,73.63400268554688


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start0/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,45.63600158691406
1,57.24800109863281
2,65.19400024414062
3,67.7979965209961
4,70.21199798583984
5,71.53199768066406
6,71.8239974975586
7,70.53600311279297
8,71.58999633789062
9,67.08000183105469
10,73.97799682617188
11,74.23400115966797
12,74.51399993896484
13,75.05799865722656
14,75.05000305175781
15,74.71800231933594
16,74.69999694824219
17,75.72200012207031
18,75.36599731445312
19,75.35199737548828
20,76.3740005493164
21,75.06999969482422
22,74.27200317382812
23,74.69200134277344
24,73.97200012207031
25,75.44999694824219
26,76.2959976196289
27,76.78199768066406
28,75.98999786376953
29,74.36799621582031
30,86.18599700927734
31,86.96399688720703
32,87.052001953125
33,87.13800048828125
34,87.04399871826172
35,86.9540023803711
36,87.1240005493164
37,86.87799835205078
38,86.78600311279297
39,87.1500015258789
40,86.8239974975586
41,86.84600067138672
42,87.052001953125
43,86.96399688720703
44,87.01000213623047
45,87.44000244140625
46,87.13800048828125
47,86.93800354003906
48,87.52999877929688
49,87.41000366210938
50,87.15399932861328
51,87.21800231933594
52,87.06600189208984
53,87.32599639892578
54,87.20999908447266
55,86.62000274658203
56,87.09200286865234
57,87.27400207519531
58,87.29000091552734
59,87.30400085449219
60,90.15599822998047
61,90.21800231933594
62,90.49400329589844
63,90.56400299072266
64,90.58399963378906
65,90.81800079345703
66,90.78399658203125
67,90.73600006103516
68,90.9219970703125
69,90.95999908447266
70,90.91799926757812
71,90.94200134277344
72,91.05799865722656
73,91.02799987792969
74,91.00399780273438
75,91.04000091552734
76,91.10199737548828
77,91.08999633789062
78,91.08599853515625
79,91.08200073242188
80,91.05799865722656
81,91.0260009765625
82,91.18199920654297
83,91.05599975585938
84,91.0260009765625
85,91.2300033569336
86,91.10199737548828
87,91.10399627685547
88,91.16600036621094
89,91.08999633789062
90,91.552001953125
91,91.60600280761719
92,91.66400146484375
93,91.66400146484375
94,91.7760009765625
95,91.63999938964844
96,91.6760025024414
97,91.67400360107422
98,91.697998046875
99,91.61000061035156


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start0/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,0.04963850975036621
1,0.08291307091712952
2,0.16300848126411438
3,0.19175536930561066
4,0.21836796402931213
5,0.2921123206615448
6,0.31473079323768616
7,0.3846345841884613
8,0.4036180377006531
9,0.4209170937538147
10,0.4365594983100891
11,0.4997553825378418
12,0.5123569369316101
13,0.5235651731491089
14,0.5334315299987793
15,0.5420600771903992
16,0.5495448708534241
17,0.6050562262535095
18,0.6104835867881775
19,0.615021288394928
20,0.6187385320663452
21,0.621719241142273
22,0.624039888381958
23,0.6257871985435486
24,0.627040445804596
25,0.6278732419013977
26,0.6283890008926392
27,0.6286492347717285
28,0.6287741661071777
29,0.6288346648216248
30,0.6288442015647888
31,0.6288572549819946
32,0.6288712620735168
33,0.6288752555847168
34,0.6288837194442749
35,0.6288943886756897
36,0.6288973689079285
37,0.6289020776748657
38,0.6289090514183044
39,0.6289111971855164
40,0.6289163827896118
41,0.6289158463478088
42,0.6289195418357849
43,0.6289206743240356
44,0.6289246082305908
45,0.6289277672767639
46,0.628929853439331
47,0.6289354562759399
48,0.6289307475090027
49,0.6289368271827698
50,0.6289404034614563
51,0.6289430260658264
52,0.6289447546005249
53,0.628953754901886
54,0.6289575695991516
55,0.6289565563201904
56,0.6289616227149963
57,0.6289601922035217
58,0.6289663910865784
59,0.6289687156677246
60,0.6289692521095276
61,0.6289713978767395
62,0.6289701461791992
63,0.6289775371551514
64,0.6289752125740051
65,0.6289724111557007
66,0.6289727091789246
67,0.6289797425270081
68,0.6289826035499573
69,0.6289824843406677
70,0.6289853453636169
71,0.6289883852005005
72,0.628986656665802
73,0.6289843320846558
74,0.6289863586425781
75,0.6289828419685364
76,0.6289874315261841
77,0.6289905905723572
78,0.6289937496185303
79,0.6289897561073303
80,0.6289929151535034
81,0.6289969682693481
82,0.6289969682693481
83,0.6289987564086914
84,0.6289997696876526
85,0.6289977431297302
86,0.6289982199668884
87,0.6290009617805481
88,0.6290026903152466
89,0.6290051341056824
90,0.6290066838264465
91,0.6290067434310913
92,0.6290019750595093
93,0.6290034055709839
94,0.6290028095245361
95,0.6290081143379211
96,0.6290081143379211
97,0.6290079355239868
98,0.6290096044540405
99,0.6290076375007629


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
21,2.242906093597412,2.1530911922454834
22,2.1976945400238037,2.2082273960113525
23,2.1713061332702637,2.2140755653381348
24,2.3490443229675293,2.1454527378082275
25,2.135039806365967,2.177025556564331
26,2.102574586868286,2.190062999725342
27,2.060182571411133,2.0318336486816406
28,2.0572049617767334,2.052633762359619
29,2.151021957397461,2.0133793354034424
30,1.3570811748504639,1.3486462831497192
31,1.31055748462677,1.3003995418548584
32,1.3163827657699585,1.2959357500076294
33,1.3105740547180176,1.2957024574279785
34,1.3238593339920044,1.284795880317688
35,1.301523208618164,1.3098900318145752
36,1.292181372642517,1.3157649040222168
37,1.3017584085464478,1.3172121047973633
38,1.3268496990203857,1.3049529790878296
39,1.3173974752426147,1.31259286403656
40,1.3368574380874634,1.3294789791107178
41,1.3207716941833496,1.3071800470352173
42,1.319312334060669,1.3229604959487915
43,1.316377878189087,1.3248236179351807
44,1.3353416919708252,1.3236887454986572
45,1.3307970762252808,1.325530767440796
46,1.320068597793579,1.3029054403305054
47,1.3023438453674316,1.2945197820663452
48,1.3141419887542725,1.293285846710205
49,1.3204423189163208,1.3198095560073853
50,1.3198660612106323,1.3140712976455688
51,1.298531413078308,1.3004480600357056
52,1.304541826248169,1.3038803339004517
53,1.3167563676834106,1.2932673692703247
54,1.3078927993774414,1.297719955444336
55,1.3009356260299683,1.319507122039795
56,1.2993220090866089,1.3283169269561768
57,1.3100378513336182,1.291812777519226
58,1.2974039316177368,1.2944560050964355
59,1.3348158597946167,1.2953866720199585
60,1.1085981130599976,1.1029291152954102
61,1.0944744348526,1.090177297592163
62,1.082101821899414,1.0775164365768433
63,1.07325279712677,1.0721538066864014
64,1.0696191787719727,1.066855549812317
65,1.0641002655029297,1.0586540699005127
66,1.0596739053726196,1.055692195892334
67,1.0562883615493774,1.0534321069717407
68,1.0517786741256714,1.051607370376587
69,1.0548648834228516,1.0477962493896484
70,1.0474810600280762,1.0462316274642944
71,1.0465046167373657,1.044114589691162
72,1.0462487936019897,1.042751669883728
73,1.0454522371292114,1.0418530702590942
74,1.0455769300460815,1.0435625314712524
75,1.0455023050308228,1.0453191995620728
76,1.041159987449646,1.0422048568725586
77,1.0420570373535156,1.047113060951233
78,1.0391559600830078,1.0427780151367188
79,1.03947913646698,1.0425554513931274
80,1.0388717651367188,1.0427157878875732
81,1.0418344736099243,1.0402110815048218
82,1.0444774627685547,1.0402635335922241
83,1.041502594947815,1.0475374460220337
84,1.0405969619750977,1.0382717847824097
85,1.0468276739120483,1.0379903316497803
86,1.0454366207122803,1.039462685585022
87,1.0452258586883545,1.0393589735031128
88,1.0424820184707642,1.043821096420288
89,1.051140546798706,1.041071891784668
90,1.0130248069763184,1.0088191032409668
91,1.0097875595092773,1.0041937828063965
92,1.0072112083435059,1.0030057430267334
93,1.0042579174041748,1.0040377378463745
94,1.0024758577346802,1.0033007860183716
95,1.0037078857421875,1.0004602670669556
96,1.002683162689209,0.9988134503364563
97,1.0032784938812256,1.0003606081008911
98,1.0009846687316895,1.00014066696167
99,1.0020527839660645,1.000184178352356


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,21.142000198364258,21.142000198364258
1,33.257999420166016,33.257999420166016
2,39.09400177001953 ,39.09400177001953
3,40.849998474121094,40.849998474121094
4,44.83399963378906 ,44.83399963378906
5,45.38800048828125 ,45.38800048828125
6,44.77199935913086 ,44.77199935913086
7,46.4900016784668  ,46.4900016784668
8,46.25199890136719 ,46.25199890136719
9,47.1619987487793  ,47.1619987487793
10,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664
21,48.74399948120117,50.27000045776367
22,49.58399963378906,48.82400131225586
23,50.034000396728516,49.04600143432617
24,46.512001037597656,49.91400146484375
25,50.38600158691406,49.599998474121094
26,51.347999572753906,49.374000549316406
27,51.84199905395508,52.73400115966797
28,52.150001525878906,51.87799835205078
29,50.09600067138672,52.847999572753906
30,66.5719985961914,66.78600311279297
31,67.71800231933594,67.79399871826172
32,67.43599700927734,67.80799865722656
33,67.74400329589844,67.9219970703125
34,67.29399871826172,68.15799713134766
35,67.80000305175781,67.66799926757812
36,67.90799713134766,67.33200073242188
37,67.63200378417969,67.36799621582031
38,67.3280029296875,67.53399658203125
39,67.45600128173828,67.52400207519531
40,66.86599731445312,67.1259994506836
41,67.3219985961914,67.59400177001953
42,67.37000274658203,67.45999908447266
43,67.36000061035156,67.25599670410156
44,66.97000122070312,67.15799713134766
45,67.16400146484375,67.31600189208984
46,67.36199951171875,67.85600280761719
47,67.68000030517578,67.94200134277344
48,67.24400329589844,67.75399780273438
49,67.2699966430664,67.26399993896484
50,67.22599792480469,67.43399810791016
51,68.1259994506836,67.6520004272461
52,67.6259994506836,67.91600036621094
53,67.44400024414062,67.75599670410156
54,67.55999755859375,67.73999786376953
55,67.71600341796875,67.23200225830078
56,67.80799865722656,67.2760009765625
57,67.48400115966797,67.95800018310547
58,67.59200286865234,67.72000122070312
59,66.90799713134766,67.9260025024414
60,72.00399780273438,72.29000091552734
61,72.49600219726562,72.6780014038086
62,72.69400024414062,72.90599822998047
63,72.83200073242188,72.81600189208984
64,73.0459976196289,73.02999877929688
65,73.11000061035156,73.27799987792969
66,73.23200225830078,73.50800323486328
67,73.30799865722656,73.56199645996094
68,73.5999984741211,73.50399780273438
69,73.48400115966797,73.50800323486328
70,73.46600341796875,73.5979995727539
71,73.47599792480469,73.62000274658203
72,73.58000183105469,73.63999938964844
73,73.51200103759766,73.73200225830078
74,73.552001953125,73.66200256347656
75,73.56400299072266,73.72200012207031
76,73.56600189208984,73.64199829101562
77,73.55999755859375,73.47200012207031
78,73.78399658203125,73.62799835205078
79,73.61199951171875,73.68800354003906
80,73.73799896240234,73.76000213623047
81,73.52400207519531,73.6520004272461
82,73.6719970703125,73.86799621582031
83,73.66200256347656,73.61199951171875
84,73.84200286865234,73.67400360107422
85,73.76200103759766,73.74800109863281
86,73.58599853515625,73.69400024414062
87,73.54000091552734,73.552001953125
88,73.62799835205078,73.6259994506836
89,73.50199890136719,73.6520004272461
90,74.41400146484375,74.54199981689453
91,74.51200103759766,74.64399719238281
92,74.49199676513672,74.73600006103516
93,74.64600372314453,74.7239990234375
94,74.66000366210938,74.75199890136719
95,74.68000030517578,74.71800231933594
96,74.62999725341797,74.83799743652344
97,74.65399932861328,74.69400024414062
98,74.68800354003906,74.73999786376953
99,74.70999908447266,74.71199798583984


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.94400024414062,76.43000030517578
22,75.93000030517578,75.60399627685547
23,76.33399963378906,75.62799835205078
24,73.44200134277344,76.76799774169922
25,76.91400146484375,75.96399688720703
26,77.10399627685547,75.6760025024414
27,77.99400329589844,78.43399810791016
28,77.91999816894531,77.80000305175781
29,76.38800048828125,78.60399627685547
30,87.73999786376953,87.96199798583984
31,88.2959976196289,88.51000213623047
32,88.3759994506836,88.65799713134766
33,88.36599731445312,88.61399841308594
34,88.2959976196289,88.66000366210938
35,88.74400329589844,88.4020004272461
36,88.58799743652344,88.3219985961914
37,88.65599822998047,88.18800354003906
38,88.25599670410156,88.56800079345703
39,88.27200317382812,88.28800201416016
40,88.02200317382812,88.00800323486328
41,88.36799621582031,88.41799926757812
42,88.30400085449219,88.2760009765625
43,88.3740005493164,88.2300033569336
44,88.05000305175781,88.26399993896484
45,88.27400207519531,88.13400268554688
46,88.2760009765625,88.58999633789062
47,88.53399658203125,88.78199768066406
48,88.39600372314453,88.6760025024414
49,88.4219970703125,88.36599731445312
50,88.3239974975586,88.36799621582031
51,88.54399871826172,88.71800231933594
52,88.51399993896484,88.35600280761719
53,88.3479995727539,88.70800018310547
54,88.4020004272461,88.63200378417969
55,88.5739974975586,88.3280029296875
56,88.6500015258789,88.29399871826172
57,88.43800354003906,88.74600219726562
58,88.69200134277344,88.78800201416016
59,88.11399841308594,88.61199951171875
60,90.93800354003906,90.95600128173828
61,91.12999725341797,91.14199829101562
62,91.28600311279297,91.24800109863281
63,91.32599639892578,91.31999969482422
64,91.38400268554688,91.49400329589844
65,91.43199920654297,91.51399993896484
66,91.552001953125,91.55999755859375
67,91.61000061035156,91.50399780273438
68,91.64800262451172,91.6520004272461
69,91.45999908447266,91.61399841308594
70,91.62000274658203,91.66200256347656
71,91.6259994506836,91.75800323486328
72,91.55599975585938,91.83399963378906
73,91.69000244140625,91.7239990234375
74,91.68399810791016,91.78800201416016
75,91.62799835205078,91.72599792480469
76,91.72000122070312,91.73200225830078
77,91.7699966430664,91.75800323486328
78,91.84200286865234,91.8280029296875
79,91.80400085449219,91.76599884033203
80,91.802001953125,91.7040023803711
81,91.67400360107422,91.73400115966797
82,91.68399810791016,91.81999969482422
83,91.80400085449219,91.64199829101562
84,91.85600280761719,91.75199890136719
85,91.65799713134766,91.90599822998047
86,91.6520004272461,91.81199645996094
87,91.58599853515625,91.76799774169922
88,91.6719970703125,91.75199890136719
89,91.65799713134766,91.69599914550781
90,92.05599975585938,92.06400299072266
91,92.0739974975586,92.15799713134766
92,92.09400177001953,92.21800231933594
93,92.14199829101562,92.20800018310547
94,92.13600158691406,92.19200134277344
95,92.1500015258789,92.27400207519531
96,92.16999816894531,92.28399658203125
97,92.2239990234375,92.27200317382812
98,92.1780014038086,92.23799896240234
99,92.19999694824219,92.25599670410156


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.006959337275475264,0.007102350704371929
22,0.09897616505622864,0.12608209252357483
23,0.18220241367816925,0.2093648463487625
24,0.2560688853263855,0.2818154990673065
25,0.32076403498649597,0.3445841073989868
26,0.3765921890735626,0.39841440320014954
27,0.42506468296051025,0.444997102022171
28,0.46558693051338196,0.4838483929634094
29,0.4993820786476135,0.5162374377250671
30,0.5268768668174744,0.5425330996513367
31,0.5493066906929016,0.5640811324119568
32,0.5665084719657898,0.5806071162223816
33,0.5790631771087646,0.5926473140716553
34,0.5887176394462585,0.6019403338432312
35,0.5946109294891357,0.6075728535652161
36,0.5985146164894104,0.6113101243972778
37,0.6005774140357971,0.6132821440696716
38,0.601460874080658,0.6141240000724792
39,0.6015304327011108,0.6141818165779114
40,0.6015424728393555,0.6141887903213501
41,0.6015642285346985,0.6142059564590454
42,0.6015715599060059,0.6142118573188782
43,0.6015871167182922,0.6142182350158691
44,0.6015952825546265,0.6142236590385437
45,0.6016080975532532,0.614236056804657
46,0.6016152501106262,0.6142419576644897
47,0.6016270518302917,0.6142497062683105
48,0.6016333699226379,0.6142538785934448
49,0.601642370223999,0.6142624616622925
50,0.6016512513160706,0.6142659783363342
51,0.6016554236412048,0.6142744421958923
52,0.6016613841056824,0.6142786741256714
53,0.6016731858253479,0.6142838001251221
54,0.6016826033592224,0.6142892241477966
55,0.6016928553581238,0.6142933368682861
56,0.6016951203346252,0.6142990589141846
57,0.6017055511474609,0.6143033504486084
58,0.6017109155654907,0.6143063306808472
59,0.6017181277275085,0.6143134832382202
60,0.6017215251922607,0.6143144965171814
61,0.601722240447998,0.6143172979354858
62,0.6017276048660278,0.6143143177032471
63,0.6017301082611084,0.6143229603767395
64,0.6017346382141113,0.6143187284469604
65,0.6017309427261353,0.6143215894699097
66,0.6017351150512695,0.6143217086791992
67,0.6017367839813232,0.6143258810043335
68,0.6017398238182068,0.6143298149108887
69,0.6017451286315918,0.6143308281898499
70,0.6017457246780396,0.6143347024917603
71,0.6017459630966187,0.6143344640731812
72,0.6017470359802246,0.6143375635147095
73,0.6017505526542664,0.6143399477005005
74,0.6017536520957947,0.6143372058868408
75,0.6017483472824097,0.61434406042099
76,0.6017559766769409,0.6143430471420288
77,0.601756751537323,0.6143465042114258
78,0.6017594933509827,0.6143484711647034
79,0.6017589569091797,0.6143497228622437
80,0.6017681956291199,0.6143455505371094
81,0.6017648577690125,0.6143553853034973
82,0.6017640233039856,0.6143537163734436
83,0.6017666459083557,0.6143563389778137
84,0.6017752885818481,0.614353597164154
85,0.6017705798149109,0.614358127117157
86,0.6017712354660034,0.6143572926521301
87,0.6017754077911377,0.6143613457679749
88,0.6017792820930481,0.6143642067909241
89,0.6017771363258362,0.6143657565116882
90,0.6017794013023376,0.6143664121627808
91,0.6017822623252869,0.6143637299537659
92,0.6017822623252869,0.6143618822097778
93,0.6017795205116272,0.6143654584884644
94,0.6017817854881287,0.6143621206283569
95,0.6017795205116272,0.6143603324890137
96,0.6017782688140869,0.6143611073493958
97,0.6017905473709106,0.6143654584884644
98,0.6017779111862183,0.6143634915351868
99,0.6017847657203674,0.6143665909767151


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start30/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
31,1.3422572612762451,1.3394947052001953,1.3339502811431885
32,1.319865107536316,1.3130996227264404,1.3154405355453491
33,1.2952393293380737,1.305936336517334,1.3088619709014893
34,1.2946351766586304,1.2934308052062988,1.3061331510543823
35,1.2804328203201294,1.2897734642028809,1.3060383796691895
36,1.2771574258804321,1.286307454109192,1.303021788597107
37,1.290494441986084,1.2874455451965332,1.2939002513885498
38,1.2933828830718994,1.290483832359314,1.303552508354187
39,1.2838835716247559,1.2828565835952759,1.2937791347503662
40,1.2806854248046875,1.3102521896362305,1.2869420051574707
41,1.303668737411499,1.2887191772460938,1.2836309671401978
42,1.2754584550857544,1.2889059782028198,1.2747341394424438
43,1.2551652193069458,1.2833645343780518,1.2764275074005127
44,1.2679370641708374,1.291710615158081,1.2636997699737549
45,1.2648229598999023,1.2770029306411743,1.2832156419754028
46,1.2673028707504272,1.281898021697998,1.2724846601486206
47,1.3068218231201172,1.2828190326690674,1.2773858308792114
48,1.2651500701904297,1.3164479732513428,1.2614378929138184
49,1.270532250404358,1.2750922441482544,1.2646706104278564
50,1.2730201482772827,1.2727649211883545,1.2537416219711304
51,1.2849385738372803,1.3220871686935425,1.2832095623016357
52,1.2749338150024414,1.2850011587142944,1.261535406112671
53,1.2753175497055054,1.2745139598846436,1.252364158630371
54,1.2778360843658447,1.2639251947402954,1.2717710733413696
55,1.2627699375152588,1.2965736389160156,1.255849003791809
56,1.2641746997833252,1.2565845251083374,1.264539361000061
57,1.2777032852172852,1.2802926301956177,1.2827353477478027
58,1.2677339315414429,1.2790552377700806,1.2495700120925903
59,1.270644187927246,1.264937400817871,1.2666844129562378
60,1.076768398284912,1.078171730041504,1.075312614440918
61,1.062063455581665,1.0622040033340454,1.055997371673584
62,1.049570918083191,1.0579711198806763,1.047983169555664
63,1.049127459526062,1.045767903327942,1.0407731533050537
64,1.040811538696289,1.0378119945526123,1.0364582538604736
65,1.0343220233917236,1.038130760192871,1.0360956192016602
66,1.0313444137573242,1.039338231086731,1.0260339975357056
67,1.0291128158569336,1.035399317741394,1.0282844305038452
68,1.0293593406677246,1.030558705329895,1.0237452983856201
69,1.023648977279663,1.0344380140304565,1.023626446723938
70,1.0262858867645264,1.0283598899841309,1.0209605693817139
71,1.0206629037857056,1.0309431552886963,1.0185887813568115
72,1.0237643718719482,1.0303643941879272,1.0129777193069458
73,1.0268895626068115,1.031479001045227,1.0172199010849
74,1.0221773386001587,1.0279580354690552,1.017340064048767
75,1.0198193788528442,1.0229017734527588,1.0166343450546265
76,1.0208089351654053,1.0280145406723022,1.0187705755233765
77,1.021936058998108,1.025336503982544,1.021610140800476
78,1.02372407913208,1.0280447006225586,1.0172685384750366
79,1.0236185789108276,1.027157187461853,1.0146900415420532
80,1.01883864402771,1.022098183631897,1.0120497941970825
81,1.017655611038208,1.0274800062179565,1.0128809213638306
82,1.0253864526748657,1.018296241760254,1.0176628828048706
83,1.0198380947113037,1.0234376192092896,1.0156563520431519
84,1.0235196352005005,1.0267407894134521,1.01795494556427
85,1.018206238746643,1.0222325325012207,1.0200923681259155
86,1.0230611562728882,1.023130178451538,1.018931269645691
87,1.0272477865219116,1.0234028100967407,1.0194190740585327
88,1.0245450735092163,1.0266798734664917,1.0220032930374146
89,1.0235950946807861,1.028423547744751,1.0250816345214844
90,0.9927471876144409,0.9955146908760071,0.9921095967292786
91,0.9930324554443359,0.993632972240448,0.9914558529853821
92,0.9926360845565796,0.9932454228401184,0.9850865006446838
93,0.9912670850753784,0.9932283163070679,0.9824844002723694
94,0.9888443350791931,0.9909630417823792,0.9850340485572815
95,0.9854792952537537,0.9898463487625122,0.980827271938324
96,0.9860060811042786,0.9889928102493286,0.9803361892700195
97,0.9879469871520996,0.9866856336593628,0.9831234216690063
98,0.9849437475204468,0.9878003001213074,0.9820934534072876
99,0.9868326187133789,0.987095057964325,0.9793617129325867


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start30/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.88400268554688,66.86599731445312,67.02799987792969
32,67.44599914550781,67.76399993896484,67.51000213623047
33,67.89800262451172,67.75,67.66000366210938
34,67.60399627685547,67.78199768066406,67.72200012207031
35,68.22599792480469,67.83399963378906,67.76599884033203
36,68.25800323486328,67.96199798583984,67.74199676513672
37,67.88600158691406,68.26200103759766,68.02799987792969
38,67.81199645996094,68.00800323486328,67.81999969482422
39,68.29000091552734,68.16000366210938,67.90799713134766
40,68.29000091552734,67.58799743652344,68.13600158691406
41,67.80599975585938,67.88400268554688,68.14199829101562
42,68.34600067138672,68.30000305175781,68.21800231933594
43,68.6520004272461,68.13999938964844,68.47200012207031
44,68.41400146484375,67.93000030517578,68.67400360107422
45,68.58799743652344,68.21399688720703,68.11399841308594
46,68.64399719238281,68.16600036621094,68.3479995727539
47,67.48200225830078,68.20800018310547,68.26200103759766
48,68.54399871826172,67.40599822998047,68.64800262451172
49,68.4219970703125,68.34200286865234,68.61199951171875
50,68.41600036621094,68.24600219726562,68.88600158691406
51,67.81600189208984,67.39600372314453,68.03800201416016
52,68.33599853515625,68.0999984741211,68.57599639892578
53,68.28399658203125,68.26799774169922,68.83599853515625
54,68.50800323486328,68.35600280761719,68.52400207519531
55,68.58000183105469,67.83000183105469,68.73600006103516
56,68.63800048828125,68.61399841308594,68.65599822998047
57,68.33000183105469,68.25,68.25800323486328
58,68.66000366210938,68.3740005493164,68.9020004272461
59,68.46600341796875,68.51799774169922,68.7760009765625
60,72.9280014038086,72.68199920654297,73.0719985961914
61,73.29199981689453,73.13999938964844,73.45999908447266
62,73.69599914550781,73.34400177001953,73.51399993896484
63,73.72799682617188,73.5719985961914,73.66000366210938
64,73.84400177001953,73.7979965209961,73.78800201416016
65,74.16799926757812,73.76399993896484,73.7040023803711
66,73.98999786376953,73.78199768066406,74.0260009765625
67,74.06600189208984,73.80400085449219,74.10600280761719
68,74.18399810791016,73.91400146484375,74.27400207519531
69,74.12000274658203,73.88999938964844,74.15399932861328
70,74.08399963378906,73.9260025024414,74.16200256347656
71,74.30599975585938,73.94999694824219,74.31199645996094
72,74.21600341796875,73.9000015258789,74.37000274658203
73,74.1259994506836,73.9260025024414,74.2300033569336
74,74.14199829101562,74.08799743652344,74.41799926757812
75,74.31999969482422,74.1760025024414,74.35600280761719
76,74.18000030517578,74.01399993896484,74.33799743652344
77,74.35800170898438,74.2020034790039,74.41799926757812
78,74.26599884033203,74.12799835205078,74.45600128173828
79,74.31400299072266,73.97799682617188,74.61399841308594
80,74.36000061035156,74.04199981689453,74.43599700927734
81,74.41200256347656,74.22000122070312,74.4280014038086
82,74.27400207519531,74.25399780273438,74.24199676513672
83,74.1760025024414,74.16000366210938,74.22200012207031
84,74.1520004272461,74.0780029296875,74.28199768066406
85,74.26599884033203,74.22599792480469,74.2979965209961
86,74.23600006103516,74.22599792480469,74.33999633789062
87,74.33599853515625,74.2300033569336,74.51799774169922
88,74.16400146484375,74.11000061035156,74.32599639892578
89,74.24400329589844,74.1259994506836,74.24600219726562
90,75.02799987792969,74.91799926757812,75.19400024414062
91,74.95999908447266,74.95600128173828,75.10199737548828
92,74.91799926757812,75.05999755859375,75.2040023803711
93,75.01399993896484,74.9739990234375,75.33000183105469
94,75.12799835205078,75.02799987792969,75.25399780273438
95,75.08000183105469,75.08999633789062,75.26000213623047
96,75.13600158691406,75.04000091552734,75.44999694824219
97,75.18599700927734,75.11799621582031,75.38400268554688
98,75.10199737548828,75.06400299072266,75.39600372314453
99,75.16400146484375,75.10800170898438,75.3740005493164


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start30/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,88.06600189208984,88.09600067138672,88.11199951171875
32,88.37799835205078,88.40399932861328,88.3759994506836
33,88.63999938964844,88.53600311279297,88.53800201416016
34,88.64600372314453,88.61399841308594,88.53600311279297
35,88.75199890136719,88.61599731445312,88.43800354003906
36,88.77799987792969,88.83399963378906,88.61799621582031
37,88.67400360107422,88.68800354003906,88.49199676513672
38,88.77200317382812,88.80000305175781,88.49800109863281
39,88.89600372314453,88.86399841308594,88.61399841308594
40,88.86399841308594,88.43800354003906,88.88600158691406
41,88.50199890136719,88.74800109863281,88.78399658203125
42,88.947998046875,88.85399627685547,89.01000213623047
43,89.23799896240234,88.78199768066406,88.73600006103516
44,88.9739990234375,88.65399932861328,89.09200286865234
45,89.09600067138672,88.96199798583984,88.73999786376953
46,88.9000015258789,88.88800048828125,88.96199798583984
47,88.49199676513672,88.84400177001953,88.9739990234375
48,89.0739974975586,88.45800018310547,89.11399841308594
49,88.94999694824219,88.99600219726562,89.02200317382812
50,88.9280014038086,88.96800231933594,89.23799896240234
51,88.7959976196289,88.25599670410156,88.94000244140625
52,88.9800033569336,88.87200164794922,89.00399780273438
53,88.94000244140625,89.10800170898438,89.13800048828125
54,88.83200073242188,89.05599975585938,88.9280014038086
55,89.1520004272461,88.65799713134766,89.2239990234375
56,89.1240005493164,89.09600067138672,89.16999816894531
57,88.98200225830078,88.88800048828125,88.76799774169922
58,88.86799621582031,88.81199645996094,89.28800201416016
59,88.947998046875,89.05599975585938,89.01799774169922
60,91.26799774169922,91.37799835205078,91.26000213623047
61,91.44200134277344,91.4800033569336,91.51200103759766
62,91.697998046875,91.60600280761719,91.55999755859375
63,91.66200256347656,91.5979995727539,91.74400329589844
64,91.68399810791016,91.80000305175781,91.8479995727539
65,91.72799682617188,91.7020034790039,91.71800231933594
66,91.73600006103516,91.80599975585938,91.87000274658203
67,91.8479995727539,91.81600189208984,91.8219985961914
68,91.8499984741211,91.91999816894531,91.86399841308594
69,91.86799621582031,91.89199829101562,91.9260025024414
70,91.80799865722656,91.9520034790039,91.89199829101562
71,92.00199890136719,91.83599853515625,92.00199890136719
72,91.94000244140625,91.85199737548828,92.08399963378906
73,92.00399780273438,91.87799835205078,92.06800079345703
74,91.9280014038086,91.8740005493164,92.06600189208984
75,91.98200225830078,91.99400329589844,92.05599975585938
76,92.01000213623047,91.93800354003906,92.00399780273438
77,92.00399780273438,91.87200164794922,91.95600128173828
78,91.95999908447266,91.91799926757812,92.01000213623047
79,92.05599975585938,91.86199951171875,92.05999755859375
80,92.07599639892578,92.02999877929688,92.01399993896484
81,92.08000183105469,91.90599822998047,92.13600158691406
82,92.03600311279297,92.07599639892578,92.0780029296875
83,92.09200286865234,91.8479995727539,92.06800079345703
84,92.01000213623047,91.85399627685547,92.04199981689453
85,92.02999877929688,91.97599792480469,92.0459976196289
86,91.93599700927734,91.947998046875,91.94999694824219
87,91.96800231933594,91.92400360107422,91.99600219726562
88,91.88600158691406,92.0260009765625,92.06400299072266
89,92.05799865722656,91.87799835205078,91.93000030517578
90,92.44999694824219,92.34200286865234,92.30799865722656
91,92.35800170898438,92.2979965209961,92.3479995727539
92,92.40399932861328,92.37000274658203,92.47200012207031
93,92.38800048828125,92.31400299072266,92.45800018310547
94,92.44000244140625,92.30799865722656,92.4219970703125
95,92.4800033569336,92.37999725341797,92.447998046875
96,92.4800033569336,92.44200134277344,92.38800048828125
97,92.37000274658203,92.37799835205078,92.41200256347656
98,92.58399963378906,92.4260025024414,92.41400146484375
99,92.4520034790039,92.4540023803711,92.41200256347656


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start30/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785,0.00960577093064785
31,0.010009026154875755,0.009874190203845501,0.058160390704870224
32,0.12761063873767853,0.10063108801841736,0.08749611675739288
33,0.21015547215938568,0.18334883451461792,0.166349396109581
34,0.28195300698280334,0.2569146156311035,0.19539330899715424
35,0.34443098306655884,0.32139283418655396,0.2226111739873886
36,0.39806845784187317,0.3770327866077423,0.29676827788352966
37,0.44454920291900635,0.42536014318466187,0.3197881877422333
38,0.4833890199661255,0.4657968580722809,0.38989362120628357
39,0.5157518982887268,0.4995292127132416,0.4090101718902588
40,0.5421171188354492,0.5270332098007202,0.42631709575653076
41,0.5636318325996399,0.5494592785835266,0.44189658761024475
42,0.5801296234130859,0.5666539669036865,0.5049340128898621
43,0.5921427607536316,0.5792014002799988,0.5173289775848389
44,0.6014006733894348,0.5888462662696838,0.5282672643661499
45,0.60701584815979,0.5947353839874268,0.537841796875
46,0.61075758934021,0.598632276058197,0.5461369156837463
47,0.6127226948738098,0.6006905436515808,0.5532556176185608
48,0.6135665774345398,0.601572573184967,0.608381986618042
49,0.6136298775672913,0.6016368269920349,0.6134117841720581
50,0.6136444211006165,0.6016486287117004,0.6175252795219421
51,0.6136482357978821,0.6016574501991272,0.6208181977272034
52,0.6136624813079834,0.6016649007797241,0.6233806610107422
53,0.6136682033538818,0.6016778349876404,0.6253136396408081
54,0.611690878868103,0.6016867160797119,0.6266952157020569
55,0.6116945147514343,0.6016920208930969,0.6276199221611023
56,0.6116982102394104,0.6017021536827087,0.6281836032867432
57,0.6117086410522461,0.601708710193634,0.6284787654876709
58,0.6117188930511475,0.6017123460769653,0.6285813450813293
59,0.6117178797721863,0.6017162203788757,0.6286013126373291
60,0.6117185950279236,0.6017212271690369,0.6286015510559082
61,0.6117203831672668,0.6017177700996399,0.6285992860794067
62,0.6117207407951355,0.60172039270401,0.628597617149353
63,0.6117271184921265,0.6017201542854309,0.6285990476608276
64,0.6117233037948608,0.6017248034477234,0.6285984516143799
65,0.61173015832901,0.6017252206802368,0.6286023855209351
66,0.6117332577705383,0.6017305850982666,0.6286056041717529
67,0.6117289662361145,0.6017301678657532,0.6286051273345947
68,0.6117320656776428,0.6017323732376099,0.6286051273345947
69,0.6117326021194458,0.6017323136329651,0.6286072134971619
70,0.6117340326309204,0.6017354130744934,0.6286084055900574
71,0.6117320656776428,0.6017360091209412,0.6286090016365051
72,0.6117409467697144,0.6017388701438904,0.628612220287323
73,0.6117331385612488,0.6017414331436157,0.6286095380783081
74,0.6117404103279114,0.6017393469810486,0.6286112070083618
75,0.6117415428161621,0.6017436981201172,0.62861567735672
76,0.6117425560951233,0.6017423868179321,0.6286121010780334
77,0.6117433905601501,0.6017484068870544,0.6286156177520752
78,0.6117432117462158,0.6017457246780396,0.6286174058914185
79,0.6117517352104187,0.6017481088638306,0.628620982170105
80,0.611748993396759,0.6017526984214783,0.628618597984314
81,0.6117523908615112,0.6017556190490723,0.6286205053329468
82,0.6117541193962097,0.6017557382583618,0.6286206245422363
83,0.6117580533027649,0.6017554998397827,0.6286244988441467
84,0.6117624640464783,0.6017642617225647,0.6286218166351318
85,0.6117561459541321,0.6017605066299438,0.6286292672157288
86,0.6117615103721619,0.6017643809318542,0.6286255717277527
87,0.6117610335350037,0.6017634868621826,0.6286278367042542
88,0.6117608547210693,0.6017693877220154,0.628624677658081
89,0.6117674112319946,0.6017693281173706,0.6286320686340332
90,0.6117696166038513,0.601766049861908,0.628628134727478
91,0.6117693185806274,0.6017716526985168,0.6286282539367676
92,0.6117709279060364,0.6017678380012512,0.6286301016807556
93,0.6117666959762573,0.6017701625823975,0.6286318302154541
94,0.6117696166038513,0.6017733812332153,0.6286343336105347
95,0.6117638945579529,0.6017666459083557,0.6286281943321228
96,0.6117690205574036,0.6017699837684631,0.6286334991455078
97,0.6117660403251648,0.601766049861908,0.6286327242851257
98,0.6117699146270752,0.6017739176750183,0.6286338567733765
99,0.6117658615112305,0.6017686128616333,0.6286347508430481


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
41,1.314148187637329,1.3241328001022339
42,1.3010855913162231,1.3180214166641235
43,1.2984650135040283,1.2908917665481567
44,1.274868369102478,1.2846331596374512
45,1.288983702659607,1.2894171476364136
46,1.248576283454895,1.2720292806625366
47,1.2502243518829346,1.2519564628601074
48,1.2595316171646118,1.2557611465454102
49,1.2534912824630737,1.287766456604004
50,1.236850619316101,1.2660609483718872
51,1.2488460540771484,1.241886854171753
52,1.2565535306930542,1.2730813026428223
53,1.2376784086227417,1.2489490509033203
54,1.2453471422195435,1.2465895414352417
55,1.2387415170669556,1.2529869079589844
56,1.235262155532837,1.257306456565857
57,1.2459179162979126,1.253961443901062
58,1.2558315992355347,1.2439583539962769
59,1.2608543634414673,1.2635363340377808
60,1.0549355745315552,1.0647757053375244
61,1.041739821434021,1.0450645685195923
62,1.033233642578125,1.0375547409057617
63,1.0233464241027832,1.0306127071380615
64,1.017588496208191,1.0248403549194336
65,1.0133943557739258,1.0210695266723633
66,1.0151937007904053,1.0223309993743896
67,1.0079232454299927,1.0176969766616821
68,1.0100263357162476,1.0113381147384644
69,1.0073132514953613,1.0139896869659424
70,1.0054364204406738,1.019773006439209
71,1.002930760383606,1.0118814706802368
72,1.010150671005249,1.0099279880523682
73,1.0055681467056274,1.0096408128738403
74,1.002476453781128,1.0106244087219238
75,1.002356767654419,1.0106574296951294
76,0.9976788759231567,1.0157177448272705
77,1.0032395124435425,1.0098917484283447
78,0.9991212487220764,1.0110262632369995
79,1.0012576580047607,1.0061272382736206
80,1.0021655559539795,1.0092519521713257
81,1.0038141012191772,1.0102064609527588
82,1.0030412673950195,1.0147008895874023
83,1.005603313446045,1.0088098049163818
84,0.9999934434890747,1.006649136543274
85,1.00545072555542,1.0089272260665894
86,1.0040974617004395,1.012835144996643
87,1.0066392421722412,1.016191005706787
88,1.0039677619934082,1.0079766511917114
89,1.0057721138000488,1.013066291809082
90,0.9783163070678711,0.9905781149864197
91,0.9755716919898987,0.9833800196647644
92,0.9795548319816589,0.9811148047447205
93,0.9734398126602173,0.9789069294929504
94,0.9720393419265747,0.9803175330162048
95,0.97267746925354,0.976830005645752
96,0.971136212348938,0.9755259156227112
97,0.9692405462265015,0.9766443967819214
98,0.9740014672279358,0.9757554531097412
99,0.971932590007782,0.9768993854522705


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,21.14200019836425,21.142000198364258
1,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953
3,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406
31,67.1259994506836  ,67.1259994506836
32,67.58799743652344 ,67.58799743652344
33,67.36799621582031 ,67.36799621582031
34,67.46199798583984 ,67.46199798583984
35,67.70800018310547 ,67.70800018310547
36,67.11199951171875 ,67.11199951171875
37,66.93199920654297 ,66.93199920654297
38,67.02799987792969 ,67.02799987792969
39,67.3740005493164  ,67.3740005493164
40,67.00800323486328 ,67.00800323486328
41,67.87000274658203,67.22799682617188
42,67.67400360107422,67.4520034790039
43,67.76599884033203,67.91999816894531
44,68.43199920654297,68.2040023803711
45,68.15599822998047,68.10800170898438
46,68.91799926757812,68.36399841308594
47,68.87200164794922,69.00399780273438
48,68.77999877929688,68.86000061035156
49,68.79399871826172,68.29199981689453
50,69.44200134277344,68.63200378417969
51,68.93800354003906,68.89600372314453
52,68.78199768066406,68.13800048828125
53,69.21399688720703,69.10399627685547
54,69.09400177001953,68.66000366210938
55,69.12000274658203,68.6500015258789
56,69.28800201416016,68.947998046875
57,69.04199981689453,69.0199966430664
58,68.7959976196289,68.9260025024414
59,68.74600219726562,68.86000061035156
60,73.39199829101562,73.06400299072266
61,73.66799926757812,73.69000244140625
62,73.8740005493164,73.78600311279297
63,73.95999908447266,73.96199798583984
64,74.14199829101562,74.01399993896484
65,74.31800079345703,74.16200256347656
66,74.28800201416016,74.1259994506836
67,74.46399688720703,74.13999938964844
68,74.4219970703125,74.38800048828125
69,74.46800231933594,74.40399932861328
70,74.51799774169922,74.2040023803711
71,74.5199966430664,74.31199645996094
72,74.54399871826172,74.44599914550781
73,74.51399993896484,74.5
74,74.65599822998047,74.64600372314453
75,74.56999969482422,74.45800018310547
76,74.7040023803711,74.29000091552734
77,74.56999969482422,74.40599822998047
78,74.63999938964844,74.43599700927734
79,74.75599670410156,74.6240005493164
80,74.64600372314453,74.39600372314453
81,74.71800231933594,74.35399627685547
82,74.7300033569336,74.38999938964844
83,74.55799865722656,74.49600219726562
84,74.74600219726562,74.45600128173828
85,74.56800079345703,74.48799896240234
86,74.57599639892578,74.33399963378906
87,74.62000274658203,74.3219985961914
88,74.58599853515625,74.48400115966797
89,74.53399658203125,74.34400177001953
90,75.1520004272461,74.99199676513672
91,75.30799865722656,75.11199951171875
92,75.26799774169922,75.2239990234375
93,75.29399871826172,75.16999816894531
94,75.36000061035156,75.2760009765625
95,75.38200378417969,75.23200225830078
96,75.37200164794922,75.24600219726562
97,75.36399841308594,75.24600219726562
98,75.31400299072266,75.33399963378906
99,75.30000305175781,75.23600006103516


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969
31,87.89399719238281 ,87.89399719238281
32,88.25199890136719 ,88.25199890136719
33,88.20999908447266 ,88.20999908447266
34,88.43199920654297 ,88.43199920654297
35,88.30599975585938 ,88.30599975585938
36,88.18199920654297 ,88.18199920654297
37,88.05999755859375 ,88.05999755859375
38,88.05799865722656 ,88.05799865722656
39,88.27400207519531 ,88.27400207519531
40,88.08799743652344 ,88.08799743652344
41,88.41999816894531,88.3239974975586
42,88.46199798583984,88.4219970703125
43,88.6259994506836,88.60800170898438
44,88.90599822998047,88.7699966430664
45,88.73999786376953,88.72599792480469
46,89.18199920654297,88.9260025024414
47,89.24600219726562,89.03800201416016
48,89.19000244140625,89.19000244140625
49,89.08799743652344,88.76000213623047
50,89.46399688720703,88.96600341796875
51,89.27799987792969,89.33399963378906
52,89.22200012207031,89.06600189208984
53,89.33799743652344,89.33399963378906
54,89.33000183105469,89.33200073242188
55,89.36000061035156,89.16799926757812
56,89.46199798583984,89.19999694824219
57,89.37200164794922,89.22200012207031
58,89.1780014038086,89.25800323486328
59,89.14600372314453,89.0780029296875
60,91.48600006103516,91.48200225830078
61,91.73200225830078,91.80000305175781
62,91.8759994506836,91.86599731445312
63,91.9800033569336,91.88600158691406
64,92.1500015258789,91.97799682617188
65,92.15599822998047,91.98600006103516
66,92.10199737548828,91.98400115966797
67,92.17400360107422,92.02799987792969
68,92.18599700927734,92.1760025024414
69,92.20600128173828,92.06999969482422
70,92.18599700927734,92.10800170898438
71,92.26799774169922,92.13600158691406
72,92.14800262451172,92.197998046875
73,92.23999786376953,92.15599822998047
74,92.3239974975586,92.16600036621094
75,92.26399993896484,92.12799835205078
76,92.30400085449219,92.12999725341797
77,92.26799774169922,92.16799926757812
78,92.26200103759766,92.16600036621094
79,92.27200317382812,92.21399688720703
80,92.23799896240234,92.23799896240234
81,92.25199890136719,92.2040023803711
82,92.19000244140625,92.12200164794922
83,92.30599975585938,92.16200256347656
84,92.25,92.14800262451172
85,92.25800323486328,92.19200134277344
86,92.18599700927734,92.13600158691406
87,92.13999938964844,92.21600341796875
88,92.1760025024414,92.23999786376953
89,92.15399932861328,92.08799743652344
90,92.48999786376953,92.40799713134766
91,92.552001953125,92.48799896240234
92,92.53199768066406,92.50399780273438
93,92.52799987792969,92.60199737548828
94,92.54199981689453,92.48799896240234
95,92.53600311279297,92.5459976196289
96,92.56400299072266,92.552001953125
97,92.57599639892578,92.56600189208984
98,92.55000305175781,92.53600311279297
99,92.61799621582031,92.55799865722656


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785
31,0.00960577093064785,0.00960577093064785
32,0.00960577093064785,0.00960577093064785
33,0.00960577093064785,0.00960577093064785
34,0.00960577093064785,0.00960577093064785
35,0.00960577093064785,0.00960577093064785
36,0.00960577093064785,0.00960577093064785
37,0.00960577093064785,0.00960577093064785
38,0.00960577093064785,0.00960577093064785
39,0.00960577093064785,0.00960577093064785
40,0.00960577093064785,0.00960577093064785
41,0.010503175668418407,0.09593265503644943
42,0.12798191606998444,0.1755703091621399
43,0.20952452719211578,0.24602101743221283
44,0.2808763086795807,0.3091551959514618
45,0.34311941266059875,0.3637118339538574
46,0.3966609537601471,0.4109441041946411
47,0.44314298033714294,0.4514598548412323
48,0.48201850056648254,0.48602524399757385
49,0.5144266486167908,0.5148712396621704
50,0.5408565998077393,0.5384728312492371
51,0.5624107718467712,0.5573999881744385
52,0.5789409875869751,0.5716021060943604
53,0.590983510017395,0.5829171538352966
54,0.6002562642097473,0.5907306671142578
55,0.605888843536377,0.5962555408477783
56,0.6096312999725342,0.5989491939544678
57,0.6115980744361877,0.600845992565155
58,0.6124439239501953,0.601664662361145
59,0.6124995946884155,0.6017163395881653
60,0.6124964356422424,0.6017147302627563
61,0.6125020980834961,0.6017166376113892
62,0.6124976873397827,0.6017194986343384
63,0.6124996542930603,0.60172039270401
64,0.6124988198280334,0.6017202138900757
65,0.6125043034553528,0.6017220616340637
66,0.6125024557113647,0.6017201542854309
67,0.6125050187110901,0.6017236709594727
68,0.6125047206878662,0.6017287969589233
69,0.612503170967102,0.6017265915870667
70,0.6125107407569885,0.6017289757728577
71,0.6125054359436035,0.601730227470398
72,0.6125096082687378,0.6017323732376099
73,0.6125080585479736,0.6017322540283203
74,0.6125140190124512,0.6017305254936218
75,0.6125132441520691,0.6017372608184814
76,0.6125181317329407,0.6017356514930725
77,0.6125142574310303,0.6017389297485352
78,0.6125206351280212,0.6017381548881531
79,0.6125175356864929,0.6017404198646545
80,0.6125221252441406,0.6017442941665649
81,0.6125220060348511,0.6017471551895142
82,0.6125249862670898,0.6017492413520813
83,0.612528920173645,0.6017451882362366
84,0.6125261187553406,0.6017467975616455
85,0.6125304102897644,0.6017507314682007
86,0.6125298142433167,0.601749837398529
87,0.6125349998474121,0.6017481088638306
88,0.6125322580337524,0.6017587780952454
89,0.6125310063362122,0.6017563343048096
90,0.6107034087181091,0.6017546653747559
91,0.6106807589530945,0.6017535328865051
92,0.6106706261634827,0.6017546653747559
93,0.610661506652832,0.6017568111419678
94,0.6106571555137634,0.6017581224441528
95,0.6106557250022888,0.6017542481422424
96,0.6106516718864441,0.6017560958862305
97,0.6106502413749695,0.6017568707466125
98,0.6106556057929993,0.6017582416534424
99,0.6106480956077576,0.6017574071884155


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
41,1.3475449085235596,1.3610330820083618
42,1.3154631853103638,1.3202136754989624
43,1.3007781505584717,1.2918620109558105
44,1.2825345993041992,1.2878117561340332
45,1.2974369525909424,1.2815138101577759
46,1.280326008796692,1.2712783813476562
47,1.2448748350143433,1.2621557712554932
48,1.2827874422073364,1.285130500793457
49,1.2763688564300537,1.2745362520217896
50,1.258069396018982,1.2538437843322754
51,1.2436034679412842,1.2517518997192383
52,1.2374470233917236,1.2415831089019775
53,1.2487510442733765,1.2461857795715332
54,1.2341816425323486,1.2587852478027344
55,1.2437853813171387,1.255802035331726
56,1.2567014694213867,1.2743674516677856
57,1.230896234512329,1.259178876876831
58,1.2445772886276245,1.262171745300293
59,1.2269443273544312,1.2340534925460815
60,1.0519087314605713,1.0570992231369019
61,1.0349067449569702,1.039214015007019
62,1.026607871055603,1.0314383506774902
63,1.0217896699905396,1.025642991065979
64,1.0165215730667114,1.0195982456207275
65,1.0138287544250488,1.01783287525177
66,1.0089768171310425,1.0164364576339722
67,1.007069706916809,1.011982798576355
68,1.006998896598816,1.007991075515747
69,1.006624460220337,1.0074596405029297
70,1.0050257444381714,1.0036673545837402
71,1.0038621425628662,1.0069491863250732
72,1.0044059753417969,1.0021101236343384
73,1.001855492591858,1.0065619945526123
74,1.0002782344818115,1.0002920627593994
75,1.0029594898223877,1.0004603862762451
76,0.9995794892311096,1.0016342401504517
77,0.9999891519546509,1.0049350261688232
78,1.001623511314392,1.0040260553359985
79,1.000835657119751,1.0051391124725342
80,0.9977666139602661,1.0037552118301392
81,1.0051639080047607,1.002238154411316
82,1.0027506351470947,1.0055956840515137
83,1.001515507698059,1.0007363557815552
84,1.0013195276260376,1.0022767782211304
85,1.0046095848083496,1.0126380920410156
86,1.0025160312652588,1.010337233543396
87,1.00007963180542,1.00588858127594
88,1.0029059648513794,1.0119887590408325
89,1.0054758787155151,1.0019567012786865
90,0.97528076171875,0.9771437048912048
91,0.9705590009689331,0.9788809418678284
92,0.9732110500335693,0.9750396609306335
93,0.9729277491569519,0.9723548889160156
94,0.9730879664421082,0.974075436592102
95,0.9689706563949585,0.9704010486602783
96,0.9709085822105408,0.9673227667808533
97,0.9698807597160339,0.9696431756019592
98,0.9698406457901001,0.970207691192627
99,0.9698998332023621,0.9700882434844971


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,21.142000198364258,21.142000198364258
1,33.257999420166016,33.257999420166016
2,39.09400177001953 ,39.09400177001953
3,40.849998474121094,40.849998474121094
4,44.83399963378906 ,44.83399963378906
5,45.38800048828125 ,45.38800048828125
6,44.77199935913086 ,44.77199935913086
7,46.4900016784668  ,46.4900016784668
8,46.25199890136719 ,46.25199890136719
9,47.1619987487793  ,47.1619987487793
10,47.4900016784668,47.4900016784668
11,46.8339996337890,46.833999633789066
12,47.1440010070800,47.144001007080088
13,49.3460006713867,49.346000671386722
14,47.4420013427734,47.442001342773444
15,47.6100006103515,47.610000610351566
16,48.6619987487793,48.6619987487793
17,49.6720008850097,49.6720008850097666
18,48.7599983215332,48.7599983215332
19,48.7340011596679,48.734001159667977
20,47.7019996643066,47.701999664306644
21,47.8839988708496,47.883998870849611
22,48.0060005187988,48.006000518798833
23,49.5239982604980,49.523998260498055
24,47.8880004882812,47.888000488281255
25,47.8180007934570,47.818000793457033
26,46.9160003662109,46.916000366210944
27,48.5880012512207,48.5880012512207
28,48.8580017089843,48.8580017089843775
29,49.9099998474121,49.909999847412111
30,65.8860015869140,65.886001586914066
31,67.1259994506836,67.1259994506836
32,67.5879974365234,67.587997436523444
33,67.3679962158203,67.367996215820311
34,67.4619979858398,67.461997985839844
35,67.7080001831054,67.708000183105477
36,67.1119995117187,67.111999511718755
37,66.9319992065429,66.931999206542977
38,67.0279998779296,67.027999877929699
39,67.3740005493164,67.3740005493164
40,67.0080032348632,67.008003234863288
41,66.66999816894531,66.16200256347656
42,67.58799743652344,67.45999908447266
43,67.71399688720703,68.16799926757812
44,68.59600067138672,68.08399963378906
45,68.01200103759766,68.36799621582031
46,68.29199981689453,68.46199798583984
47,69.04000091552734,68.58599853515625
48,68.36399841308594,68.39199829101562
49,68.68599700927734,68.58599853515625
50,68.77400207519531,68.87799835205078
51,69.09600067138672,68.86399841308594
52,69.30400085449219,69.07599639892578
53,69.1520004272461,69.00599670410156
54,69.44200134277344,69.0719985961914
55,69.26399993896484,68.65799713134766
56,68.89600372314453,68.31600189208984
57,69.55799865722656,68.8280029296875
58,69.05799865722656,68.66400146484375
59,69.53199768066406,69.21399688720703
60,73.63800048828125,73.41600036621094
61,73.94000244140625,73.74199676513672
62,74.08799743652344,73.75
63,74.2959976196289,74.052001953125
64,74.30799865722656,74.21399688720703
65,74.39399719238281,74.24800109863281
66,74.31600189208984,74.27200317382812
67,74.53600311279297,74.2979965209961
68,74.41000366210938,74.58799743652344
69,74.60199737548828,74.46600341796875
70,74.63999938964844,74.6520004272461
71,74.6259994506836,74.57599639892578
72,74.66999816894531,74.5739974975586
73,74.74800109863281,74.41799926757812
74,74.63200378417969,74.74800109863281
75,74.55999755859375,74.6780014038086
76,74.70600128173828,74.66000366210938
77,74.64199829101562,74.52999877929688
78,74.55400085449219,74.59400177001953
79,74.65599822998047,74.48400115966797
80,74.69599914550781,74.63999938964844
81,74.62000274658203,74.5719985961914
82,74.69200134277344,74.58200073242188
83,74.6500015258789,74.72599792480469
84,74.7040023803711,74.60800170898438
85,74.55999755859375,74.55599975585938
86,74.71600341796875,74.54000091552734
87,74.7699966430664,74.59400177001953
88,74.76000213623047,74.302001953125
89,74.73600006103516,74.6719970703125
90,75.34600067138672,75.34200286865234
91,75.37000274658203,75.2979965209961
92,75.38999938964844,75.3499984741211
93,75.4520034790039,75.27400207519531
94,75.43000030517578,75.31199645996094
95,75.42400360107422,75.41600036621094
96,75.41400146484375,75.38200378417969
97,75.4800033569336,75.33399963378906
98,75.49199676513672,75.5199966430664
99,75.55999755859375,75.46600341796875


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969
31,87.89399719238281 ,87.89399719238281
32,88.25199890136719 ,88.25199890136719
33,88.20999908447266 ,88.20999908447266
34,88.43199920654297 ,88.43199920654297
35,88.30599975585938 ,88.30599975585938
36,88.18199920654297 ,88.18199920654297
37,88.05999755859375 ,88.05999755859375
38,88.05799865722656 ,88.05799865722656
39,88.27400207519531 ,88.27400207519531
40,88.08799743652344 ,88.08799743652344
41,87.89600372314453,87.8239974975586
42,88.4800033569336,88.3239974975586
43,88.64199829101562,88.70600128173828
44,88.84600067138672,88.82599639892578
45,88.61000061035156,88.68199920654297
46,88.73200225830078,89.04199981689453
47,89.36000061035156,88.98799896240234
48,88.76799774169922,88.72200012207031
49,88.79399871826172,88.9280014038086
50,88.96800231933594,89.18399810791016
51,89.33000183105469,89.11399841308594
52,89.45800018310547,89.21399688720703
53,89.30000305175781,89.30599975585938
54,89.3499984741211,89.12999725341797
55,89.26399993896484,89.28800201416016
56,89.10399627685547,88.97000122070312
57,89.5260009765625,89.0999984741211
58,89.30400085449219,89.10800170898438
59,89.56400299072266,89.41200256347656
60,91.62999725341797,91.50199890136719
61,91.81600189208984,91.75
62,92.0479965209961,91.81400299072266
63,91.98999786376953,91.98999786376953
64,92.13200378417969,92.08599853515625
65,92.15599822998047,92.0780029296875
66,92.21800231933594,92.16000366210938
67,92.15799713134766,92.15399932861328
68,92.1760025024414,92.1780014038086
69,92.23600006103516,92.18000030517578
70,92.1520004272461,92.28800201416016
71,92.14399719238281,92.197998046875
72,92.1780014038086,92.25800323486328
73,92.20800018310547,92.25
74,92.31999969482422,92.36799621582031
75,92.27200317382812,92.30799865722656
76,92.31400299072266,92.28600311279297
77,92.31999969482422,92.32599639892578
78,92.32599639892578,92.2959976196289
79,92.27999877929688,92.28199768066406
80,92.31800079345703,92.22200012207031
81,92.20800018310547,92.3499984741211
82,92.33799743652344,92.23799896240234
83,92.28600311279297,92.27400207519531
84,92.3280029296875,92.36399841308594
85,92.22200012207031,92.08399963378906
86,92.23799896240234,92.22599792480469
87,92.33799743652344,92.25
88,92.31199645996094,92.15799713134766
89,92.21399688720703,92.32599639892578
90,92.55999755859375,92.60199737548828
91,92.5999984741211,92.60399627685547
92,92.66200256347656,92.68199920654297
93,92.63999938964844,92.69000244140625
94,92.67400360107422,92.66999816894531
95,92.61000061035156,92.66200256347656
96,92.66000366210938,92.71600341796875
97,92.63400268554688,92.79399871826172
98,92.60800170898438,92.72000122070312
99,92.68000030517578,92.69400024414062


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Sparsity.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785
31,0.00960577093064785,0.00960577093064785
32,0.00960577093064785,0.00960577093064785
33,0.00960577093064785,0.00960577093064785
34,0.00960577093064785,0.00960577093064785
35,0.00960577093064785,0.00960577093064785
36,0.00960577093064785,0.00960577093064785
37,0.00960577093064785,0.00960577093064785
38,0.00960577093064785,0.00960577093064785
39,0.00960577093064785,0.00960577093064785
40,0.00960577093064785,0.00960577093064785
41,0.010499967262148857,0.01036317553371191
42,0.08798298984766006,0.06906584650278091
43,0.14512202143669128,0.12563352286815643
44,0.19745822250843048,0.17838209867477417
45,0.2450665682554245,0.22676071524620056
46,0.2890675961971283,0.2716735601425171
47,0.3296428918838501,0.3131888806819916
48,0.366060346364975,0.35055306553840637
49,0.3993549048900604,0.3847809433937073
50,0.42947161197662354,0.41574570536613464
51,0.45647063851356506,0.44352152943611145
52,0.4807060658931732,0.4684600234031677
53,0.5019727945327759,0.49035853147506714
54,0.5208324193954468,0.5097789168357849
55,0.5377876162528992,0.5272180438041687
56,0.5522683262825012,0.5421313643455505
57,0.56480872631073,0.5550285577774048
58,0.5751849412918091,0.5657169818878174
59,0.5838326811790466,0.574625551700592
60,0.5906544327735901,0.5816672444343567
61,0.5969612002372742,0.588132917881012
62,0.6010779142379761,0.5923705101013184
63,0.604660153388977,0.596042811870575
64,0.6067014336585999,0.5981457829475403
65,0.6085516214370728,0.6000399589538574
66,0.6092941761016846,0.6008039712905884
67,0.6100378036499023,0.6015668511390686
68,0.6101388931274414,0.6016712188720703
69,0.6101570129394531,0.601688802242279
70,0.6101585626602173,0.6016906499862671
71,0.6101592183113098,0.6016950607299805
72,0.6101621985435486,0.6016952395439148
73,0.6101663112640381,0.6017037630081177
74,0.6101696491241455,0.6017023921012878
75,0.6101698279380798,0.6017031073570251
76,0.6101731657981873,0.6017071008682251
77,0.610176682472229,0.6017087697982788
78,0.610176146030426,0.6017114520072937
79,0.6101778745651245,0.601713240146637
80,0.6101823449134827,0.6017123460769653
81,0.6101840734481812,0.601718008518219
82,0.6101876497268677,0.6017206311225891
83,0.6101863384246826,0.6017223596572876
84,0.6101897954940796,0.6017236113548279
85,0.6101932525634766,0.6017274260520935
86,0.6101961731910706,0.6017285585403442
87,0.6101939082145691,0.6017351150512695
88,0.6101971864700317,0.6017292141914368
89,0.6102001667022705,0.6017378568649292
90,0.6102025508880615,0.6017354726791382
91,0.6102034449577332,0.6017374992370605
92,0.6101991534233093,0.601733922958374
93,0.6102027297019958,0.6017391085624695
94,0.6102021932601929,0.6017352342605591
95,0.6102007627487183,0.6017394661903381
96,0.610203206539154,0.6017364859580994
97,0.6102022528648376,0.6017358899116516
98,0.6102060675621033,0.60173499584198
99,0.6102015972137451,0.6017370223999023


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.3154382705688477
22,2.2043683528900146
23,2.210402011871338
24,2.201411008834839
25,2.2319579124450684
26,2.1988914012908936
27,2.269047260284424
28,2.1533772945404053
29,2.1444461345672607
30,1.370942234992981
31,1.325443148612976
32,1.3111286163330078
33,1.3106892108917236
34,1.3092671632766724
35,1.310884952545166
36,1.3175004720687866
37,1.3170467615127563
38,1.3227142095565796
39,1.3145337104797363
40,1.314074993133545
41,1.318680763244629
42,1.3130321502685547
43,1.3129384517669678
44,1.3204518556594849
45,1.3174549341201782
46,1.3079662322998047
47,1.3078371286392212
48,1.2920523881912231
49,1.2944040298461914
50,1.3347687721252441
51,1.2880480289459229
52,1.31421959400177
53,1.3043084144592285
54,1.278201937675476
55,1.293684482574463
56,1.2919559478759766
57,1.2769869565963745
58,1.2870640754699707
59,1.2864744663238525
60,1.0678256750106812
61,1.0459580421447754
62,1.0339394807815552
63,1.0281769037246704
64,1.0194017887115479
65,1.013200283050537
66,1.0111011266708374
67,1.009163498878479
68,1.0087239742279053
69,1.0010077953338623
70,1.0008177757263184
71,0.9996258020401001
72,1.0005629062652588
73,0.9959434270858765
74,0.9961864352226257
75,0.9944741129875183
76,0.993248701095581
77,0.9908784031867981
78,0.9932789206504822
79,0.989922046661377
80,0.9902237057685852
81,0.9900960326194763
82,0.9925422072410583
83,0.9939124584197998
84,0.9932982325553894
85,0.9938650727272034
86,0.9935834407806396
87,0.9942492842674255
88,0.9951947927474976
89,0.9986215233802795


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,46.93000030517578
22,48.79999923706055
23,49.18000030517578
24,48.97200012207031
25,48.321998596191406
26,49.58599853515625
27,47.742000579833984
28,49.933998107910156
29,50.11800003051758
30,66.4020004272461
31,67.27799987792969
32,67.70600128173828
33,67.6240005493164
34,67.38200378417969
35,67.42400360107422
36,67.48999786376953
37,67.49400329589844
38,67.43199920654297
39,67.66600036621094
40,67.447998046875
41,67.23400115966797
42,67.7040023803711
43,67.39399719238281
44,67.2040023803711
45,67.58799743652344
46,67.62000274658203
47,67.70800018310547
48,68.02200317382812
49,67.89800262451172
50,67.01200103759766
51,68.1240005493164
52,67.43399810791016
53,67.72799682617188
54,68.46800231933594
55,68.13200378417969
56,68.0199966430664
57,68.3759994506836
58,68.26200103759766
59,68.1719970703125
60,73.16999816894531
61,73.7239990234375
62,73.93399810791016
63,74.0780029296875
64,74.20600128173828
65,74.38999938964844
66,74.37200164794922
67,74.36399841308594
68,74.61199951171875
69,74.64199829101562
70,74.69599914550781
71,74.75800323486328
72,74.80599975585938
73,74.91000366210938
74,74.83399963378906
75,74.88400268554688
76,74.86199951171875
77,75.01599884033203
78,74.76399993896484
79,74.87999725341797
80,74.86399841308594
81,74.99600219726562
82,74.86199951171875
83,74.75599670410156
84,74.8479995727539
85,74.98999786376953
86,74.99199676513672
87,74.94200134277344
88,74.87999725341797
89,74.75399780273438


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,73.60199737548828
22,75.86799621582031
23,75.51599884033203
24,75.49400329589844
25,75.37000274658203
26,76.04199981689453
27,74.56400299072266
28,76.5260009765625
29,76.70800018310547
30,87.6500015258789
31,88.16400146484375
32,88.31600189208984
33,88.43599700927734
34,88.33799743652344
35,88.35199737548828
36,88.35800170898438
37,88.41600036621094
38,88.33999633789062
39,88.48200225830078
40,88.4020004272461
41,88.48999786376953
42,88.43399810791016
43,88.36199951171875
44,88.47599792480469
45,88.23999786376953
46,88.54399871826172
47,88.56400299072266
48,88.80400085449219
49,88.7979965209961
50,88.22200012207031
51,88.6500015258789
52,88.49199676513672
53,88.6780014038086
54,88.99800109863281
55,88.77799987792969
56,88.69200134277344
57,88.91000366210938
58,88.83000183105469
59,88.78600311279297
60,91.3499984741211
61,91.62200164794922
62,91.87799835205078
63,91.93800354003906
64,92.09400177001953
65,92.03600311279297
66,92.12200164794922
67,92.19000244140625
68,92.16600036621094
69,92.23999786376953
70,92.19200134277344
71,92.33599853515625
72,92.29399871826172
73,92.2979965209961
74,92.2959976196289
75,92.28399658203125
76,92.43800354003906
77,92.4020004272461
78,92.38999938964844
79,92.50199890136719
80,92.43199920654297
81,92.39399719238281
82,92.37200164794922
83,92.41999816894531
84,92.43800354003906
85,92.44000244140625
86,92.46399688720703
87,92.38999938964844
88,92.36599731445312
89,92.38800048828125


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006951863411813974
22,0.03741956502199173
23,0.06469695270061493
24,0.08926627039909363
25,0.11095384508371353
26,0.12929603457450867
27,0.1460389792919159
28,0.15948189795017242
29,0.170639768242836
30,0.1799147129058838
31,0.18728066980838776
32,0.19326050579547882
33,0.19753694534301758
34,0.20082926750183105
35,0.2027454525232315
36,0.20367467403411865
37,0.20482733845710754
38,0.20496605336666107
39,0.20501293241977692
40,0.2050248235464096
41,0.20504270493984222
42,0.20506419241428375
43,0.20507577061653137
44,0.2050837129354477
45,0.20511572062969208
46,0.20512941479682922
47,0.2051360309123993
48,0.2051626294851303
49,0.20517605543136597
50,0.20519475638866425
51,0.20521686971187592
52,0.20522594451904297
53,0.20524616539478302
54,0.2052648365497589
55,0.20527629554271698
56,0.20529480278491974
57,0.2053142935037613
58,0.20533937215805054
59,0.2053588628768921
60,0.20535847544670105
61,0.205362930893898
62,0.2053748220205307
63,0.20537106692790985
64,0.20537951588630676
65,0.20538824796676636
66,0.20538882911205292
67,0.2053946703672409
68,0.20539823174476624
69,0.20540013909339905
70,0.20540374517440796
71,0.20541375875473022
72,0.2054203301668167
73,0.20542150735855103
74,0.2054292857646942
75,0.20543375611305237
76,0.2054394632577896
77,0.20544318854808807
78,0.20544682443141937
79,0.2054564505815506
80,0.20546557009220123
81,0.20546559989452362
82,0.20546764135360718
83,0.2054825872182846
84,0.20548290014266968
85,0.20547667145729065
86,0.20549435913562775
87,0.20549561083316803
88,0.2055012434720993
89,0.20549772679805756


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.267566442489624
22,2.199500322341919
23,2.1884775161743164
24,2.22478985786438
25,2.167550563812256
26,2.1501400470733643
27,2.116849660873413
28,2.1993863582611084
29,2.0599524974823
30,1.3633220195770264
31,1.3211538791656494
32,1.300710678100586
33,1.2961714267730713
34,1.2863028049468994
35,1.3094196319580078
36,1.3096593618392944
37,1.3294669389724731
38,1.3177846670150757
39,1.3127738237380981
40,1.3184187412261963
41,1.3302524089813232
42,1.3265072107315063
43,1.2887907028198242
44,1.3302879333496094
45,1.3156203031539917
46,1.3129639625549316
47,1.2906742095947266
48,1.3076517581939697
49,1.2987749576568604
50,1.328291416168213
51,1.2992573976516724
52,1.2881805896759033
53,1.3167176246643066
54,1.2803256511688232
55,1.2840275764465332
56,1.2947866916656494
57,1.3057531118392944
58,1.2963416576385498
59,1.3015309572219849
60,1.0781198740005493
61,1.059943675994873
62,1.0462689399719238
63,1.0397745370864868
64,1.0353864431381226
65,1.0248149633407593
66,1.0263752937316895
67,1.0218607187271118
68,1.0182888507843018
69,1.0130640268325806
70,1.0150363445281982
71,1.0183159112930298
72,1.0125110149383545
73,1.0101637840270996
74,1.009140968322754
75,1.0113331079483032
76,1.0101293325424194
77,1.0092084407806396
78,1.0113290548324585
79,1.002118468284607
80,1.0048871040344238
81,1.0114293098449707
82,1.0124577283859253
83,1.0098111629486084
84,1.0042160749435425
85,1.0070799589157104
86,1.0141016244888306
87,1.0045475959777832
88,1.0086902379989624
89,1.0102934837341309


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.96799850463867
22,49.20399856567383
23,49.847999572753906
24,48.70800018310547
25,50.012001037597656
26,50.327999114990234
27,50.93199920654297
28,49.2140007019043
29,51.95199966430664
30,66.75599670410156
31,67.28199768066406
32,67.83200073242188
33,67.9020004272461
34,68.14399719238281
35,67.40599822998047
36,67.95600128173828
37,67.25
38,67.60600280761719
39,67.45600128173828
40,67.48400115966797
41,67.08999633789062
42,67.25800323486328
43,67.90599822998047
44,67.13400268554688
45,67.46399688720703
46,67.49199676513672
47,68.14600372314453
48,67.69599914550781
49,67.68599700927734
50,67.23799896240234
51,67.5979995727539
52,67.98600006103516
53,67.22599792480469
54,68.2020034790039
55,68.0979995727539
56,67.66400146484375
57,67.6719970703125
58,67.83599853515625
59,67.81199645996094
60,72.92400360107422
61,73.3239974975586
62,73.61799621582031
63,73.69599914550781
64,73.80599975585938
65,74.13800048828125
66,74.01200103759766
67,74.20999908447266
68,74.22799682617188
69,74.31199645996094
70,74.38800048828125
71,74.18199920654297
72,74.51200103759766
73,74.43199920654297
74,74.54000091552734
75,74.5719985961914
76,74.54000091552734
77,74.46600341796875
78,74.42400360107422
79,74.74199676513672
80,74.6500015258789
81,74.43399810791016
82,74.49400329589844
83,74.56800079345703
84,74.72599792480469
85,74.62000274658203
86,74.42400360107422
87,74.6240005493164
88,74.6259994506836
89,74.55799865722656


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.68199920654297
22,75.71199798583984
23,75.71800231933594
24,75.5
25,76.52400207519531
26,76.60199737548828
27,76.83599853515625
28,75.78600311279297
29,77.9260025024414
30,87.65399932861328
31,88.30000305175781
32,88.64800262451172
33,88.59200286865234
34,88.75199890136719
35,88.4260025024414
36,88.36199951171875
37,88.15599822998047
38,88.36199951171875
39,88.4219970703125
40,88.37200164794922
41,88.302001953125
42,88.16999816894531
43,88.69400024414062
44,88.25199890136719
45,88.47200012207031
46,88.44599914550781
47,88.6520004272461
48,88.50399780273438
49,88.6520004272461
50,88.24199676513672
51,88.7020034790039
52,88.68800354003906
53,88.4520034790039
54,88.81199645996094
55,88.88999938964844
56,88.76799774169922
57,88.43599700927734
58,88.61399841308594
59,88.64600372314453
60,91.28600311279297
61,91.44200134277344
62,91.5999984741211
63,91.6719970703125
64,91.72000122070312
65,91.89399719238281
66,91.91000366210938
67,91.96399688720703
68,92.01399993896484
69,92.1259994506836
70,92.01599884033203
71,92.01599884033203
72,92.00800323486328
73,92.07599639892578
74,92.10800170898438
75,92.21600341796875
76,92.09200286865234
77,92.197998046875
78,92.15599822998047
79,92.25800323486328
80,92.16200256347656
81,92.09200286865234
82,92.10199737548828
83,92.18599700927734
84,92.16000366210938
85,92.1780014038086
86,92.11799621582031
87,92.27200317382812
88,92.02400207519531
89,92.02999877929688


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006947637535631657
22,0.06808509677648544
23,0.12314555794000626
24,0.1726553738117218
25,0.21568216383457184
26,0.25290390849113464
27,0.28547900915145874
28,0.3126256465911865
29,0.334856241941452
30,0.35347479581832886
31,0.36811375617980957
32,0.37974029779434204
33,0.3884570896625519
34,0.3947158753871918
35,0.3988932967185974
36,0.40105146169662476
37,0.40280255675315857
38,0.4031122326850891
39,0.40316641330718994
40,0.40318313241004944
41,0.4031975269317627
42,0.403207391500473
43,0.40322867035865784
44,0.4032302796840668
45,0.40324607491493225
46,0.40326127409935
47,0.40327146649360657
48,0.4032805860042572
49,0.4032929241657257
50,0.40330448746681213
51,0.4033115804195404
52,0.4033198058605194
53,0.4033263325691223
54,0.40334221720695496
55,0.4033457040786743
56,0.4033588469028473
57,0.40336498618125916
58,0.40337926149368286
59,0.4033900201320648
60,0.4033913314342499
61,0.4033978581428528
62,0.40339910984039307
63,0.4033983647823334
64,0.40339723229408264
65,0.4034087061882019
66,0.40341025590896606
67,0.403412401676178
68,0.4034142792224884
69,0.4034190773963928
70,0.4034154415130615
71,0.4034271538257599
72,0.40342599153518677
73,0.40343135595321655
74,0.403432697057724
75,0.4034402072429657
76,0.40344375371932983
77,0.40343987941741943
78,0.4034477770328522
79,0.40344321727752686
80,0.4034537672996521
81,0.40345266461372375
82,0.403449147939682
83,0.4034561216831207
84,0.4034639000892639
85,0.40346211194992065
86,0.40347152948379517
87,0.40346428751945496
88,0.4034780263900757
89,0.4034714996814728


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck60/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.242906093597412
22,2.1976945400238037
23,2.1713061332702637
24,2.3490443229675293
25,2.135039806365967
26,2.102574586868286
27,2.060182571411133
28,2.0572049617767334
29,2.151021957397461
30,1.3570811748504639
31,1.31055748462677
32,1.3163827657699585
33,1.3105740547180176
34,1.3238593339920044
35,1.301523208618164
36,1.292181372642517
37,1.3017584085464478
38,1.3268496990203857
39,1.3173974752426147
40,1.3368574380874634
41,1.3207716941833496
42,1.319312334060669
43,1.316377878189087
44,1.3353416919708252
45,1.3307970762252808
46,1.320068597793579
47,1.3023438453674316
48,1.3141419887542725
49,1.3204423189163208
50,1.3198660612106323
51,1.298531413078308
52,1.304541826248169
53,1.3167563676834106
54,1.3078927993774414
55,1.3009356260299683
56,1.2993220090866089
57,1.3100378513336182
58,1.2974039316177368
59,1.3348158597946167
60,1.1085981130599976
61,1.0944744348526
62,1.082101821899414
63,1.07325279712677
64,1.0696191787719727
65,1.0641002655029297
66,1.0596739053726196
67,1.0562883615493774
68,1.0517786741256714
69,1.0548648834228516
70,1.0474810600280762
71,1.0465046167373657
72,1.0462487936019897
73,1.0454522371292114
74,1.0455769300460815
75,1.0455023050308228
76,1.041159987449646
77,1.0420570373535156
78,1.0391559600830078
79,1.03947913646698
80,1.0388717651367188
81,1.0418344736099243
82,1.0444774627685547
83,1.041502594947815
84,1.0405969619750977
85,1.0468276739120483
86,1.0454366207122803
87,1.0452258586883545
88,1.0424820184707642
89,1.051140546798706


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck60/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,48.74399948120117
22,49.58399963378906
23,50.034000396728516
24,46.512001037597656
25,50.38600158691406
26,51.347999572753906
27,51.84199905395508
28,52.150001525878906
29,50.09600067138672
30,66.5719985961914
31,67.71800231933594
32,67.43599700927734
33,67.74400329589844
34,67.29399871826172
35,67.80000305175781
36,67.90799713134766
37,67.63200378417969
38,67.3280029296875
39,67.45600128173828
40,66.86599731445312
41,67.3219985961914
42,67.37000274658203
43,67.36000061035156
44,66.97000122070312
45,67.16400146484375
46,67.36199951171875
47,67.68000030517578
48,67.24400329589844
49,67.2699966430664
50,67.22599792480469
51,68.1259994506836
52,67.6259994506836
53,67.44400024414062
54,67.55999755859375
55,67.71600341796875
56,67.80799865722656
57,67.48400115966797
58,67.59200286865234
59,66.90799713134766
60,72.00399780273438
61,72.49600219726562
62,72.69400024414062
63,72.83200073242188
64,73.0459976196289
65,73.11000061035156
66,73.23200225830078
67,73.30799865722656
68,73.5999984741211
69,73.48400115966797
70,73.46600341796875
71,73.47599792480469
72,73.58000183105469
73,73.51200103759766
74,73.552001953125
75,73.56400299072266
76,73.56600189208984
77,73.55999755859375
78,73.78399658203125
79,73.61199951171875
80,73.73799896240234
81,73.52400207519531
82,73.6719970703125
83,73.66200256347656
84,73.84200286865234
85,73.76200103759766
86,73.58599853515625
87,73.54000091552734
88,73.62799835205078
89,73.50199890136719


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck60/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.94400024414062
22,75.93000030517578
23,76.33399963378906
24,73.44200134277344
25,76.91400146484375
26,77.10399627685547
27,77.99400329589844
28,77.91999816894531
29,76.38800048828125
30,87.73999786376953
31,88.2959976196289
32,88.3759994506836
33,88.36599731445312
34,88.2959976196289
35,88.74400329589844
36,88.58799743652344
37,88.65599822998047
38,88.25599670410156
39,88.27200317382812
40,88.02200317382812
41,88.36799621582031
42,88.30400085449219
43,88.3740005493164
44,88.05000305175781
45,88.27400207519531
46,88.2760009765625
47,88.53399658203125
48,88.39600372314453
49,88.4219970703125
50,88.3239974975586
51,88.54399871826172
52,88.51399993896484
53,88.3479995727539
54,88.4020004272461
55,88.5739974975586
56,88.6500015258789
57,88.43800354003906
58,88.69200134277344
59,88.11399841308594
60,90.93800354003906
61,91.12999725341797
62,91.28600311279297
63,91.32599639892578
64,91.38400268554688
65,91.43199920654297
66,91.552001953125
67,91.61000061035156
68,91.64800262451172
69,91.45999908447266
70,91.62000274658203
71,91.6259994506836
72,91.55599975585938
73,91.69000244140625
74,91.68399810791016
75,91.62799835205078
76,91.72000122070312
77,91.7699966430664
78,91.84200286865234
79,91.80400085449219
80,91.802001953125
81,91.67400360107422
82,91.68399810791016
83,91.80400085449219
84,91.85600280761719
85,91.65799713134766
86,91.6520004272461
87,91.58599853515625
88,91.6719970703125
89,91.65799713134766


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck60/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006959337275475264
22,0.09897616505622864
23,0.18220241367816925
24,0.2560688853263855
25,0.32076403498649597
26,0.3765921890735626
27,0.42506468296051025
28,0.46558693051338196
29,0.4993820786476135
30,0.5268768668174744
31,0.5493066906929016
32,0.5665084719657898
33,0.5790631771087646
34,0.5887176394462585
35,0.5946109294891357
36,0.5985146164894104
37,0.6005774140357971
38,0.601460874080658
39,0.6015304327011108
40,0.6015424728393555
41,0.6015642285346985
42,0.6015715599060059
43,0.6015871167182922
44,0.6015952825546265
45,0.6016080975532532
46,0.6016152501106262
47,0.6016270518302917
48,0.6016333699226379
49,0.601642370223999
50,0.6016512513160706
51,0.6016554236412048
52,0.6016613841056824
53,0.6016731858253479
54,0.6016826033592224
55,0.6016928553581238
56,0.6016951203346252
57,0.6017055511474609
58,0.6017109155654907
59,0.6017181277275085
60,0.6017215251922607
61,0.601722240447998
62,0.6017276048660278
63,0.6017301082611084
64,0.6017346382141113
65,0.6017309427261353
66,0.6017351150512695
67,0.6017367839813232
68,0.6017398238182068
69,0.6017451286315918
70,0.6017457246780396
71,0.6017459630966187
72,0.6017470359802246
73,0.6017505526542664
74,0.6017536520957947
75,0.6017483472824097
76,0.6017559766769409
77,0.601756751537323
78,0.6017594933509827
79,0.6017589569091797
80,0.6017681956291199
81,0.6017648577690125
82,0.6017640233039856
83,0.6017666459083557
84,0.6017752885818481
85,0.6017705798149109
86,0.6017712354660034
87,0.6017754077911377
88,0.6017792820930481
89,0.6017771363258362


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck80/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.2448642253875732
22,2.2207155227661133
23,2.2430739402770996
24,2.1674225330352783
25,2.089219570159912
26,2.3915622234344482
27,2.0388355255126953
28,2.0183353424072266
29,2.020646095275879
30,1.3778328895568848
31,1.3339358568191528
32,1.31789231300354
33,1.324292778968811
34,1.31815505027771
35,1.3387985229492188
36,1.3650903701782227
37,1.373913049697876
38,1.3525148630142212
39,1.3456515073776245
40,1.4635426998138428
41,1.3659286499023438
42,1.3619662523269653
43,1.3587064743041992
44,1.3518953323364258
45,1.3545035123825073
46,1.355055809020996
47,1.3673253059387207
48,1.358552098274231
49,1.3610590696334839
50,1.3392902612686157
51,1.4115146398544312
52,1.3615803718566895
53,1.383867621421814
54,1.335066318511963
55,1.3511885404586792
56,1.3408807516098022
57,1.3480169773101807
58,1.3436332941055298
59,1.3435720205307007
60,1.1813817024230957
61,1.1589696407318115
62,1.1496020555496216
63,1.1461868286132812
64,1.1393388509750366
65,1.1390174627304077
66,1.1332731246948242
67,1.1263983249664307
68,1.130393385887146
69,1.1286314725875854
70,1.1214746236801147
71,1.1262494325637817
72,1.119241714477539
73,1.121498465538025
74,1.1226418018341064
75,1.1182409524917603
76,1.118118166923523
77,1.1157338619232178
78,1.1154682636260986
79,1.1173347234725952
80,1.1179581880569458
81,1.1116125583648682
82,1.1239811182022095


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck80/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,48.27199935913086
22,49.077999114990234
23,48.43600082397461
24,49.72200012207031
25,51.47800064086914
26,46.21200180053711
27,52.30400085449219
28,52.89400100708008
29,52.86800003051758
30,66.27200317382812
31,67.16400146484375
32,67.45999908447266
33,67.37200164794922
34,67.3740005493164
35,67.15399932861328
36,66.25599670410156
37,66.1240005493164
38,66.66400146484375
39,66.6719970703125
40,64.20800018310547
41,66.36399841308594
42,66.447998046875
43,66.38999938964844
44,66.66600036621094
45,66.5459976196289
46,66.79399871826172
47,66.2979965209961
48,66.54199981689453
49,66.4000015258789
50,66.62200164794922
51,65.20999908447266
52,66.56199645996094
53,65.8499984741211
54,66.99400329589844
55,66.5979995727539
56,66.89600372314453
57,66.802001953125
58,66.7760009765625
59,66.98600006103516
60,70.50399780273438
61,70.9800033569336
62,71.28199768066406
63,71.27799987792969
64,71.41200256347656
65,71.43000030517578
66,71.69599914550781
67,71.77799987792969
68,71.58599853515625
69,71.73200225830078
70,71.91200256347656
71,71.70800018310547
72,71.98200225830078
73,71.84600067138672
74,71.86399841308594
75,71.8479995727539
76,71.88600158691406
77,71.97200012207031
78,71.94200134277344
79,71.9540023803711
80,71.98200225830078
81,71.93000030517578
82,71.86799621582031


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck80/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.96199798583984
22,75.56199645996094
23,75.06600189208984
24,76.1240005493164
25,77.26599884033203
26,72.66799926757812
27,78.0979995727539
28,78.51599884033203
29,78.802001953125
30,87.43800354003906
31,88.02799987792969
32,88.21600341796875
33,88.12999725341797
34,88.35600280761719
35,87.93599700927734
36,87.61199951171875
37,87.58799743652344
38,87.73799896240234
39,87.97200012207031
40,86.37799835205078
41,87.63600158691406
42,87.73999786376953
43,87.8239974975586
44,87.84200286865234
45,87.80400085449219
46,87.80000305175781
47,87.55599975585938
48,87.80000305175781
49,87.9280014038086
50,88.02200317382812
51,87.197998046875
52,87.7020034790039
53,87.4739990234375
54,88.052001953125
55,87.89199829101562
56,88.10399627685547
57,87.83999633789062
58,88.02200317382812
59,88.11000061035156
60,89.93599700927734
61,90.18599700927734
62,90.36599731445312
63,90.34400177001953
64,90.51599884033203
65,90.51799774169922
66,90.68399810791016
67,90.73999786376953
68,90.5719985961914
69,90.62799835205078
70,90.64199829101562
71,90.65399932861328
72,90.73400115966797
73,90.71600341796875
74,90.7760009765625
75,90.6259994506836
76,90.77200317382812
77,90.80799865722656
78,90.83200073242188
79,90.80400085449219
80,90.80999755859375
81,90.88800048828125
82,90.68399810791016


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start20ck80/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006951472256332636
22,0.13019724190235138
23,0.2411484271287918
24,0.33993586897850037
25,0.42577850818634033
26,0.5004880428314209
27,0.5646920204162598
28,0.6189237236976624
29,0.6636705994606018
30,0.7006540894508362
31,0.7300553917884827
32,0.7532094717025757
33,0.7704912424087524
34,0.7828065752983093
35,0.7913272976875305
36,0.7960073351860046
37,0.7990468740463257
38,0.799785852432251
39,0.7998620271682739
40,0.7998704314231873
41,0.7998738884925842
42,0.799876868724823
43,0.7998811602592468
44,0.7998860478401184
45,0.7998881936073303
46,0.7998944520950317
47,0.7998919486999512
48,0.7998978495597839
49,0.7999004125595093
50,0.7998997569084167
51,0.7999029159545898
52,0.7999038100242615
53,0.7999057173728943
54,0.7999075055122375
55,0.7999078035354614
56,0.7999098300933838
57,0.7999143600463867
58,0.7999162077903748
59,0.7999193072319031
60,0.7999212741851807
61,0.7999206781387329
62,0.7999223470687866
63,0.7999244332313538
64,0.7999240756034851
65,0.7999251484870911
66,0.7999253869056702
67,0.7999283075332642
68,0.7999277710914612
69,0.7999281883239746
70,0.799927294254303
71,0.7999321818351746
72,0.7999321818351746
73,0.7999312877655029
74,0.799933135509491
75,0.7999346852302551
76,0.7999331951141357
77,0.7999342083930969
78,0.7999380230903625
79,0.7999384999275208
80,0.7999404072761536
81,0.7999409437179565
82,0.7999439835548401


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30ck/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3503484725952148 ,1.3395191431045532,1.3310612440109253,1.3394947052001953
32,1.3118047714233398 ,1.3182003498077393,1.3169609308242798,1.3130996227264404
33,1.3006311655044556 ,1.301500678062439,1.3015347719192505,1.305936336517334
34,1.2920361757278442 ,1.2902605533599854,1.3103233575820923,1.2934308052062988
35,1.3020472526550293 ,1.3001848459243774,1.2816544771194458,1.2897734642028809
36,1.285971760749817  ,1.30638587474823,1.3043763637542725,1.286307454109192
37,1.2970733642578125 ,1.2999056577682495,1.303637981414795,1.2874455451965332
38,1.2901737689971924 ,1.2959449291229248,1.3074233531951904,1.290483832359314
39,1.3100183010101318 ,1.2946151494979858,1.2833094596862793,1.2828565835952759
40,1.3265819549560547 ,1.3041443824768066,1.3058052062988281,1.3102521896362305
41,1.3122658729553223 ,1.292616367340088,1.2860406637191772,1.2887191772460938
42,1.322979211807251  ,1.2844196557998657,1.2951768636703491,1.2889059782028198
43,1.3035476207733154 ,1.294638991355896,1.2804882526397705,1.2833645343780518
44,1.3073830604553223 ,1.2957863807678223,1.2908629179000854,1.291710615158081
45,1.3311282396316528 ,1.2834463119506836,1.2778877019882202,1.2770029306411743
46,1.3235284090042114 ,1.2794601917266846,1.3056714534759521,1.281898021697998
47,1.3232671022415161 ,1.2806932926177979,1.2962526082992554,1.2828190326690674
48,1.3189756870269775 ,1.2805566787719727,1.288699984550476,1.3164479732513428
49,1.3322467803955078 ,1.2758712768554688,1.2797013521194458,1.2750922441482544
50,1.296498417854309  ,1.2983306646347046,1.3061484098434448,1.2727649211883545
51,1.3686021566390991 ,1.2730811834335327,1.300366997718811,1.3220871686935425
52,1.3232920169830322 ,1.2583867311477661,1.2753573656082153,1.2850011587142944
53,1.298482060432434  ,1.2733230590820312,1.2867846488952637,1.2745139598846436
54,1.3180029392242432 ,1.275154709815979,1.2756121158599854,1.2639251947402954
55,1.2957788705825806 ,1.27219820022583,1.2836042642593384,1.2965736389160156
56,1.3162707090377808 ,1.2628406286239624,1.2785378694534302,1.2565845251083374
57,1.295229434967041  ,1.275177240371704,1.2786219120025635,1.2802926301956177
58,1.3443044424057007 ,1.2721809148788452,1.2794958353042603,1.2790552377700806
59,1.3083692789077759 ,1.2896002531051636,1.2848405838012695,1.264937400817871
60,1.130462646484375  ,1.0610253810882568,1.0979058742523193,1.078171730041504
61,1.113734245300293  ,1.0384643077850342,1.0837024450302124,1.0622040033340454
62,1.106543779373169  ,1.0328915119171143,1.0749437808990479,1.0579711198806763
63,1.1011872291564941 ,1.0232532024383545,1.067609429359436,1.045767903327942
64,1.0969289541244507 ,1.0190426111221313,1.0612599849700928,1.0378119945526123
65,1.0956881046295166 ,1.0172650814056396,1.054948329925537,1.038130760192871
66,1.0965737104415894 ,1.014400839805603,1.0545129776000977,1.039338231086731
67,1.0902211666107178 ,1.0107872486114502,1.0536575317382812,1.035399317741394
68,1.0836615562438965 ,1.0090926885604858,1.0527640581130981,1.030558705329895
69,1.0816730260849    ,1.0095021724700928,1.0469768047332764,1.0344380140304565
70,1.0860930681228638 ,1.0072073936462402,1.050978422164917,1.0283598899841309
71,1.0799955129623413 ,1.0066895484924316,1.045230507850647,1.0309431552886963
72,1.0850142240524292 ,1.0040526390075684,1.042076826095581,1.0303643941879272
73,1.08669114112854   ,0.9992289543151855,1.0424535274505615,1.031479001045227
74,1.079535722732544  ,1.0018714666366577,1.0397752523422241,1.0279580354690552
75,1.0763965845108032 ,0.9980682134628296,1.0424851179122925,1.0229017734527588
76,1.0823824405670166 ,1.0008704662322998,1.0452409982681274,1.0280145406723022
77,1.0784070491790771 ,0.9966923594474792,1.0432064533233643,1.025336503982544
78,1.0818077325820923 ,1.0024093389511108,1.041632890701294,1.0280447006225586
79,1.0710887908935547 ,0.9998009204864502,1.0388853549957275,1.027157187461853
80,1.0787509679794312 ,1.0006790161132812,1.0390654802322388,1.022098183631897
81,1.0801904201507568 ,1.0016913414001465,1.0406789779663086,1.0274800062179565
82,1.0856859683990479 ,1.00227689743042,1.0382219552993774,1.018296241760254
83,1.078687310218811  ,1.0017586946487427,1.041756272315979,1.0234376192092896
84,1.0816947221755981 ,1.0044307708740234,1.0393903255462646,1.0267407894134521
85,1.0801560878753662 ,1.0075998306274414,1.0434200763702393,1.0222325325012207
86,1.0781590938568115 ,1.0031490325927734,1.0446523427963257,1.023130178451538
87,1.0835657119750977 ,1.0050008296966553,1.0424071550369263,1.0234028100967407
88,1.0828156471252441 ,1.0047850608825684,1.0470566749572754,1.0266798734664917
89,1.077168583869934  ,1.0074611902236938,1.0418996810913086,1.028423547744751
90,1.0544185638427734 ,0.973544180393219,1.016715407371521,0.9955146908760071
91,1.0533722639083862 ,0.9692127108573914,1.0138832330703735,0.993632972240448
92,1.0502671003341675 ,0.970626175403595,1.0119627714157104,0.9932454228401184
93,1.051407814025879  ,0.9717929363250732,1.008194923400879,0.9932283163070679
94,1.0499390363693237 ,0.9667760729789734,1.0100584030151367,0.9909630417823792
95,1.04739248752594   ,0.9658210873603821,1.0058987140655518,0.9898463487625122
96,1.0462532043457031 ,0.9670152068138123,1.0062060356140137,0.9889928102493286
97,1.0457383394241333 ,0.9651709794998169,1.0085433721542358,0.9866856336593628
98,1.0478488206863403 ,0.9657754302024841,1.0069241523742676,0.9878003001213074
99,1.0456328392028809 ,0.9641443490982056,1.0064706802368164,0.987095057964325


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30ck/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.5999984741211 ,67.25399780273438,67.19599914550781,66.86599731445312
32,67.69599914550781,67.45600128173828,67.41400146484375,67.76399993896484
33,67.89199829101562,67.72200012207031,67.85399627685547,67.75
34,67.9260025024414 ,67.94999694824219,67.5719985961914,67.78199768066406
35,68.01399993896484,67.77999877929688,68.33599853515625,67.83399963378906
36,68.05599975585938,67.64800262451172,67.60199737548828,67.96199798583984
37,67.88200378417969,67.68000030517578,67.85199737548828,68.26200103759766
38,67.9260025024414 ,67.98999786376953,67.70800018310547,68.00800323486328
39,67.76599884033203,67.88200378417969,68.0999984741211,68.16000366210938
40,67.17400360107422,67.60399627685547,67.73200225830078,67.58799743652344
41,67.27799987792969,67.98999786376953,67.98400115966797,67.88400268554688
42,67.16200256347656,68.31400299072266,67.63600158691406,68.30000305175781
43,67.73600006103516,67.87000274658203,67.98600006103516,68.13999938964844
44,67.73400115966797,67.8239974975586,68.052001953125,67.93000030517578
45,67.10800170898438,68.19400024414062,68.29199981689453,68.21399688720703
46,67.07599639892578,68.24600219726562,67.59600067138672,68.16600036621094
47,67.19999694824219,68.26799774169922,67.83399963378906,68.20800018310547
48,67.08000183105469,68.14399719238281,68.0719985961914,67.40599822998047
49,67.0979995727539 ,68.38400268554688,68.24400329589844,68.34200286865234
50,68.12200164794922,67.83000183105469,67.552001953125,68.24600219726562
51,66.30999755859375,68.41600036621094,67.8499984741211,67.39600372314453
52,67.39800262451172,68.72599792480469,68.28600311279297,68.0999984741211
53,67.64600372314453,68.41400146484375,68.03199768066406,68.26799774169922
54,67.41000366210938,68.56999969482422,68.48200225830078,68.35600280761719
55,68.08399963378906,68.31800079345703,68.0780029296875,67.83000183105469
56,67.41200256347656,68.48200225830078,68.33399963378906,68.61399841308594
57,67.80999755859375,68.29399871826172,68.41999816894531,68.25
58,66.8239974975586 ,68.38999938964844,68.11599731445312,68.3740005493164
59,67.63800048828125,68.0199966430664,68.06600189208984,68.51799774169922
60,71.79199981689453,73.30799865722656,72.42400360107422,72.68199920654297
61,72.05400085449219,73.8219985961914,72.80599975585938,73.13999938964844
62,72.26799774169922,73.94400024414062,72.7979965209961,73.34400177001953
63,72.30999755859375,74.11000061035156,73.11000061035156,73.5719985961914
64,72.43800354003906,74.3239974975586,73.31400299072266,73.7979965209961
65,72.50399780273438,74.35800170898438,73.4260025024414,73.76399993896484
66,72.58200073242188,74.50199890136719,73.33000183105469,73.78199768066406
67,72.53199768066406,74.63400268554688,73.33000183105469,73.80400085449219
68,72.71399688720703,74.63200378417969,73.35800170898438,73.91400146484375
69,72.7040023803711 ,74.5739974975586,73.67400360107422,73.88999938964844
70,72.75599670410156,74.66999816894531,73.45999908447266,73.9260025024414
71,72.84600067138672,74.60399627685547,73.8280029296875,73.94999694824219
72,72.66999816894531,74.77999877929688,73.66799926757812,73.9000015258789
73,72.77799987792969,74.86399841308594,73.65399932861328,73.9260025024414
74,72.76399993896484,74.86599731445312,73.73200225830078,74.08799743652344
75,72.91999816894531,74.93199920654297,73.72599792480469,74.1760025024414
76,72.75399780273438,74.84400177001953,73.79399871826172,74.01399993896484
77,72.76200103759766,74.90399932861328,73.72599792480469,74.2020034790039
78,72.73200225830078,74.88800048828125,73.80799865722656,74.12799835205078
79,72.98600006103516,74.81800079345703,73.802001953125,73.97799682617188
80,72.88800048828125,74.95600128173828,73.80999755859375,74.04199981689453
81,72.802001953125  ,74.82599639892578,73.75,74.22000122070312
82,72.82599639892578,74.96399688720703,73.72000122070312,74.25399780273438
83,72.88400268554688,74.802001953125,73.77400207519531,74.16000366210938
84,72.74400329589844,74.89800262451172,73.63999938964844,74.0780029296875
85,72.55000305175781,74.70800018310547,73.66999816894531,74.22599792480469
86,72.77400207519531,74.85199737548828,73.68599700927734,74.22599792480469
87,72.69000244140625,74.85600280761719,73.65599822998047,74.2300033569336
88,72.76399993896484,74.84400177001953,73.60600280761719,74.11000061035156
89,72.68000030517578,74.93800354003906,73.7979965209961,74.1259994506836
90,73.26200103759766,75.51000213623047,74.36599731445312,74.91799926757812
91,73.38600158691406,75.66600036621094,74.5199966430664,74.95600128173828
92,73.447998046875  ,75.64800262451172,74.61799621582031,75.05999755859375
93,73.41200256347656,75.7300033569336,74.65799713134766,74.9739990234375
94,73.50800323486328,75.61000061035156,74.5999984741211,75.02799987792969
95,73.53600311279297,75.73200225830078,74.7020034790039,75.08999633789062
96,73.63600158691406,75.72799682617188,74.7020034790039,75.04000091552734
97,73.65599822998047,75.83799743652344,74.5999984741211,75.11799621582031
98,73.63400268554688,75.64199829101562,74.697998046875,75.06400299072266
99,73.5199966430664 ,75.7020034790039,74.7239990234375,75.10800170898438


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30ck/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,44.54800033569336,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539 ,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336 ,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164 ,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211 ,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539 ,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,87.8280029296875  ,87.98200225830078,88.08000183105469,88.09600067138672
32,88.39600372314453 ,88.2239990234375,88.40599822998047,88.40399932861328
33,88.58000183105469 ,88.61399841308594,88.62999725341797,88.53600311279297
34,88.69000244140625 ,88.68800354003906,88.31199645996094,88.61399841308594
35,88.49400329589844 ,88.50599670410156,88.83799743652344,88.61599731445312
36,88.71199798583984 ,88.51599884033203,88.44599914550781,88.83399963378906
37,88.56800079345703 ,88.56400299072266,88.66400146484375,88.68800354003906
38,88.82599639892578 ,88.50399780273438,88.36399841308594,88.80000305175781
39,88.42400360107422 ,88.61399841308594,88.76399993896484,88.86399841308594
40,88.13600158691406 ,88.52200317382812,88.46800231933594,88.43800354003906
41,88.41999816894531 ,88.72200012207031,88.79000091552734,88.74800109863281
42,88.35800170898438 ,88.76200103759766,88.68800354003906,88.85399627685547
43,88.5459976196289  ,88.70600128173828,88.82599639892578,88.78199768066406
44,88.40399932861328 ,88.56999969482422,88.70800018310547,88.65399932861328
45,88.11599731445312 ,88.72799682617188,88.8740005493164,88.96199798583984
46,88.33200073242188 ,88.69599914550781,88.56600189208984,88.88800048828125
47,88.18800354003906 ,88.7040023803711,88.62799835205078,88.84400177001953
48,88.36799621582031 ,88.87999725341797,88.70999908447266,88.45800018310547
49,88.05599975585938 ,89.00599670410156,88.88400268554688,88.99600219726562
50,88.56600189208984 ,88.54399871826172,88.53600311279297,88.96800231933594
51,87.76200103759766 ,89.05799865722656,88.5479965209961,88.25599670410156
52,88.22000122070312 ,89.1719970703125,89.04399871826172,88.87200164794922
53,88.56999969482422 ,88.95800018310547,88.69599914550781,89.10800170898438
54,88.21800231933594 ,88.90599822998047,88.72799682617188,89.05599975585938
55,88.55999755859375 ,88.96399688720703,88.79399871826172,88.65799713134766
56,88.24600219726562 ,89.10800170898438,88.93599700927734,89.09600067138672
57,88.6719970703125  ,89.02200317382812,88.83799743652344,88.88800048828125
58,87.97200012207031 ,89.00800323486328,88.76799774169922,88.81199645996094
59,88.48799896240234 ,88.86000061035156,88.77400207519531,89.05599975585938
60,90.55400085449219 ,91.53399658203125,90.947998046875,91.37799835205078
61,90.85199737548828 ,91.78399658203125,91.1500015258789,91.4800033569336
62,91.01200103759766 ,91.87200164794922,91.21600341796875,91.60600280761719
63,91.13999938964844 ,92.01000213623047,91.31800079345703,91.5979995727539
64,91.08399963378906 ,92.02999877929688,91.38800048828125,91.80000305175781
65,91.13600158691406 ,92.02999877929688,91.4219970703125,91.7020034790039
66,91.1500015258789  ,92.12799835205078,91.49600219726562,91.80599975585938
67,91.12000274658203 ,92.05999755859375,91.42400360107422,91.81600189208984
68,91.2979965209961  ,92.16600036621094,91.63600158691406,91.91999816894531
69,91.3479995727539  ,92.14600372314453,91.62999725341797,91.89199829101562
70,91.23999786376953 ,92.15799713134766,91.5999984741211,91.9520034790039
71,91.35600280761719 ,92.19999694824219,91.65399932861328,91.83599853515625
72,91.2699966430664  ,92.20800018310547,91.62999725341797,91.85199737548828
73,91.302001953125   ,92.28199768066406,91.68800354003906,91.87799835205078
74,91.30799865722656 ,92.2760009765625,91.64399719238281,91.8740005493164
75,91.39399719238281 ,92.27400207519531,91.71199798583984,91.99400329589844
76,91.29199981689453 ,92.3239974975586,91.69400024414062,91.93800354003906
77,91.29199981689453 ,92.33999633789062,91.6520004272461,91.87200164794922
78,91.22200012207031 ,92.19999694824219,91.69999694824219,91.91799926757812
79,91.4540023803711  ,92.25800323486328,91.75800323486328,91.86199951171875
80,91.4000015258789  ,92.18800354003906,91.65799713134766,92.02999877929688
81,91.3740005493164  ,92.26399993896484,91.7979965209961,91.90599822998047
82,91.33200073242188 ,92.28199768066406,91.78600311279297,92.07599639892578
83,91.4000015258789  ,92.3239974975586,91.71600341796875,91.8479995727539
84,91.3219985961914  ,92.16999816894531,91.73999786376953,91.85399627685547
85,91.30000305175781 ,92.19400024414062,91.83799743652344,91.97599792480469
86,91.31800079345703 ,92.30999755859375,91.83399963378906,91.947998046875
87,91.31999969482422 ,92.20600128173828,91.75800323486328,91.92400360107422
88,91.25399780273438 ,92.24800109863281,91.67400360107422,92.0260009765625
89,91.2959976196289  ,92.15799713134766,91.74600219726562,91.87799835205078
90,91.60800170898438 ,92.53800201416016,92.01799774169922,92.34200286865234
91,91.6500015258789  ,92.61000061035156,92.05999755859375,92.2979965209961
92,91.6780014038086  ,92.58799743652344,92.08399963378906,92.37000274658203
93,91.58399963378906 ,92.56199645996094,92.08999633789062,92.31400299072266
94,91.70999908447266 ,92.71800231933594,92.09400177001953,92.30799865722656
95,91.76000213623047 ,92.61799621582031,92.11000061035156,92.37999725341797
96,91.79199981689453 ,92.6500015258789,92.14399719238281,92.44200134277344
97,91.6500015258789  ,92.69400024414062,92.1240005493164,92.37799835205078
98,91.74400329589844 ,92.7020034790039,92.14399719238281,92.4260025024414
99,91.75199890136719 ,92.71399688720703,92.1760025024414,92.4540023803711


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30ck/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.00986546464264392,0.009871099144220352,0.00987556017935276,0.009874190203845501
32,0.13173235952854156,0.07002894580364227,0.11605819314718246,0.10063108801841736
33,0.2421208769083023 ,0.12453722953796387,0.2129160314798355,0.18334883451461792
34,0.34065887331962585,0.17371053993701935,0.2984733581542969,0.2569146156311035
35,0.4262986481189728 ,0.21646977961063385,0.37371373176574707,0.32139283418655396
36,0.5008338689804077 ,0.25347861647605896,0.4389326572418213,0.3770327866077423
37,0.5649046301841736 ,0.2858709990978241,0.4951036870479584,0.42536014318466187
38,0.6190279126167297 ,0.3128802180290222,0.5422502756118774,0.4657968580722809
39,0.6637138724327087 ,0.3349827229976654,0.5814288258552551,0.4995292127132416
40,0.7007115483283997 ,0.35360249876976013,0.6138280630111694,0.5270332098007202
41,0.7301123738288879 ,0.3682410418987274,0.639495849609375,0.5494592785835266
42,0.7532619833946228 ,0.3798603415489197,0.6598749756813049,0.5666539669036865
43,0.7705382108688354 ,0.38855841755867004,0.6751468181610107,0.5792014002799988
44,0.7828506231307983 ,0.39480265974998474,0.6857632398605347,0.5888462662696838
45,0.7913707494735718 ,0.3989764153957367,0.6930972337722778,0.5947353839874268
46,0.7960481643676758 ,0.40112757682800293,0.6974804997444153,0.598632276058197
47,0.7990861535072327 ,0.40287768840789795,0.6994888186454773,0.6006905436515808
48,0.7998244762420654 ,0.40317970514297485,0.7007266879081726,0.601572573184967
49,0.7999025583267212 ,0.40323692560195923,0.7007986903190613,0.6016368269920349
50,0.7999089360237122 ,0.40324246883392334,0.7008051872253418,0.6016486287117004
51,0.7999126315116882 ,0.40325918793678284,0.7008131742477417,0.6016574501991272
52,0.7999187111854553 ,0.40327656269073486,0.7008228898048401,0.6016649007797241
53,0.7999248504638672 ,0.4032893478870392,0.700832188129425,0.6016778349876404
54,0.7999309301376343 ,0.40329545736312866,0.7008377313613892,0.6016867160797119
55,0.7999345660209656 ,0.40330392122268677,0.7008445858955383,0.6016920208930969
56,0.7999390363693237 ,0.40331730246543884,0.7008513808250427,0.6017021536827087
57,0.7999434471130371 ,0.40332093834877014,0.7008554935455322,0.601708710193634
58,0.7999458312988281 ,0.40333619713783264,0.7008592486381531,0.6017123460769653
59,0.7999510169029236 ,0.40333935618400574,0.7008661031723022,0.6017162203788757
60,0.799951434135437  ,0.40334710478782654,0.7008664608001709,0.6017212271690369
61,0.7999505400657654 ,0.4033443033695221,0.7008661031723022,0.6017177700996399
62,0.7999496459960938 ,0.4033534824848175,0.7008671164512634,0.60172039270401
63,0.7999529838562012 ,0.40335312485694885,0.7008681297302246,0.6017201542854309
64,0.799955427646637  ,0.40335410833358765,0.7008686065673828,0.6017248034477234
65,0.7999521493911743 ,0.40335842967033386,0.7008708715438843,0.6017252206802368
66,0.7999557852745056 ,0.4033619463443756,0.7008682489395142,0.6017305850982666
67,0.7999548316001892 ,0.4033600091934204,0.7008705735206604,0.6017301678657532
68,0.7999550700187683 ,0.4033720791339874,0.7008742690086365,0.6017323732376099
69,0.799953281879425  ,0.40337005257606506,0.7008753418922424,0.6017323136329651
70,0.7999573349952698 ,0.4033823311328888,0.700875997543335,0.6017354130744934
71,0.799957275390625  ,0.4033788740634918,0.7008739709854126,0.6017360091209412
72,0.7999587655067444 ,0.4033803343772888,0.700879693031311,0.6017388701438904
73,0.7999595403671265 ,0.4033834636211395,0.7008774280548096,0.6017414331436157
74,0.7999598383903503 ,0.4033867120742798,0.7008807063102722,0.6017393469810486
75,0.799961268901825  ,0.40338894724845886,0.700881838798523,0.6017436981201172
76,0.7999599575996399 ,0.4033908247947693,0.7008838057518005,0.6017423868179321
77,0.7999616861343384 ,0.40340134501457214,0.7008841037750244,0.6017484068870544
78,0.7999630570411682 ,0.40340086817741394,0.7008864283561707,0.6017457246780396
79,0.7999650835990906 ,0.4033958911895752,0.700886070728302,0.6017481088638306
80,0.7999625205993652 ,0.4034055173397064,0.7008869647979736,0.6017526984214783
81,0.799963653087616  ,0.4034062325954437,0.7008907794952393,0.6017556190490723
82,0.7999647855758667 ,0.40341174602508545,0.700888991355896,0.6017557382583618
83,0.7999666929244995 ,0.4034176468849182,0.7008910179138184,0.6017554998397827
84,0.7999680638313293 ,0.4034160077571869,0.7008938789367676,0.6017642617225647
85,0.7999653220176697 ,0.4034222364425659,0.7008916139602661,0.6017605066299438
86,0.7999679446220398 ,0.4034266471862793,0.7008944153785706,0.6017643809318542
87,0.7999671697616577 ,0.4034264087677002,0.7008948922157288,0.6017634868621826
88,0.7999710440635681 ,0.4034261405467987,0.7008968591690063,0.6017693877220154
89,0.7999715805053711 ,0.4034387171268463,0.700893223285675,0.6017693281173706
90,0.7999707460403442 ,0.4034302532672882,0.7008983492851257,0.601766049861908
91,0.7999712228775024 ,0.4034332036972046,0.7008957266807556,0.6017716526985168
92,0.7999714612960815 ,0.4034329950809479,0.7008962035179138,0.6017678380012512
93,0.7999720573425293 ,0.4034326374530792,0.7008982300758362,0.6017701625823975
94,0.7999688982963562 ,0.4034320116043091,0.7008975148200989,0.6017733812332153
95,0.7999687194824219 ,0.40343213081359863,0.7008988261222839,0.6017666459083557
96,0.7999725341796875 ,0.40343913435935974,0.7008965015411377,0.6017699837684631
97,0.7999709844589233 ,0.4034382700920105,0.7008936405181885,0.601766049861908
98,0.7999705672264099 ,0.4034358859062195,0.7008956074714661,0.6017739176750183
99,0.7999722957611084 ,0.403434693813324,0.7008962035179138,0.6017686128616333


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30intra/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3285869359970093 ,1.3422572612762451,1.3413242101669312,1.3331279754638672
32,1.3006694316864014 ,1.319865107536316,1.3130788803100586,1.3044623136520386
33,1.2931653261184692 ,1.2952393293380737,1.306273341178894,1.2952375411987305
34,1.2733861207962036 ,1.2946351766586304,1.2936943769454956,1.2864294052124023
35,1.27273428440094   ,1.2804328203201294,1.2975329160690308,1.2871760129928589
36,1.2791225910186768 ,1.2771574258804321,1.3013838529586792,1.2826989889144897
37,1.2836227416992188 ,1.290494441986084,1.3015210628509521,1.2788376808166504
38,1.305358648300171  ,1.2933828830718994,1.3001680374145508,1.2946641445159912
39,1.3001315593719482 ,1.2838835716247559,1.3153342008590698,1.2725250720977783
40,1.310855746269226  ,1.2806854248046875,1.3049769401550293,1.2858517169952393
41,1.3083672523498535 ,1.303668737411499,1.2883914709091187,1.2795976400375366
42,1.2995904684066772 ,1.2754584550857544,1.2796638011932373,1.3047455549240112
43,1.3228586912155151 ,1.2551652193069458,1.287817358970642,1.3017748594284058
44,1.3185293674468994 ,1.2679370641708374,1.2925447225570679,1.2703444957733154
45,1.2886067628860474 ,1.2648229598999023,1.2873553037643433,1.2891886234283447
46,1.3231106996536255 ,1.2673028707504272,1.2763183116912842,1.3112540245056152
47,1.3004963397979736 ,1.3068218231201172,1.2688777446746826,1.2735559940338135
48,1.2999231815338135 ,1.2651500701904297,1.2830220460891724,1.285201907157898
49,1.2933744192123413 ,1.270532250404358,1.293047547340393,1.2622406482696533
50,1.308639407157898  ,1.2730201482772827,1.2787572145462036,1.2717229127883911
51,1.2959989309310913 ,1.2849385738372803,1.2741960287094116,1.2718932628631592
52,1.2900238037109375 ,1.2749338150024414,1.265953540802002,1.276609182357788
53,1.2918951511383057 ,1.2753175497055054,1.2713640928268433,1.2630021572113037
54,1.3031585216522217 ,1.2778360843658447,1.2736529111862183,1.0761985778808594
55,1.306791067123413  ,1.2627699375152588,1.2741106748580933,1.0690946578979492
56,1.3413386344909668 ,1.2641746997833252,1.2532851696014404,1.0629504919052124
57,1.2780252695083618 ,1.2777032852172852,1.2716314792633057,1.0609195232391357
58,1.28245210647583   ,1.2677339315414429,1.2565233707427979,1.0595623254776
59,1.2913397550582886 ,1.270644187927246,1.239538550376892,1.056458592414856
60,1.123479962348938  ,1.076768398284912,1.060141921043396,1.0536961555480957
61,1.1089706420898438 ,1.062063455581665,1.0460960865020752,1.0480432510375977
62,1.1006321907043457 ,1.049570918083191,1.0337575674057007,1.0459233522415161
63,1.0998941659927368 ,1.049127459526062,1.027594804763794,1.0418455600738525
64,1.0920363664627075 ,1.040811538696289,1.0196723937988281,1.0456163883209229
65,1.0926889181137085 ,1.0343220233917236,1.013590693473816,1.0425455570220947
66,1.0885282754898071 ,1.0313444137573242,1.0114338397979736,1.0466121435165405
67,1.081953763961792  ,1.0291128158569336,1.011261224746704,1.0416470766067505
68,1.083471655845642  ,1.0293593406677246,1.0092355012893677,1.0409742593765259
69,1.0768280029296875 ,1.023648977279663,1.0039438009262085,1.039141058921814
70,1.0808407068252563 ,1.0262858867645264,1.0076491832733154,1.0389857292175293
71,1.08402419090271   ,1.0206629037857056,1.003745675086975,1.0385615825653076
72,1.076690435409546  ,1.0237643718719482,1.0036495923995972,1.040806770324707
73,1.0760705471038818 ,1.0268895626068115,1.0031882524490356,1.0422117710113525
74,1.0814405679702759 ,1.0221773386001587,1.0037438869476318,1.0435985326766968
75,1.0776170492172241 ,1.0198193788528442,0.9961901307106018,1.0414026975631714
76,1.0787086486816406 ,1.0208089351654053,0.999542236328125,1.0415356159210205
77,1.0816951990127563 ,1.021936058998108,0.9984012842178345,1.0395958423614502
78,1.0793184041976929 ,1.02372407913208,0.9930986166000366,1.0386252403259277
79,1.0750056505203247 ,1.0236185789108276,0.9983164072036743,1.0425302982330322
80,1.07756507396698   ,1.01883864402771,0.9973800182342529,1.036557912826538
81,1.0734646320343018 ,1.017655611038208,0.9939133524894714,1.0404611825942993
82,1.071872353553772  ,1.0253864526748657,0.9998012185096741,1.0438402891159058
83,1.0745644569396973 ,1.0198380947113037,0.9955111742019653,1.0130283832550049
84,1.072646141052246  ,1.0235196352005005,1.0015894174575806,1.0119794607162476
85,1.071022868156433  ,1.018206238746643,0.9982753992080688,1.0073400735855103
86,1.0773543119430542 ,1.0230611562728882,0.9949818253517151,1.0086500644683838
87,1.0724917650222778 ,1.0272477865219116,1.0002026557922363,1.0054932832717896
88,1.0728037357330322 ,1.0245450735092163,1.0018596649169922,1.0042529106140137
89,1.0756235122680664 ,1.0235950946807861,0.9999927282333374,1.0046000480651855
90,1.0493519306182861 ,0.9927471876144409,0.9685883522033691,1.0057939291000366
91,1.0468581914901733 ,0.9930324554443359,0.9657713174819946,1.0030555725097656
92,1.0431244373321533 ,0.9926360845565796,0.96490877866745,1.0036401748657227
93,1.0477793216705322
94,1.043355107307434
95,1.0426177978515625
96,1.041702389717102
97,1.0414222478866577
98,1.0428640842437744
99,1.0416334867477417


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30intra/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,21.14200019836425,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,67.26000213623047 ,66.88400268554688,66.86000061035156,67.11000061035156
32,67.90399932861328 ,67.44599914550781,67.41200256347656,67.88800048828125
33,67.95600128173828 ,67.89800262451172,67.91200256347656,67.95800018310547
34,68.34400177001953 ,67.60399627685547,67.84600067138672,68.25
35,68.4280014038086  ,68.22599792480469,67.98400115966797,68.00800323486328
36,68.40399932861328 ,68.25800323486328,67.81800079345703,68.15399932861328
37,67.93399810791016 ,67.88600158691406,67.75800323486328,68.52999877929688
38,67.50199890136719 ,67.81199645996094,67.89199829101562,67.8740005493164
39,67.6520004272461  ,68.29000091552734,67.56400299072266,68.20800018310547
40,67.3499984741211  ,68.29000091552734,67.71199798583984,68.20600128173828
41,67.63600158691406 ,67.80599975585938,68.28399658203125,68.06199645996094
42,67.61199951171875 ,68.34600067138672,68.37799835205078,67.71399688720703
43,67.3479995727539  ,68.6520004272461,68.11000061035156,67.69400024414062
44,67.31999969482422 ,68.41400146484375,67.92400360107422,68.41600036621094
45,68.05799865722656 ,68.58799743652344,67.97200012207031,68.1520004272461
46,67.23799896240234 ,68.64399719238281,68.2239990234375,67.30999755859375
47,67.69200134277344 ,67.48200225830078,68.34600067138672,68.18199920654297
48,67.68399810791016 ,68.54399871826172,68.16200256347656,67.81600189208984
49,68.2699966430664  ,68.4219970703125,68.11799621582031,68.69000244140625
50,67.53199768066406 ,68.41600036621094,68.30599975585938,68.28399658203125
51,67.88600158691406 ,67.81600189208984,68.54000091552734,68.48600006103516
52,67.96199798583984 ,68.33599853515625,68.65799713134766,68.28399658203125
53,67.9739990234375  ,68.28399658203125,68.5719985961914,68.62999725341797
54,67.74800109863281 ,68.50800323486328,68.50199890136719,72.78399658203125
55,67.5              ,68.58000183105469,68.50199890136719,72.99600219726562
56,66.90399932861328 ,68.63800048828125,68.88200378417969,73.01200103759766
57,68.11799621582031 ,68.33000183105469,68.447998046875,73.0999984741211
58,68.13200378417969 ,68.66000366210938,68.72000122070312,73.30799865722656
59,67.9800033569336  ,68.46600341796875,69.06199645996094,73.21800231933594
60,71.72000122070312 ,72.9280014038086,73.11399841308594,73.31999969482422
61,72.14199829101562 ,73.29199981689453,73.46399688720703,73.56999969482422
62,72.37200164794922 ,73.69599914550781,73.83399963378906,73.62200164794922
63,72.25599670410156 ,73.72799682617188,73.89399719238281,73.58200073242188
64,72.53399658203125 ,73.84400177001953,74.1240005493164,73.44200134277344
65,72.6520004272461  ,74.16799926757812,74.27400207519531,73.4739990234375
66,72.68199920654297 ,73.98999786376953,74.53600311279297,73.4280014038086
67,72.93800354003906 ,74.06600189208984,74.35800170898438,73.5
68,72.77400207519531 ,74.18399810791016,74.5479965209961,73.70800018310547
69,72.7979965209961  ,74.12000274658203,74.67400360107422,73.71600341796875
70,72.81400299072266 ,74.08399963378906,74.47599792480469,73.57599639892578
71,72.84400177001953 ,74.30599975585938,74.56999969482422,73.6780014038086
72,72.84400177001953 ,74.21600341796875,74.5999984741211,73.58799743652344
73,72.8479995727539  ,74.1259994506836,74.48200225830078,73.78600311279297
74,72.66400146484375 ,74.14199829101562,74.46199798583984,73.69000244140625
75,73.00599670410156 ,74.31999969482422,74.79199981689453,73.68800354003906
76,72.99400329589844 ,74.18000030517578,74.7040023803711,73.52999877929688
77,72.87200164794922 ,74.35800170898438,74.77799987792969,73.81600189208984
78,72.94999694824219 ,74.26599884033203,74.8479995727539,73.71600341796875
79,72.88400268554688 ,74.31400299072266,74.77400207519531,73.7760009765625
80,73.05400085449219 ,74.36000061035156,74.74199676513672,73.8740005493164
81,72.95999908447266 ,74.41200256347656,74.79199981689453,73.62200164794922
82,72.98200225830078 ,74.27400207519531,74.88999938964844,73.62999725341797
83,72.88999938964844 ,74.1760025024414,74.8280029296875,74.34400177001953
84,73.02799987792969 ,74.1520004272461,74.73600006103516,74.39800262451172
85,73.06400299072266 ,74.26599884033203,74.94400024414062,74.3499984741211
86,72.91000366210938 ,74.23600006103516,74.85800170898438,74.49600219726562
87,73.1500015258789  ,74.33599853515625,74.7239990234375,74.36799621582031
88,73.16799926757812 ,74.16400146484375,74.81400299072266,74.5459976196289
89,72.9000015258789  ,74.24400329589844,74.79399871826172,74.46399688720703
90,73.4219970703125  ,75.02799987792969,75.54199981689453,74.42400360107422
91,73.52200317382812 ,74.95999908447266,75.59200286865234,74.51000213623047
92,73.65399932861328 ,74.91799926757812,75.68199920654297,74.48400115966797
93,73.62200164794922
94,73.61599731445312
95,73.66200256347656
96,73.7020034790039
97,73.73799896240234
98,73.63200378417969
99,73.65599822998047


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30intra/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,88.14399719238281 ,88.06600189208984,87.95800018310547,88.11599731445312
32,88.58399963378906 ,88.37799835205078,88.2699966430664,88.49199676513672
33,88.56199645996094 ,88.63999938964844,88.55000305175781,88.66400146484375
34,88.9020004272461  ,88.64600372314453,88.62000274658203,88.69599914550781
35,89.00599670410156 ,88.75199890136719,88.50199890136719,88.697998046875
36,88.7959976196289  ,88.77799987792969,88.63400268554688,88.8239974975586
37,88.75800323486328 ,88.67400360107422,88.6760025024414,88.8219985961914
38,88.47000122070312 ,88.77200317382812,88.4739990234375,88.697998046875
39,88.64800262451172 ,88.89600372314453,88.40799713134766,88.93199920654297
40,88.53199768066406 ,88.86399841308594,88.52400207519531,88.72000122070312
41,88.32599639892578 ,88.50199890136719,88.79000091552734,88.9219970703125
42,88.66200256347656 ,88.947998046875,88.75399780273438,88.48999786376953
43,88.24800109863281 ,89.23799896240234,88.80000305175781,88.53199768066406
44,88.44599914550781 ,88.9739990234375,88.76000213623047,88.97599792480469
45,88.7040023803711  ,89.09600067138672,88.76399993896484,88.76399993896484
46,88.32599639892578 ,88.9000015258789,88.85399627685547,88.43000030517578
47,88.49800109863281 ,88.49199676513672,88.99400329589844,89.01799774169922
48,88.58999633789062 ,89.0739974975586,88.75399780273438,88.75
49,88.6240005493164  ,88.94999694824219,88.70600128173828,89.01200103759766
50,88.41600036621094 ,88.9280014038086,88.72000122070312,88.9739990234375
51,88.80400085449219 ,88.7959976196289,88.88600158691406,88.93199920654297
52,88.6780014038086  ,88.9800033569336,89.02400207519531,88.86799621582031
53,88.68000030517578 ,88.94000244140625,88.947998046875,89.18599700927734
54,88.54000091552734 ,88.83200073242188,89.0719985961914,91.2979965209961
55,88.44000244140625 ,89.1520004272461,89.01200103759766,91.3479995727539
56,88.01200103759766 ,89.1240005493164,89.21199798583984,91.43000030517578
57,88.87200164794922 ,88.98200225830078,89.01200103759766,91.44200134277344
58,88.7040023803711  ,88.86799621582031,89.31199645996094,91.4540023803711
59,88.72599792480469 ,88.947998046875,89.36799621582031,91.58200073242188
60,90.69200134277344 ,91.26799774169922,91.5,91.63999938964844
61,90.94599914550781 ,91.44200134277344,91.75599670410156,91.64800262451172
62,90.97599792480469 ,91.697998046875,91.87799835205078,91.69000244140625
63,90.96199798583984 ,91.66200256347656,91.92400360107422,91.7760009765625
64,91.04199981689453 ,91.68399810791016,92.06400299072266,91.71199798583984
65,91.13400268554688 ,91.72799682617188,92.09600067138672,91.66600036621094
66,91.2020034790039  ,91.73600006103516,92.05000305175781,91.70999908447266
67,91.24400329589844 ,91.8479995727539,92.14600372314453,91.64600372314453
68,91.19400024414062 ,91.8499984741211,92.15799713134766,91.697998046875
69,91.26599884033203 ,91.86799621582031,92.27200317382812,91.80999755859375
70,91.24600219726562 ,91.80799865722656,92.2239990234375,91.80000305175781
71,91.18800354003906 ,92.00199890136719,92.20800018310547,91.79399871826172
72,91.24400329589844 ,91.94000244140625,92.23200225830078,91.73999786376953
73,91.1719970703125  ,92.00399780273438,92.25599670410156,91.74400329589844
74,91.28600311279297 ,91.9280014038086,92.33200073242188,91.66400146484375
75,91.24600219726562 ,91.98200225830078,92.33399963378906,91.74800109863281
76,91.197998046875   ,92.01000213623047,92.34200286865234,91.81800079345703
77,91.19599914550781 ,92.00399780273438,92.30999755859375,91.79199981689453
78,91.25399780273438 ,91.95999908447266,92.39199829101562,91.74400329589844
79,91.31400299072266 ,92.05599975585938,92.33799743652344,91.76399993896484
80,91.2300033569336  ,92.07599639892578,92.3740005493164,91.81999969482422
81,91.33399963378906 ,92.08000183105469,92.44599914550781,91.75399780273438
82,91.2979965209961  ,92.03600311279297,92.33200073242188,91.6719970703125
83,91.30799865722656 ,92.09200286865234,92.36199951171875,92.06400299072266
84,91.3740005493164  ,92.01000213623047,92.36599731445312,92.11599731445312
85,91.27400207519531 ,92.02999877929688,92.27799987792969,92.10800170898438
86,91.24400329589844 ,91.93599700927734,92.2760009765625,92.10600280761719
87,91.37000274658203 ,91.96800231933594,92.46800231933594,92.1520004272461
88,91.2979965209961  ,91.88600158691406,92.30999755859375,92.18399810791016
89,91.36799621582031 ,92.05799865722656,92.3499984741211,92.19599914550781
90,91.62799835205078 ,92.44999694824219,92.73999786376953,92.19999694824219
91,91.58999633789062 ,92.35800170898438,92.68000030517578,92.19200134277344
92,91.697998046875   ,92.40399932861328,92.7300033569336,92.22200012207031
93,91.56800079345703
94,91.6240005493164
95,91.63400268554688
96,91.65399932861328
97,91.697998046875
98,91.6240005493164
99,91.68199920654297


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30intra/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.01000616978853941,0.010009026154875755,0.010011413134634495,0.010008322075009346
32,0.1654931604862213 ,0.12761063873767853,0.08925328403711319,0.14655117690563202
33,0.2738818824291229 ,0.21015547215938568,0.1446368247270584,0.24238812923431396
34,0.3686639368534088 ,0.28195300698280334,0.19360871613025665,0.32521820068359375
35,0.4504626393318176 ,0.34443098306655884,0.2358160763978958,0.39758408069610596
36,0.5214184522628784 ,0.39806845784187317,0.2721041440963745,0.4600363075733185
37,0.5823472142219543 ,0.44454920291900635,0.3037516176700592,0.5137215256690979
38,0.6338237524032593 ,0.4833890199661255,0.3300623893737793,0.5587366819381714
39,0.6763404011726379 ,0.5157518982887268,0.3515315353870392,0.596161425113678
40,0.7116103768348694 ,0.5421171188354492,0.3696320950984955,0.6271271705627441
41,0.7396599650382996 ,0.5636318325996399,0.3838343620300293,0.6516578197479248
42,0.7617698907852173 ,0.5801296234130859,0.3951059877872467,0.6711553931236267
43,0.7782909274101257 ,0.5921427607536316,0.4035431146621704,0.685772180557251
44,0.7900528311729431 ,0.6014006733894348,0.40957900881767273,0.6959070563316345
45,0.7982014417648315 ,0.60701584815979,0.413617342710495,0.7029203176498413
46,0.802659273147583  ,0.61075758934021,0.41568055748939514,0.7070982456207275
47,0.8055709004402161 ,0.6127226948738098,0.41738104820251465,0.7089990973472595
48,0.8062636256217957 ,0.6135665774345398,0.41766294836997986,0.7101944088935852
49,0.8063348531723022 ,0.6136298775672913,0.4177168011665344,0.7102581262588501
50,0.8063406944274902 ,0.6136444211006165,0.4177299737930298,0.7102667689323425
51,0.8063451647758484 ,0.6136482357978821,0.41774043440818787,0.7102757096290588
52,0.8063526153564453 ,0.6136624813079834,0.4177544414997101,0.7102815508842468
53,0.8063576817512512 ,0.6136682033538818,0.41776761412620544,0.7102915644645691
54,0.8063607215881348 ,0.611690878868103,0.415450781583786,0.7075062394142151
55,0.8063655495643616 ,0.6116945147514343,0.415470689535141,0.7075042724609375
56,0.8063720464706421 ,0.6116982102394104,0.415469765663147,0.7075015306472778
57,0.8063743710517883 ,0.6117086410522461,0.4154845178127289,0.7075027823448181
58,0.8063793182373047 ,0.6117188930511475,0.415493905544281,0.7075023055076599
59,0.8063837885856628 ,0.6117178797721863,0.4155031442642212,0.7075045704841614
60,0.8063822388648987 ,0.6117185950279236,0.4155065417289734,0.7075038552284241
61,0.8063840270042419 ,0.6117203831672668,0.41550612449645996,0.7075040340423584
62,0.806383490562439  ,0.6117207407951355,0.4155023992061615,0.7075049877166748
63,0.8063828945159912 ,0.6117271184921265,0.415508896112442,0.7075035572052002
64,0.8063843250274658 ,0.6117233037948608,0.4155113995075226,0.7075111269950867
65,0.8063852787017822 ,0.61173015832901,0.415517121553421,0.7075106501579285
66,0.8063874840736389 ,0.6117332577705383,0.4155195653438568,0.7075070142745972
67,0.8063881993293762 ,0.6117289662361145,0.4155227541923523,0.7075133919715881
68,0.806390106678009  ,0.6117320656776428,0.4155246913433075,0.7075137495994568
69,0.8063912391662598 ,0.6117326021194458,0.41552528738975525,0.7075121402740479
70,0.8063898682594299 ,0.6117340326309204,0.41553255915641785,0.7075119018554688
71,0.8063903450965881 ,0.6117320656776428,0.4155349135398865,0.7075148820877075
72,0.8063923716545105 ,0.6117409467697144,0.41553744673728943,0.7075179815292358
73,0.8063910603523254 ,0.6117331385612488,0.4155491590499878,0.7075183391571045
74,0.8063907027244568 ,0.6117404103279114,0.4155420958995819,0.7075196504592896
75,0.8063940405845642 ,0.6117415428161621,0.415547639131546,0.7075175046920776
76,0.806393027305603  ,0.6117425560951233,0.4155515134334564,0.7075167894363403
77,0.8063942193984985 ,0.6117433905601501,0.41555091738700867,0.7075216770172119
78,0.8063943386077881 ,0.6117432117462158,0.41556018590927124,0.7075220346450806
79,0.8063971400260925 ,0.6117517352104187,0.4155643880367279,0.7075232863426208
80,0.8063950538635254 ,0.611748993396759,0.41556277871131897,0.707526683807373
81,0.8063986301422119 ,0.6117523908615112,0.4155626893043518,0.7075260877609253
82,0.8063951730728149 ,0.6117541193962097,0.4155665636062622,0.7075260877609253
83,0.8063989281654358 ,0.6117580533027649,0.4155734181404114,0.7075265049934387
84,0.806398868560791  ,0.6117624640464783,0.41557830572128296,0.7075283527374268
85,0.8064004182815552 ,0.6117561459541321,0.4155755937099457,0.707528293132782
86,0.8052447438240051 ,0.6117615103721619,0.415588915348053,0.7075289487838745
87,0.8052448630332947 ,0.6117610335350037,0.4155862033367157,0.7075266242027283
88,0.805246114730835  ,0.6117608547210693,0.41558218002319336,0.7075268626213074
89,0.8052474856376648 ,0.6117674112319946,0.4155908524990082,0.7075278162956238
90,0.805247962474823  ,0.6117696166038513,0.4155879318714142,0.7075252532958984
91,0.8052465915679932 ,0.6117693185806274,0.41559410095214844,0.7075284719467163
92,0.8052475452423096 ,0.6117709279060364,0.41558945178985596,0.7075297832489014
93,0.8052470684051514
94,0.8052467703819275
95,0.8052460551261902
96,0.8052457571029663
97,0.8052458167076111
98,0.8052480816841125
99,0.8052465319633484


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30window/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3592424392700195,1.3348897695541382,1.3339502811431885
32,1.315849781036377,1.3193553686141968,1.3154405355453491
33,1.3035904169082642,1.29716956615448,1.3088619709014893
34,1.2926503419876099,1.2970086336135864,1.3061331510543823
35,1.2962037324905396,1.2932311296463013,1.3060383796691895
36,1.2956222295761108,1.2952044010162354,1.303021788597107
37,1.2852823734283447,1.2960366010665894,1.2939002513885498
38,1.2934633493423462,1.2852905988693237,1.303552508354187
39,1.29204523563385,1.2890115976333618,1.2937791347503662
40,1.2798480987548828,1.2834875583648682,1.2869420051574707
41,1.2998263835906982,1.2866867780685425,1.2836309671401978
42,1.2810481786727905,1.2667691707611084,1.2747341394424438
43,1.2764965295791626,1.2879199981689453,1.2764275074005127
44,1.3005114793777466,1.2762558460235596,1.2636997699737549
45,1.2865413427352905,1.2934718132019043,1.2832156419754028
46,1.3016211986541748,1.2646058797836304,1.2724846601486206
47,1.2716847658157349,1.2790342569351196,1.2773858308792114
48,1.2929069995880127,1.2697712182998657,1.2614378929138184
49,1.2873282432556152,1.2942378520965576,1.2646706104278564
50,1.280930519104004,1.2885547876358032,1.2537416219711304
51,1.3440207242965698,1.2745590209960938,1.2832095623016357
52,1.3543658256530762,1.280425786972046,1.261535406112671
53,1.3484687805175781,1.2910428047180176,1.252364158630371
54,1.343917965888977,1.2713828086853027,1.2717710733413696
55,1.3442504405975342,1.2762668132781982,1.255849003791809
56,1.3461905717849731,1.2796268463134766,1.264539361000061
57,1.3308240175247192,1.267073392868042,1.2827353477478027
58,1.3373775482177734,1.2659910917282104,1.2495700120925903
59,1.3308333158493042,1.2761672735214233,1.2666844129562378
60,1.1550785303115845,1.095126748085022,1.075312614440918
61,1.1415293216705322,1.0844701528549194,1.055997371673584
62,1.1285536289215088,1.0691771507263184,1.047983169555664
63,1.1216789484024048,1.0629527568817139,1.0407731533050537
64,1.1158390045166016,1.0574610233306885,1.0364582538604736
65,1.1190105676651,1.0552000999450684,1.0360956192016602
66,1.110058069229126,1.0524647235870361,1.0260339975357056
67,1.1123825311660767,1.0487005710601807,1.0282844305038452
68,1.1059491634368896,1.046005368232727,1.0237452983856201
69,1.10435950756073,1.0449941158294678,1.023626446723938
70,1.1028863191604614,1.0438600778579712,1.0209605693817139
71,1.0975894927978516,1.0418142080307007,1.0185887813568115
72,1.0962693691253662,1.0390902757644653,1.0129777193069458
73,1.0943071842193604,1.0444307327270508,1.0172199010849
74,1.0945848226547241,1.0396162271499634,1.017340064048767
75,1.092254877090454,1.0341956615447998,1.0166343450546265
76,1.0997644662857056,1.040108323097229,1.0187705755233765
77,1.0919644832611084,1.0383524894714355,1.021610140800476
78,1.091144323348999,1.0378791093826294,1.0172685384750366
79,1.09339439868927,1.038815975189209,1.0146900415420532
80,1.0936098098754883,1.0364917516708374,1.0120497941970825
81,1.093307375907898,1.0330219268798828,1.0128809213638306
82,1.0894598960876465,1.0382976531982422,1.0176628828048706
83,1.0946989059448242,1.0440478324890137,1.0156563520431519
84,1.0901954174041748,1.0333681106567383,1.01795494556427
85,1.0937241315841675,1.0344704389572144,1.0200923681259155
86,1.0955225229263306,1.0317765474319458,1.018931269645691
87,1.094009280204773,1.037157416343689,1.0194190740585327
88,1.0929752588272095,1.0352964401245117,1.0220032930374146
89,1.0926388502120972,1.03531813621521,1.0250816345214844
90,1.0712356567382812,1.010921597480774,0.9921095967292786
91,1.06517493724823,1.0086774826049805,0.9914558529853821
92,1.0670747756958008,1.0058671236038208,0.9850865006446838
93,1.0628113746643066,1.0065299272537231,0.9824844002723694
94,1.0622109174728394,1.0065971612930298,0.9850340485572815
95,1.0619620084762573,1.0026434659957886,0.980827271938324
96,1.062525749206543,1.0044846534729004,0.9803361892700195
97,1.0586286783218384,1.0026501417160034,0.9831234216690063
98,1.0584224462509155,1.006703495979309,0.9820934534072876
99,1.0611507892608643,1.0023924112319946,0.9793617129325867


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30window/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.62000274658203,67.23200225830078,67.02799987792969
32,67.41200256347656,67.38200378417969,67.51000213623047
33,67.62000274658203,67.75199890136719,67.66000366210938
34,68.04399871826172,67.9260025024414,67.72200012207031
35,67.80400085449219,67.9520034790039,67.76599884033203
36,68.0199966430664,67.7020034790039,67.74199676513672
37,68.14800262451172,67.73200225830078,68.02799987792969
38,67.83599853515625,68.0719985961914,67.81999969482422
39,67.80999755859375,67.95800018310547,67.90799713134766
40,68.18800354003906,68.21199798583984,68.13600158691406
41,67.88200378417969,67.97799682617188,68.14199829101562
42,68.31400299072266,68.52799987792969,68.21800231933594
43,68.19200134277344,68.08000183105469,68.47200012207031
44,67.75399780273438,68.5,68.67400360107422
45,67.98200225830078,67.81199645996094,68.11399841308594
46,67.72000122070312,68.552001953125,68.3479995727539
47,68.5479965209961,68.4020004272461,68.26200103759766
48,67.98999786376953,68.33999633789062,68.64800262451172
49,67.75599670410156,67.99199676513672,68.61199951171875
50,68.13600158691406,67.98999786376953,68.88600158691406
51,66.57599639892578,68.56199645996094,68.03800201416016
52,66.52400207519531,68.23400115966797,68.57599639892578
53,66.72000122070312,67.9739990234375,68.83599853515625
54,66.78800201416016,68.56600189208984,68.52400207519531
55,66.83200073242188,68.40799713134766,68.73600006103516
56,66.71199798583984,68.30599975585938,68.65599822998047
57,67.33599853515625,68.52400207519531,68.25800323486328
58,67.03800201416016,68.53399658203125,68.9020004272461
59,67.19200134277344,68.1240005493164,68.7760009765625
60,71.17400360107422,72.29000091552734,73.0719985961914
61,71.51399993896484,72.85399627685547,73.45999908447266
62,71.7020034790039,72.87000274658203,73.51399993896484
63,71.80799865722656,73.19599914550781,73.66000366210938
64,72.00199890136719,73.18599700927734,73.78800201416016
65,72.00599670410156,73.27200317382812,73.7040023803711
66,72.06800079345703,73.39399719238281,74.0260009765625
67,72.0719985961914,73.36000061035156,74.10600280761719
68,72.1500015258789,73.59200286865234,74.27400207519531
69,72.38600158691406,73.62200164794922,74.15399932861328
70,72.33000183105469,73.5739974975586,74.16200256347656
71,72.35399627685547,73.6259994506836,74.31199645996094
72,72.37200164794922,73.6760025024414,74.37000274658203
73,72.43399810791016,73.45999908447266,74.2300033569336
74,72.4260025024414,73.71199798583984,74.41799926757812
75,72.54000091552734,73.70800018310547,74.35600280761719
76,72.4520034790039,73.63400268554688,74.33799743652344
77,72.60399627685547,73.72799682617188,74.41799926757812
78,72.45800018310547,73.81999969482422,74.45600128173828
79,72.4739990234375,73.66999816894531,74.61399841308594
80,72.5719985961914,73.81600189208984,74.43599700927734
81,72.49400329589844,73.75,74.4280014038086
82,72.60199737548828,73.72799682617188,74.24199676513672
83,72.27200317382812,73.49800109863281,74.22200012207031
84,72.63200378417969,73.81400299072266,74.28199768066406
85,72.4219970703125,73.75599670410156,74.2979965209961
86,72.53600311279297,73.72799682617188,74.33999633789062
87,72.45800018310547,73.72200012207031,74.51799774169922
88,72.4260025024414,73.73600006103516,74.32599639892578
89,72.43399810791016,73.87999725341797,74.24600219726562
90,72.99199676513672,74.50599670410156,75.19400024414062
91,73.13400268554688,74.6259994506836,75.10199737548828
92,73.02400207519531,74.59200286865234,75.2040023803711
93,73.24600219726562,74.5780029296875,75.33000183105469
94,73.1500015258789,74.55599975585938,75.25399780273438
95,73.26200103759766,74.65399932861328,75.26000213623047
96,73.2699966430664,74.60399627685547,75.44999694824219
97,73.30599975585938,74.56800079345703,75.38400268554688
98,73.20600128173828,74.52799987792969,75.39600372314453
99,73.2699966430664,74.51200103759766,75.3740005493164


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30window/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,87.71600341796875,87.97799682617188,88.11199951171875
32,88.37799835205078,88.2760009765625,88.3759994506836
33,88.36399841308594,88.64800262451172,88.53800201416016
34,88.49600219726562,88.58599853515625,88.53600311279297
35,88.56199645996094,88.71399688720703,88.43800354003906
36,88.48999786376953,88.552001953125,88.61799621582031
37,88.8219985961914,88.65599822998047,88.49199676513672
38,88.63800048828125,88.75399780273438,88.49800109863281
39,88.71399688720703,88.82599639892578,88.61399841308594
40,88.80000305175781,88.84400177001953,88.88600158691406
41,88.6500015258789,88.81199645996094,88.78399658203125
42,88.81800079345703,89.13800048828125,89.01000213623047
43,89.01000213623047,88.71199798583984,88.73600006103516
44,88.46199798583984,88.90399932861328,89.09200286865234
45,88.83599853515625,88.66400146484375,88.73999786376953
46,88.80599975585938,89.05599975585938,88.96199798583984
47,88.81400299072266,88.86399841308594,88.9739990234375
48,88.68800354003906,88.98600006103516,89.11399841308594
49,88.8239974975586,88.66000366210938,89.02200317382812
50,88.78199768066406,88.66999816894531,89.23799896240234
51,88.08000183105469,88.8740005493164,88.94000244140625
52,87.81199645996094,88.91000366210938,89.00399780273438
53,87.80400085449219,88.68399810791016,89.13800048828125
54,87.94200134277344,88.94200134277344,88.9280014038086
55,87.84400177001953,88.69400024414062,89.2239990234375
56,87.96199798583984,88.90399932861328,89.16999816894531
57,88.24400329589844,89.1240005493164,88.76799774169922
58,88.11599731445312,89.00199890136719,89.28800201416016
59,88.22000122070312,88.7959976196289,89.01799774169922
60,90.23400115966797,91.09600067138672,91.26000213623047
61,90.41200256347656,91.1780014038086,91.51200103759766
62,90.60600280761719,91.5,91.55999755859375
63,90.66600036621094,91.48400115966797,91.74400329589844
64,90.72200012207031,91.5719985961914,91.8479995727539
65,90.68399810791016,91.61599731445312,91.71800231933594
66,90.8759994506836,91.68000030517578,91.87000274658203
67,90.78800201416016,91.69000244140625,91.8219985961914
68,90.89399719238281,91.7300033569336,91.86399841308594
69,90.8740005493164,91.7239990234375,91.9260025024414
70,90.90799713134766,91.66799926757812,91.89199829101562
71,90.9020004272461,91.75199890136719,92.00199890136719
72,91.03199768066406,91.78199768066406,92.08399963378906
73,91.04000091552734,91.69999694824219,92.06800079345703
74,91.052001953125,91.82599639892578,92.06600189208984
75,91.14199829101562,91.86000061035156,92.05599975585938
76,90.97599792480469,91.7979965209961,92.00399780273438
77,91.10600280761719,91.79399871826172,91.95600128173828
78,91.10800170898438,91.78199768066406,92.01000213623047
79,91.06400299072266,91.78199768066406,92.05999755859375
80,91.0459976196289,91.91799926757812,92.01399993896484
81,91.0479965209961,91.87799835205078,92.13600158691406
82,91.13800048828125,91.89399719238281,92.0780029296875
83,91.0739974975586,91.83399963378906,92.06800079345703
84,91.16200256347656,91.91200256347656,92.04199981689453
85,91.19599914550781,91.8499984741211,92.0459976196289
86,91.02999877929688,91.8740005493164,91.94999694824219
87,91.08399963378906,91.84400177001953,91.99600219726562
88,91.0199966430664,91.94599914550781,92.06400299072266
89,91.1719970703125,91.83999633789062,91.93000030517578
90,91.4000015258789,92.09200286865234,92.30799865722656
91,91.43599700927734,92.11399841308594,92.3479995727539
92,91.36599731445312,92.16400146484375,92.47200012207031
93,91.4219970703125,92.18599700927734,92.45800018310547
94,91.4739990234375,92.22000122070312,92.4219970703125
95,91.5459976196289,92.24600219726562,92.447998046875
96,91.4260025024414,92.30400085449219,92.38800048828125
97,91.52200317382812,92.26200103759766,92.41200256347656
98,91.53399658203125,92.13200378417969,92.41400146484375
99,91.46199798583984,92.2020034790039,92.41200256347656


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start30window/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.05816899985074997,0.05817408859729767,0.058160390704870224
32,0.09778158366680145,0.09261815249919891,0.08749611675739288
33,0.18795879185199738,0.1771550327539444,0.166349396109581
34,0.2763177156448364,0.21130043268203735,0.19539330899715424
35,0.3126756548881531,0.2921615540981293,0.2226111739873886
36,0.39525309205055237,0.32145801186561584,0.29676827788352966
37,0.4259626865386963,0.3974109888076782,0.3197881877422333
38,0.5031203031539917,0.42194226384162903,0.38989362120628357
39,0.5286290049552917,0.49336811900138855,0.4090101718902588
40,0.5517086386680603,0.5135580897331238,0.42631709575653076
41,0.6215928196907043,0.5317395925521851,0.44189658761024475
42,0.6401824355125427,0.5480036735534668,0.5049340128898621
43,0.6567099094390869,0.611569344997406,0.5173289775848389
44,0.7204134464263916,0.6243371963500977,0.5282672643661499
45,0.7331762313842773,0.635503351688385,0.537841796875
46,0.7442377209663391,0.6451771259307861,0.5461369156837463
47,0.7537281513214111,0.6534842252731323,0.5532556176185608
48,0.7617522478103638,0.66051185131073,0.608381986618042
49,0.7684504389762878,0.7154830694198608,0.6134117841720581
50,0.7739270925521851,0.720285177230835,0.6175252795219421
51,0.8274478316307068,0.7241273522377014,0.6208181977272034
52,0.8308674693107605,0.7271184921264648,0.6233806610107422
53,0.8334348201751709,0.7293664813041687,0.6253136396408081
54,0.8352751731872559,0.7309836745262146,0.6266952157020569
55,0.8365157246589661,0.7320643663406372,0.6276199221611023
56,0.8372666239738464,0.7327223420143127,0.6281836032867432
57,0.8376520276069641,0.7330579161643982,0.6284787654876709
58,0.8377939462661743,0.7331835627555847,0.6285813450813293
59,0.8378145098686218,0.7332033514976501,0.6286013126373291
60,0.8378149271011353,0.7332027554512024,0.6286015510559082
61,0.837814211845398,0.7332020998001099,0.6285992860794067
62,0.8378146886825562,0.7332013845443726,0.628597617149353
63,0.8378159403800964,0.7332013249397278,0.6285990476608276
64,0.8378157019615173,0.7332020998001099,0.6285984516143799
65,0.8378159999847412,0.7332046031951904,0.6286023855209351
66,0.8378158211708069,0.7332043647766113,0.6286056041717529
67,0.8378155827522278,0.7332038283348083,0.6286051273345947
68,0.8378146290779114,0.7332053184509277,0.6286051273345947
69,0.8378161787986755,0.7332043647766113,0.6286072134971619
70,0.8378180861473083,0.7332073450088501,0.6286084055900574
71,0.8378164172172546,0.7332082390785217,0.6286090016365051
72,0.8378180265426636,0.7332082986831665,0.628612220287323
73,0.837816596031189,0.7332095503807068,0.6286095380783081
74,0.837816596031189,0.7332072257995605,0.6286112070083618
75,0.8378177285194397,0.733207106590271,0.62861567735672
76,0.8378188610076904,0.7332081198692322,0.6286121010780334
77,0.8378190994262695,0.7332090735435486,0.6286156177520752
78,0.8378182053565979,0.7332103848457336,0.6286174058914185
79,0.8378209471702576,0.7332125306129456,0.628620982170105
80,0.8378199934959412,0.7332130670547485,0.628618597984314
81,0.8378202319145203,0.7332130074501038,0.6286205053329468
82,0.8378199934959412,0.7332133650779724,0.6286206245422363
83,0.8378183841705322,0.7332143783569336,0.6286244988441467
84,0.837821364402771,0.7332140803337097,0.6286218166351318
85,0.8378216028213501,0.7332167029380798,0.6286292672157288
86,0.837823748588562,0.733216404914856,0.6286255717277527
87,0.8378228545188904,0.7332167625427246,0.6286278367042542
88,0.8378225564956665,0.7332186102867126,0.628624677658081
89,0.8378235697746277,0.7332198023796082,0.6286320686340332
90,0.8378230929374695,0.7332187294960022,0.628628134727478
91,0.8378224968910217,0.7332198023796082,0.6286282539367676
92,0.8378223776817322,0.7332203388214111,0.6286301016807556
93,0.8378239870071411,0.7332214117050171,0.6286318302154541
94,0.8378219604492188,0.7332186102867126,0.6286343336105347
95,0.8378235101699829,0.7332200407981873,0.6286281943321228
96,0.8378236293792725,0.733221709728241,0.6286334991455078
97,0.837823212146759,0.7332196235656738,0.6286327242851257
98,0.8378227353096008,0.7332209944725037,0.6286338567733765
99,0.8378251194953918,0.7332183718681335,0.6286347508430481


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3128643035888672
42,1.3017858266830444
43,1.2929936647415161
44,1.3188891410827637
45,1.3033653497695923
46,1.2953201532363892
47,1.2875313758850098
48,1.2912085056304932
49,1.2827624082565308
50,1.2947486639022827
51,1.27713143825531
52,1.2727712392807007
53,1.2716413736343384
54,1.2850159406661987
55,1.263964295387268
56,1.2643827199935913
57,1.2662569284439087
58,1.283937931060791
59,1.2607765197753906
60,1.051888108253479
61,1.0294082164764404
62,1.0221291780471802
63,1.0149282217025757
64,1.0085128545761108
65,1.0009782314300537
66,1.0000859498977661
67,0.9936534762382507
68,0.9914999604225159
69,0.9866540431976318
70,0.9901013970375061
71,0.9880374073982239
72,0.9874058961868286
73,0.9877566695213318
74,0.9863511919975281
75,0.9869526028633118
76,0.9853326678276062
77,0.9904855489730835
78,0.9847308397293091
79,0.9832656979560852
80,0.9855614304542542
81,0.9853436350822449
82,0.9883907437324524
83,0.9818572402000427
84,0.9865246415138245
85,0.985846996307373
86,0.9912745356559753
87,0.9951522350311279
88,0.9932668805122375
89,0.984520673751831


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.49800109863281
42,67.69400024414062
43,67.91600036621094
44,67.36599731445312
45,68.00800323486328
46,67.95800018310547
47,68.28600311279297
48,67.947998046875
49,68.2699966430664
50,67.81400299072266
51,68.21199798583984
52,68.43399810791016
53,68.66799926757812
54,68.05799865722656
55,68.5979995727539
56,68.68000030517578
57,68.74199676513672
58,68.26799774169922
59,68.61599731445312
60,73.50399780273438
61,73.9520034790039
62,74.26399993896484
63,74.3759994506836
64,74.4280014038086
65,74.73799896240234
66,74.73600006103516
67,74.89800262451172
68,74.89800262451172
69,75.03800201416016
70,74.94200134277344
71,75.03600311279297
72,74.97599792480469
73,75.07599639892578
74,75.06800079345703
75,75.19400024414062
76,75.19599914550781
77,74.89199829101562
78,75.0199966430664
79,75.15399932861328
80,75.01399993896484
81,75.26599884033203
82,75.13999938964844
83,75.2760009765625
84,75.12000274658203
85,75.24800109863281
86,75.16600036621094
87,75.18199920654297
88,75.11599731445312
89,75.31600189208984


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.552001953125
42,88.66999816894531
43,88.65399932861328
44,88.302001953125
45,88.61599731445312
46,88.6719970703125
47,88.79399871826172
48,88.58599853515625
49,88.802001953125
50,88.69400024414062
51,88.88999938964844
52,89.0199966430664
53,88.97200012207031
54,88.83999633789062
55,89.05599975585938
56,89.11399841308594
57,89.12999725341797
58,88.91200256347656
59,89.13200378417969
60,91.56600189208984
61,91.83999633789062
62,91.97000122070312
63,92.01599884033203
64,92.13999938964844
65,92.26200103759766
66,92.18800354003906
67,92.22599792480469
68,92.33000183105469
69,92.45600128173828
70,92.28600311279297
71,92.31600189208984
72,92.37200164794922
73,92.36799621582031
74,92.4260025024414
75,92.48799896240234
76,92.45600128173828
77,92.38600158691406
78,92.38200378417969
79,92.44400024414062
80,92.39399719238281
81,92.4260025024414
82,92.44000244140625
83,92.44999694824219
84,92.38200378417969
85,92.3759994506836
86,92.4520034790039
87,92.24199676513672
88,92.39199829101562
89,92.41400146484375


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.038321349769830704
42,0.06435137242078781
43,0.08736808598041534
44,0.10825545340776443
45,0.1259242445230484
46,0.1417226344347
47,0.1553831845521927
48,0.1668529063463211
49,0.17609690129756927
50,0.18408463895320892
51,0.19031420350074768
52,0.19531355798244476
53,0.1990015059709549
54,0.20170828700065613
55,0.20323510468006134
56,0.2040252536535263
57,0.20511677861213684
58,0.20523126423358917
59,0.2052566558122635
60,0.20526456832885742
61,0.20526351034641266
62,0.2052689492702484
63,0.2052687555551529
64,0.2052786499261856
65,0.20528464019298553
66,0.20528694987297058
67,0.20529258251190186
68,0.2052903026342392
69,0.205295592546463
70,0.20530502498149872
71,0.2053017020225525
72,0.20531198382377625
73,0.20530880987644196
74,0.20531561970710754
75,0.20530974864959717
76,0.20532146096229553
77,0.2053203582763672
78,0.20532254874706268
79,0.20533119142055511
80,0.20533496141433716
81,0.20533768832683563
82,0.2053401619195938
83,0.20534931123256683
84,0.20535337924957275
85,0.2053605020046234
86,0.2053554505109787
87,0.20536047220230103
88,0.20536312460899353
89,0.20536711812019348


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.307350516319275
42,1.297012209892273
43,1.2907018661499023
44,1.3076691627502441
45,1.2726795673370361
46,1.2722729444503784
47,1.269896149635315
48,1.2763054370880127
49,1.2763080596923828
50,1.2598934173583984
51,1.2565195560455322
52,1.2737435102462769
53,1.2784184217453003
54,1.2368403673171997
55,1.2589808702468872
56,1.2507085800170898
57,1.2783583402633667
58,1.2464679479599
59,1.2720463275909424
60,1.045630693435669
61,1.030471682548523
62,1.0194839239120483
63,1.0133832693099976
64,1.0063002109527588
65,1.0043467283248901
66,1.0012023448944092
67,1.0039000511169434
68,0.9981762766838074
69,0.9940836429595947
70,0.9889038801193237
71,0.9897167682647705
72,0.9912394881248474
73,0.9922988414764404
74,0.9908586740493774
75,0.9911504983901978
76,0.9876629710197449
77,0.9898502230644226
78,0.9895042777061462
79,0.9874041080474854
80,0.9869290590286255
81,0.992010772228241
82,0.9937102198600769
83,0.9894284009933472
84,0.991191565990448
85,0.992128849029541
86,0.9953805804252625
87,0.9956625699996948
88,0.9946696758270264
89,0.9951114058494568
90,0.9951114058494568


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.80400085449219
42,67.88600158691406
43,68.12799835205078
44,67.7300033569336
45,68.34600067138672
46,68.49800109863281
47,68.72599792480469
48,68.3280029296875
49,68.37999725341797
50,68.58200073242188
51,68.77999877929688
52,68.47000122070312
53,68.18800354003906
54,69.05999755859375
55,68.65399932861328
56,68.84600067138672
57,68.44000244140625
58,69.0479965209961
59,68.51799774169922
60,73.5260009765625
61,73.86599731445312
62,74.06199645996094
63,74.15599822998047
64,74.4540023803711
65,74.43800354003906
66,74.697998046875
67,74.55599975585938
68,74.66799926757812
69,74.75199890136719
70,74.78800201416016
71,74.86799621582031
72,74.83799743652344
73,74.83599853515625
74,74.9219970703125
75,74.93399810791016
76,75.02400207519531
77,74.97200012207031
78,74.95800018310547
79,74.98400115966797
80,75.02400207519531
81,74.90399932861328
82,74.88999938964844
83,74.96199798583984
84,74.98200225830078
85,75.052001953125
86,74.96199798583984
87,74.8479995727539
88,74.78600311279297
89,74.87000274658203
90,74.87000274658203


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.43399810791016
42,88.72799682617188
43,88.63600158691406
44,88.50599670410156
45,88.96399688720703
46,88.99400329589844
47,88.88999938964844
48,88.91799926757812
49,88.85399627685547
50,89.12000274658203
51,89.24199676513672
52,88.98999786376953
53,88.85800170898438
54,89.33799743652344
55,89.23600006103516
56,89.41799926757812
57,88.77400207519531
58,89.34200286865234
59,88.91000366210938
60,91.68399810791016
61,91.86199951171875
62,92.00800323486328
63,92.08599853515625
64,92.197998046875
65,92.23400115966797
66,92.26799774169922
67,92.21199798583984
68,92.23600006103516
69,92.25599670410156
70,92.36799621582031
71,92.34200286865234
72,92.31999969482422
73,92.33799743652344
74,92.27400207519531
75,92.35199737548828
76,92.40399932861328
77,92.4020004272461
78,92.33599853515625
79,92.39399719238281
80,92.46600341796875
81,92.4020004272461
82,92.3239974975586
83,92.3479995727539
84,92.43199920654297
85,92.36399841308594
86,92.35800170898438
87,92.35800170898438
88,92.39199829101562
89,92.33799743652344
90,92.33799743652344


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.06716276705265045
42,0.11982247978448868
43,0.16651961207389832
44,0.20855070650577545
45,0.24444594979286194
46,0.27626657485961914
47,0.30344489216804504
48,0.32652562856674194
49,0.34524843096733093
50,0.36133113503456116
51,0.3737310469150543
52,0.38359275460243225
53,0.39092665910720825
54,0.39633670449256897
55,0.3994902968406677
56,0.4013875722885132
57,0.40302926301956177
58,0.4032924771308899
59,0.4033280611038208
60,0.4033321738243103
61,0.4033326208591461
62,0.4033377170562744
63,0.40333449840545654
64,0.40333735942840576
65,0.4033436179161072
66,0.4033474922180176
67,0.4033452570438385
68,0.4033482074737549
69,0.4033532440662384
70,0.4033518135547638
71,0.40335556864738464
72,0.40336519479751587
73,0.4033593237400055
74,0.4033602178096771
75,0.4033680856227875
76,0.4033708870410919
77,0.40337634086608887
78,0.40337425470352173
79,0.4033726155757904
80,0.40337684750556946
81,0.40338051319122314
82,0.4033862352371216
83,0.40339139103889465
84,0.4033910632133484
85,0.40339773893356323
86,0.4033985733985901
87,0.4033978581428528
88,0.40340134501457214
89,0.4034072458744049
90,0.4034072458744049


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck50/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3166321516036987
42,1.3073452711105347
43,1.2969908714294434
44,1.2988749742507935
45,1.2806235551834106
46,1.270045280456543
47,1.260901927947998
48,1.261426329612732
49,1.2605891227722168
50,1.2468830347061157
51,1.2547247409820557
52,1.2451457977294922
53,1.257730484008789
54,1.246094822883606
55,1.258557677268982
56,1.2596884965896606
57,1.2498929500579834
58,1.2524666786193848
59,1.2416685819625854
60,1.0467463731765747
61,1.031226634979248
62,1.0219852924346924
63,1.0108075141906738
64,1.010979175567627
65,1.0095986127853394
66,1.001786231994629
67,1.0052622556686401
68,1.0018967390060425
69,1.0021226406097412
70,0.9991456866264343
71,1.0031970739364624
72,0.9984772205352783
73,0.9975436329841614
74,0.9946115016937256
75,0.9976377487182617
76,0.9945403337478638
77,0.9915938973426819
78,0.995300829410553
79,0.9972717761993408
80,0.9918136596679688


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck50/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.46399688720703
42,67.66799926757812
43,67.90399932861328
44,67.9020004272461
45,68.5459976196289
46,68.45600128173828
47,68.9000015258789
48,68.85199737548828
49,69.01799774169922
50,69.26000213623047
51,68.78199768066406
52,68.99600219726562
53,68.72200012207031
54,68.85600280761719
55,69.01399993896484
56,68.76200103759766
57,68.96600341796875
58,68.75800323486328
59,69.2239990234375
60,73.48999786376953
61,73.99600219726562
62,74.15599822998047
63,74.3740005493164
64,74.38200378417969
65,74.35800170898438
66,74.49400329589844
67,74.55400085449219
68,74.50199890136719
69,74.64399719238281
70,74.58799743652344
71,74.62799835205078
72,74.88400268554688
73,74.73200225830078
74,74.84400177001953
75,74.80400085449219
76,74.73400115966797
77,74.8740005493164
78,74.66400146484375
79,74.88600158691406
80,74.99400329589844


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck50/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.33799743652344
42,88.48600006103516
43,88.52200317382812
44,88.56199645996094
45,88.86599731445312
46,88.81999969482422
47,89.1240005493164
48,89.02999877929688
49,89.10399627685547
50,89.29000091552734
51,89.12999725341797
52,89.26799774169922
53,89.14399719238281
54,89.41999816894531
55,89.12000274658203
56,89.21399688720703
57,89.25399780273438
58,89.2300033569336
59,89.35600280761719
60,91.66400146484375
61,91.94599914550781
62,92.01200103759766
63,92.12999725341797
64,92.09400177001953
65,92.1719970703125
66,92.1259994506836
67,92.24800109863281
68,92.24199676513672
69,92.1500015258789
70,92.16999816894531
71,92.19000244140625
72,92.25
73,92.2959976196289
74,92.35199737548828
75,92.26799774169922
76,92.27799987792969
77,92.46600341796875
78,92.2760009765625
79,92.33799743652344
80,92.29000091552734


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck50/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.08181450515985489
42,0.14760355651378632
43,0.2064644694328308
44,0.25878408551216125
45,0.3040178418159485
46,0.34396201372146606
47,0.3774847090244293
48,0.40632468461990356
49,0.4301494359970093
50,0.4497058689594269
51,0.4653084874153137
52,0.477725625038147
53,0.48648831248283386
54,0.4934147596359253
55,0.497793048620224
56,0.5002747178077698
57,0.501728355884552
58,0.5020387172698975
59,0.5029550790786743
60,0.5029489994049072
61,0.5029585361480713
62,0.5029546618461609
63,0.5029553771018982
64,0.5029589533805847
65,0.5029603242874146
66,0.5029639005661011
67,0.5029659271240234
68,0.5029685497283936
69,0.50296950340271
70,0.5029721260070801
71,0.5029734969139099
72,0.502973198890686
73,0.5029720067977905
74,0.5029796361923218
75,0.502977728843689
76,0.5029800534248352
77,0.5029799342155457
78,0.502983808517456
79,0.5029869079589844
80,0.5029928088188171


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck60/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3241328001022339
42,1.3180214166641235
43,1.2908917665481567
44,1.2846331596374512
45,1.2894171476364136
46,1.2720292806625366
47,1.2519564628601074
48,1.2557611465454102
49,1.287766456604004
50,1.2660609483718872
51,1.241886854171753
52,1.2730813026428223
53,1.2489490509033203
54,1.2465895414352417
55,1.2529869079589844
56,1.257306456565857
57,1.253961443901062
58,1.2439583539962769
59,1.2635363340377808
60,1.0647757053375244
61,1.0450645685195923
62,1.0375547409057617
63,1.0306127071380615
64,1.0248403549194336
65,1.0210695266723633
66,1.0223309993743896
67,1.0176969766616821
68,1.0113381147384644
69,1.0139896869659424
70,1.019773006439209
71,1.0118814706802368
72,1.0099279880523682
73,1.0096408128738403
74,1.0106244087219238
75,1.0106574296951294
76,1.0157177448272705
77,1.0098917484283447
78,1.0110262632369995
79,1.0061272382736206
80,1.0092519521713257
81,1.0102064609527588
82,1.0147008895874023
83,1.0088098049163818
84,1.006649136543274
85,1.0089272260665894
86,1.012835144996643
87,1.016191005706787
88,1.0079766511917114
89,1.013066291809082


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck60/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.22799682617188
42,67.4520034790039
43,67.91999816894531
44,68.2040023803711
45,68.10800170898438
46,68.36399841308594
47,69.00399780273438
48,68.86000061035156
49,68.29199981689453
50,68.63200378417969
51,68.89600372314453
52,68.13800048828125
53,69.10399627685547
54,68.66000366210938
55,68.6500015258789
56,68.947998046875
57,69.0199966430664
58,68.9260025024414
59,68.86000061035156
60,73.06400299072266
61,73.69000244140625
62,73.78600311279297
63,73.96199798583984
64,74.01399993896484
65,74.16200256347656
66,74.1259994506836
67,74.13999938964844
68,74.38800048828125
69,74.40399932861328
70,74.2040023803711
71,74.31199645996094
72,74.44599914550781
73,74.5
74,74.64600372314453
75,74.45800018310547
76,74.29000091552734
77,74.40599822998047
78,74.43599700927734
79,74.6240005493164
80,74.39600372314453
81,74.35399627685547
82,74.38999938964844
83,74.49600219726562
84,74.45600128173828
85,74.48799896240234
86,74.33399963378906
87,74.3219985961914
88,74.48400115966797
89,74.34400177001953


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck60/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.3239974975586
42,88.4219970703125
43,88.60800170898438
44,88.7699966430664
45,88.72599792480469
46,88.9260025024414
47,89.03800201416016
48,89.19000244140625
49,88.76000213623047
50,88.96600341796875
51,89.33399963378906
52,89.06600189208984
53,89.33399963378906
54,89.33200073242188
55,89.16799926757812
56,89.19999694824219
57,89.22200012207031
58,89.25800323486328
59,89.0780029296875
60,91.48200225830078
61,91.80000305175781
62,91.86599731445312
63,91.88600158691406
64,91.97799682617188
65,91.98600006103516
66,91.98400115966797
67,92.02799987792969
68,92.1760025024414
69,92.06999969482422
70,92.10800170898438
71,92.13600158691406
72,92.197998046875
73,92.15599822998047
74,92.16600036621094
75,92.12799835205078
76,92.12999725341797
77,92.16799926757812
78,92.16600036621094
79,92.21399688720703
80,92.23799896240234
81,92.2040023803711
82,92.12200164794922
83,92.16200256347656
84,92.14800262451172
85,92.19200134277344
86,92.13600158691406
87,92.21600341796875
88,92.23999786376953
89,92.08799743652344


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck60/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.09593265503644943
42,0.1755703091621399
43,0.24602101743221283
44,0.3091551959514618
45,0.3637118339538574
46,0.4109441041946411
47,0.4514598548412323
48,0.48602524399757385
49,0.5148712396621704
50,0.5384728312492371
51,0.5573999881744385
52,0.5716021060943604
53,0.5829171538352966
54,0.5907306671142578
55,0.5962555408477783
56,0.5989491939544678
57,0.600845992565155
58,0.601664662361145
59,0.6017163395881653
60,0.6017147302627563
61,0.6017166376113892
62,0.6017194986343384
63,0.60172039270401
64,0.6017202138900757
65,0.6017220616340637
66,0.6017201542854309
67,0.6017236709594727
68,0.6017287969589233
69,0.6017265915870667
70,0.6017289757728577
71,0.601730227470398
72,0.6017323732376099
73,0.6017322540283203
74,0.6017305254936218
75,0.6017372608184814
76,0.6017356514930725
77,0.6017389297485352
78,0.6017381548881531
79,0.6017404198646545
80,0.6017442941665649
81,0.6017471551895142
82,0.6017492413520813
83,0.6017451882362366
84,0.6017467975616455
85,0.6017507314682007
86,0.601749837398529
87,0.6017481088638306
88,0.6017587780952454
89,0.6017563343048096


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck80/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.2942560911178589
42,1.3071869611740112
43,1.2762434482574463
44,1.2761565446853638
45,1.279247522354126
46,1.2863991260528564
47,1.2766141891479492
48,1.294185996055603
49,1.268734335899353
50,1.2912453413009644
51,1.3169748783111572
52,1.3191629648208618
53,1.3035608530044556
54,1.2982597351074219
55,1.297839641571045
56,1.2999775409698486
57,1.2782132625579834
58,1.2806000709533691
59,1.297745704650879
60,1.1146435737609863
61,1.0940600633621216
62,1.0830942392349243
63,1.0806419849395752
64,1.0711201429367065
65,1.0734277963638306
66,1.0685772895812988
67,1.0700342655181885
68,1.0619914531707764
69,1.0639162063598633
70,1.060191035270691
71,1.0619128942489624
72,1.0545804500579834
73,1.0610355138778687
74,1.0569040775299072
75,1.0605591535568237
76,1.05423903465271
77,1.0588698387145996
78,1.0594103336334229
79,1.0610350370407104
80,1.055497646331787
81,1.0554429292678833
82,1.0550856590270996
83,1.0598671436309814
84,1.0638655424118042
85,1.0587760210037231
86,1.0593245029449463
87,1.0623050928115845


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck80/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.78199768066406
42,67.81199645996094
43,68.28399658203125
44,68.552001953125
45,68.52400207519531
46,68.11799621582031
47,68.34600067138672
48,67.81400299072266
49,68.31999969482422
50,68.10199737548828
51,67.29000091552734
52,67.3479995727539
53,67.66600036621094
54,67.84400177001953
55,67.7020034790039
56,67.7020034790039
57,68.46800231933594
58,68.23799896240234
59,67.71199798583984
60,72.06600189208984
61,72.50199890136719
62,72.6240005493164
63,72.71800231933594
64,72.86199951171875
65,72.9739990234375
66,73.0
67,72.947998046875
68,73.11000061035156
69,73.07599639892578
70,73.08799743652344
71,73.16200256347656
72,73.20600128173828
73,73.16400146484375
74,73.25800323486328
75,73.05999755859375
76,73.3740005493164
77,73.30000305175781
78,73.08799743652344
79,73.18000030517578
80,73.28199768066406
81,73.22799682617188
82,73.38200378417969
83,73.33599853515625
84,73.26399993896484
85,73.3479995727539
86,73.19200134277344
87,73.21800231933594


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck80/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.65599822998047
42,88.56400299072266
43,88.86399841308594
44,88.94200134277344
45,88.90599822998047
46,88.74600219726562
47,88.83799743652344
48,88.72000122070312
49,88.9800033569336
50,88.70999908447266
51,88.41600036621094
52,88.25800323486328
53,88.41799926757812
54,88.56600189208984
55,88.52799987792969
56,88.47599792480469
57,88.83799743652344
58,88.90599822998047
59,88.55799865722656
60,90.88400268554688
61,91.05400085449219
62,91.19400024414062
63,91.19000244140625
64,91.30599975585938
65,91.29000091552734
66,91.36799621582031
67,91.447998046875
68,91.50199890136719
69,91.42400360107422
70,91.46600341796875
71,91.47200012207031
72,91.59400177001953
73,91.4280014038086
74,91.53399658203125
75,91.47799682617188
76,91.66000366210938
77,91.55599975585938
78,91.4520034790039
79,91.64399719238281
80,91.5780029296875
81,91.65599822998047
82,91.61399841308594
83,91.64800262451172
84,91.44200134277344
85,91.53800201416016
86,91.5459976196289
87,91.46600341796875


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40ck80/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.12571048736572266
42,0.23184573650360107
43,0.3258635103702545
44,0.4098706841468811
45,0.48229900002479553
46,0.5457994341850281
47,0.6000799536705017
48,0.6462360620498657
49,0.6839829683303833
50,0.7159221768379211
51,0.7409383654594421
52,0.7604348659515381
53,0.7749830484390259
54,0.7857763767242432
55,0.7923938632011414
56,0.7964403629302979
57,0.7992278933525085
58,0.7998924255371094
59,0.7999556660652161
60,0.7999528646469116
61,0.7999540567398071
62,0.7999544143676758
63,0.7999586462974548
64,0.7999562621116638
65,0.7999541759490967
66,0.7999539375305176
67,0.799957275390625
68,0.7999588251113892
69,0.7999568581581116
70,0.7999597787857056
71,0.7999591827392578
72,0.7999601364135742
73,0.7999593019485474
74,0.7999617457389832
75,0.7999600768089294
76,0.7999611496925354
77,0.7999614477157593
78,0.799961268901825
79,0.7999628186225891
80,0.7999642491340637
81,0.7999619245529175
82,0.7999655604362488
83,0.7999656200408936
84,0.799964427947998
85,0.7999669313430786
86,0.7999680638313293
87,0.7999682426452637


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40intra40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.5073493719100952
42,1.4954971075057983
43,1.4743338823318481
44,1.4392406940460205
45,1.478865623474121
46,1.420166254043579
47,1.4441667795181274
48,1.4581443071365356
49,1.4155511856079102
50,1.4246550798416138
51,1.46428644657135
52,1.3979629278182983
53,1.4110355377197266
54,1.3969523906707764
55,1.3889358043670654
56,1.4559026956558228
57,1.4144598245620728
58,1.4084335565567017
59,1.4229191541671753
60,1.1068360805511475
61,1.0767970085144043
62,1.0649484395980835
63,1.0538102388381958
64,1.0477018356323242
65,1.045865774154663
66,1.038873314857483
67,1.0379968881607056
68,1.0340830087661743
69,1.0370407104492188
70,1.0301687717437744
71,1.0288019180297852
72,1.032715916633606
73,1.0279983282089233
74,1.036463737487793
75,1.0391261577606201
76,1.0356028079986572
77,1.0309498310089111
78,1.033363699913025
79,1.0289981365203857
80,1.0304243564605713
81,1.0405635833740234
82,1.030710220336914
83,1.035274863243103
84,1.0350337028503418
85,1.045488953590393
86,1.0438839197158813
87,1.0491787195205688
88,1.0464733839035034
89,1.0420640707015991


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40intra40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,63.30400085449219
42,63.7400016784668
43,63.891998291015625
44,64.96199798583984
45,63.77000045776367
46,65.2040023803711
47,64.74400329589844
48,64.33399963378906
49,65.05999755859375
50,65.06199645996094
51,64.26599884033203
52,65.66000366210938
53,65.33200073242188
54,65.80799865722656
55,65.94000244140625
56,64.48400115966797
57,65.68000030517578
58,65.55400085449219
59,65.17400360107422
60,72.24600219726562
61,72.88800048828125
62,73.1760025024414
63,73.61599731445312
64,73.4540023803711
65,73.61399841308594
66,73.802001953125
67,73.73799896240234
68,73.85800170898438
69,73.77799987792969
70,74.00399780273438
71,73.9280014038086
72,73.78600311279297
73,74.0199966430664
74,73.9260025024414
75,73.91600036621094
76,73.91400146484375
77,73.96199798583984
78,73.88800048828125
79,73.97200012207031
80,74.1760025024414
81,73.76399993896484
82,74.01399993896484
83,73.83999633789062
84,74.00800323486328
85,73.90599822998047
86,73.75399780273438
87,73.64800262451172
88,73.71399688720703
89,73.86399841308594


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40intra40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,85.83599853515625
42,86.06800079345703
43,86.45600128173828
44,86.8280029296875
45,86.39600372314453
46,87.14800262451172
47,86.87999725341797
48,86.62999725341797
49,87.06800079345703
50,87.06400299072266
51,86.50399780273438
52,87.50800323486328
53,87.1259994506836
54,87.41999816894531
55,87.51000213623047
56,86.53800201416016
57,87.12799835205078
58,87.24600219726562
59,87.07599639892578
60,91.06199645996094
61,91.31400299072266
62,91.56800079345703
63,91.66999816894531
64,91.77799987792969
65,91.78800201416016
66,91.94599914550781
67,91.91999816894531
68,91.89199829101562
69,91.91600036621094
70,91.9800033569336
71,92.00800323486328
72,91.96800231933594
73,92.01799774169922
74,91.91799926757812
75,91.91999816894531
76,91.99600219726562
77,92.01200103759766
78,92.01000213623047
79,92.01599884033203
80,92.0459976196289
81,91.86000061035156
82,92.11000061035156
83,91.98799896240234
84,91.99199676513672
85,91.88800048828125
86,91.89199829101562
87,91.7979965209961
88,91.77400207519531
89,91.83000183105469


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/start40intra40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.015890225768089294
42,0.09380846470594406
43,0.14824828505516052
44,0.19660331308841705
45,0.2385779321193695
46,0.2747592628002167
47,0.3062889277935028
48,0.3325181007385254
49,0.35392051935195923
50,0.3719390332698822
51,0.3860703408718109
52,0.39728525280952454
53,0.40567994117736816
54,0.41168078780174255
55,0.41570621728897095
56,0.4177583158016205
57,0.4194505512714386
58,0.4197402000427246
59,0.4197944402694702
60,0.41979196667671204
61,0.4173756539821625
62,0.41737765073776245
63,0.4173795282840729
64,0.41738787293434143
65,0.4173848032951355
66,0.4173937737941742
67,0.4173961579799652
68,0.41740280389785767
69,0.4174031615257263
70,0.41741377115249634
71,0.41741943359375
72,0.4174235165119171
73,0.41743046045303345
74,0.41743454337120056
75,0.41743913292884827
76,0.4174470901489258
77,0.4174535572528839
78,0.41745126247406006
79,0.41745877265930176
80,0.417461097240448
81,0.4174655079841614
82,0.41747331619262695
83,0.4174669086933136
84,0.4174845814704895
85,0.4174872636795044
86,0.4174848198890686
87,0.41749680042266846
88,0.41750019788742065
89,0.4175031781196594


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/v1/Val_Loss_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,4.322376728057861,5.206772804260254
1,3.0521583557128906,3.124403238296509
2,2.6982674598693848,2.7250258922576904
3,2.662994623184204,2.56303334236145
4,2.427666664123535,2.5081844329833984
5,2.478522777557373,2.4323806762695312
6,2.3764965534210205,2.3530502319335938
7,2.529815435409546,2.3190736770629883
8,2.3143017292022705,2.3000950813293457
9,2.610893487930298,2.3234360218048096
10,2.2975120544433594,2.37654447555542
11,2.270292282104492,2.2981724739074707
12,2.283491611480713,2.3468260765075684
13,2.354355812072754,2.268035888671875
14,2.248760223388672,2.4226253032684326
15,2.380948066711426,2.2008910179138184
16,2.3195619583129883,2.2471346855163574
17,2.2482922077178955,2.2064976692199707
18,2.1869215965270996,2.2827208042144775
19,2.2940616607666016,2.2025985717773438
20,2.3195104598999023,2.2283968925476074
21,2.2701525688171387,2.213498592376709
22,2.2312211990356445,2.251457929611206
23,2.2312724590301514,2.170135021209717
24,2.245739459991455,2.241255521774292
25,2.2333147525787354,2.337120294570923
26,2.4777703285217285,2.1626229286193848
27,2.2611477375030518,2.2627956867218018
28,2.236177682876587,2.2886714935302734
29,2.3369178771972656,2.231163740158081
30,1.3922278881072998,1.3854808807373047
31,1.3507165908813477,1.3350718021392822
32,1.3333362340927124,1.3247735500335693
33,1.3119995594024658,1.325062870979309
34,1.3334717750549316,1.3035805225372314
35,1.346220850944519,1.3246036767959595
36,1.3222531080245972,1.32036292552948
37,1.369870901107788,1.3309903144836426
38,1.327282428741455,1.3301652669906616
39,1.3223743438720703,1.3400076627731323
40,1.3378502130508423,1.3241121768951416
41,1.3570548295974731,1.3127774000167847
42,1.329197645187378,1.3437190055847168
43,1.2901064157485962,1.3037807941436768
44,1.2722370624542236,1.2807775735855103
45,1.2823363542556763,1.2748290300369263
46,1.2575947046279907,1.2857187986373901
47,1.2569984197616577,1.2735906839370728
48,1.264350414276123,1.3059691190719604
49,1.2574162483215332,1.2741392850875854
50,1.2499003410339355,1.2732099294662476
51,1.252637505531311,1.2626063823699951
52,1.2477142810821533,1.2460983991622925
53,1.2742173671722412,1.2531055212020874
54,1.254090666770935,1.265923261642456
55,1.2418292760849,1.245159387588501
56,1.2416995763778687,1.2479963302612305
57,1.2520287036895752,1.2611669301986694
58,1.2442443370819092,1.252365231513977
59,1.2794675827026367,1.228494644165039
60,1.063551902770996,1.0621130466461182
61,1.040926218032837,1.0443137884140015
62,1.0368191003799438,1.0388280153274536
63,1.0291056632995605,1.0294389724731445
64,1.0281503200531006,1.0255481004714966
65,1.023132085800171,1.0215322971343994
66,1.0177984237670898,1.019765853881836
67,1.0132089853286743,1.0149983167648315
68,1.0188802480697632,1.0140105485916138
69,1.0135935544967651,1.010010838508606
70,1.011972427368164,1.0121489763259888
71,1.009705662727356,1.005937099456787
72,1.0093549489974976,1.004340648651123
73,1.007660984992981,1.0068451166152954
74,1.005895733833313,1.0053194761276245
75,1.0109286308288574,1.0018694400787354
76,1.0038560628890991,1.0086994171142578
77,1.0086907148361206,1.007880449295044
78,1.0081990957260132,1.0035643577575684
79,1.0075939893722534,1.0091224908828735
80,1.0077533721923828,1.0057590007781982
81,1.0037816762924194,1.007165551185608
82,1.007561206817627,0.9999237060546875
83,1.010728359222412,1.0068776607513428
84,1.0083279609680176,1.010107159614563
85,1.011465072631836,1.0112321376800537
86,1.0130678415298462,1.0036952495574951
87,1.0074539184570312,1.003119707107544
88,1.0130774974822998,1.0085303783416748
89,1.0117708444595337,1.0021429061889648
90,0.9836175441741943,0.9789626002311707
91,0.9792124629020691,0.9759695529937744
92,0.9804646968841553,0.9745611548423767
93,0.9793258309364319,0.9751579165458679
94,0.9789116382598877,0.9741238951683044
95,0.9781821966171265,0.9725120663642883
96,0.9768697619438171,0.9706100821495056
97,0.9751952290534973,0.9715205430984497
98,0.9770287275314331,0.9713655710220337
99,0.9767547845840454,0.9715284109115601


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/v1/Val_Prec_1_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,20.604000091552734,20.341999053955078
1,34.22200012207031,32.986000061035156
2,39.96799850463867,39.64799880981445
3,40.69200134277344,42.11600112915039
4,44.933998107910156,43.242000579833984
5,43.555999755859375,44.79800033569336
6,45.84000015258789,46.880001068115234
7,43.012001037597656,46.96799850463867
8,47.18600082397461,46.83000183105469
9,42.36000061035156,46.32400131225586
10,47.08399963378906,46.055999755859375
11,47.77199935913086,47.172000885009766
12,47.650001525878906,46.124000549316406
13,46.29199981689453,47.75600051879883
14,48.18000030517578,45.30799865722656
15,45.52399826049805,49.16999816894531
16,47.11600112915039,48.14799880981445
17,48.22600173950195,49.05799865722656
18,49.19599914550781,47.77399826049805
19,48.0620002746582,49.43600082397461
20,47.35200119018555,48.987998962402344
21,47.62799835205078,48.763999938964844
22,48.56800079345703,48.42599868774414
23,49.00400161743164,49.63600158691406
24,48.61199951171875,48.20600128173828
25,48.61800003051758,46.810001373291016
26,44.58599853515625,49.619998931884766
27,48.209999084472656,47.75600051879883
28,48.47600173950195,47.37799835205078
29,46.93199920654297,48.55799865722656
30,65.63600158691406,66.01000213623047
31,66.77200317382812,67.01599884033203
32,67.09200286865234,67.3479995727539
33,67.56199645996094,67.40399932861328
34,67.01000213623047,67.71800231933594
35,66.97799682617188,67.43199920654297
36,67.33999633789062,67.25199890136719
37,66.29199981689453,67.05000305175781
38,67.16200256347656,66.9520034790039
39,67.4219970703125,67.02200317382812
40,66.88400268554688,67.06800079345703
41,66.72599792480469,67.60600280761719
42,67.1259994506836,66.85399627685547
43,68.12000274658203,67.80000305175781
44,68.55799865722656,68.14600372314453
45,68.05999755859375,68.23200225830078
46,68.79000091552734,68.0459976196289
47,68.70800018310547,68.48799896240234
48,68.51599884033203,67.6719970703125
49,68.91000366210938,68.55999755859375
50,68.94000244140625,68.41999816894531
51,68.93199920654297,68.8239974975586
52,69.22599792480469,69.0
53,68.31199645996094,68.86199951171875
54,68.94200134277344,68.73400115966797
55,69.06800079345703,69.08399963378906
56,69.1780014038086,69.12000274658203
57,68.8239974975586,68.78800201416016
58,69.0999984741211,68.76799774169922
59,68.33000183105469,69.43199920654297
60,73.2020034790039,73.18800354003906
61,73.73400115966797,73.60399627685547
62,73.82599639892578,73.64600372314453
63,73.8759994506836,73.78800201416016
64,74.08399963378906,74.06800079345703
65,74.05400085449219,74.18399810791016
66,74.31199645996094,74.11799621582031
67,74.28600311279297,74.23200225830078
68,74.1500015258789,74.31999969482422
69,74.31999969482422,74.17400360107422
70,74.41999816894531,74.28199768066406
71,74.35399627685547,74.35800170898438
72,74.45999908447266,74.39199829101562
73,74.552001953125,74.447998046875
74,74.5979995727539,74.4540023803711
75,74.44000244140625,74.3759994506836
76,74.61399841308594,74.43000030517578
77,74.58000183105469,74.36799621582031
78,74.6259994506836,74.5719985961914
79,74.50800323486328,74.39600372314453
80,74.5479965209961,74.39600372314453
81,74.6240005493164,74.39199829101562
82,74.57599639892578,74.5479965209961
83,74.41799926757812,74.3479995727539
84,74.4739990234375,74.39399719238281
85,74.58000183105469,74.38800048828125
86,74.49600219726562,74.4219970703125
87,74.55799865722656,74.59600067138672
88,74.5739974975586,74.43199920654297
89,74.68399810791016,74.47799682617188
90,75.24199676513672,75.16799926757812
91,75.3239974975586,75.18399810791016
92,75.27400207519531,75.26200103759766
93,75.26200103759766,75.30000305175781
94,75.31400299072266,75.30599975585938
95,75.3499984741211,75.27799987792969
96,75.27200317382812,75.23400115966797
97,75.34400177001953,75.33200073242188
98,75.37000274658203,75.33399963378906
99,75.36399841308594,75.35600280761719


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/v1/Val_Prec_5_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,43.68199920654297,42.99399948120117
1,60.529998779296875,59.332000732421875
2,66.96800231933594,66.64800262451172
3,67.78800201416016,69.36399841308594
4,71.68800354003906,70.76399993896484
5,70.83200073242188,71.71399688720703
6,72.84600067138672,73.29399871826172
7,70.24600219726562,73.5979995727539
8,73.79399871826172,74.00199890136719
9,69.16400146484375,73.73400115966797
10,73.8759994506836,72.53399658203125
11,74.36599731445312,74.30999755859375
12,74.58599853515625,73.21800231933594
13,73.16999816894531,74.44200134277344
14,74.9219970703125,72.0479965209961
15,73.02200317382812,75.59600067138672
16,73.84600067138672,74.90799713134766
17,74.83000183105469,75.66200256347656
18,75.83799743652344,74.34600067138672
19,74.0739974975586,75.39600372314453
20,73.6780014038086,75.16799926757812
21,74.802001953125,75.45600128173828
22,75.15799713134766,74.68800354003906
23,75.41000366210938,76.31600189208984
24,75.22000122070312,75.18000030517578
25,75.00399780273438,73.47599792480469
26,70.96399688720703,76.51799774169922
27,75.04000091552734,74.39399719238281
28,75.30799865722656,74.20600128173828
29,73.63600158691406,75.19200134277344
30,87.3479995727539,87.33599853515625
31,87.86000061035156,88.08799743652344
32,88.09200286865234,88.27200317382812
33,88.44200134277344,88.18599700927734
34,87.98999786376953,88.43199920654297
35,87.90799713134766,88.11199951171875
36,88.2300033569336,88.44400024414062
37,87.69599914550781,88.19200134277344
38,88.09200286865234,88.19000244140625
39,88.26000213623047,88.01399993896484
40,88.13600158691406,88.20600128173828
41,87.9020004272461,88.50800323486328
42,88.3740005493164,87.9540023803711
43,88.77400207519531,88.58799743652344
44,89.02200317382812,88.86199951171875
45,88.8740005493164,88.8219985961914
46,89.25399780273438,88.91799926757812
47,89.1719970703125,89.00800323486328
48,89.00399780273438,88.36000061035156
49,89.04199981689453,89.05799865722656
50,89.197998046875,88.96199798583984
51,89.30599975585938,88.947998046875
52,89.38999938964844,89.18599700927734
53,89.03600311279297,89.26200103759766
54,89.26200103759766,89.08599853515625
55,89.29399871826172,89.19599914550781
56,89.39800262451172,89.30400085449219
57,89.14800262451172,89.08599853515625
58,89.2699966430664,89.27200317382812
59,88.77200317382812,89.5719985961914
60,91.33200073242188,91.56999969482422
61,91.75599670410156,91.73200225830078
62,91.75,91.83599853515625
63,91.88999938964844,91.91600036621094
64,91.89600372314453,91.96199798583984
65,91.97599792480469,91.98799896240234
66,92.05599975585938,92.05799865722656
67,92.11199951171875,92.11599731445312
68,92.05999755859375,92.10399627685547
69,92.04399871826172,92.11000061035156
70,92.04399871826172,92.10399627685547
71,92.24400329589844,92.16200256347656
72,92.21600341796875,92.11799621582031
73,92.06199645996094,92.15399932861328
74,92.14399719238281,92.25
75,92.08399963378906,92.3740005493164
76,92.1760025024414,92.22200012207031
77,92.1520004272461,92.1760025024414
78,92.14399719238281,92.26200103759766
79,92.18800354003906,92.24199676513672
80,92.29199981689453,92.24800109863281
81,92.21199798583984,92.09200286865234
82,92.197998046875,92.30799865722656
83,92.16600036621094,92.18000030517578
84,92.13200378417969,92.19200134277344
85,92.1760025024414,92.08599853515625
86,92.13999938964844,92.29000091552734
87,92.15599822998047,92.26000213623047
88,92.08599853515625,92.25
89,92.09200286865234,92.19400024414062
90,92.45600128173828,92.5
91,92.50399780273438,92.61000061035156
92,92.5199966430664,92.65399932861328
93,92.45999908447266,92.62200164794922
94,92.49199676513672,92.66600036621094
95,92.53600311279297,92.5999984741211
96,92.53199768066406,92.65599822998047
97,92.56999969482422,92.71199798583984
98,92.50800323486328,92.72599792480469
99,92.63200378417969,92.70999908447266


==> Sparsity Paper (2)/ck_imagenet_resnet50v1_5/v1/Val_Sparsity.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.000494814885314554,0.0004846024385187775
1,0.0005061229458078742,0.0004976321361027658
2,0.00047615074436180294,0.00045169563964009285
3,0.0004398789315018803,0.0004448090912774205
4,0.000425910169724375,0.00042880565160885453
5,0.0004217625828459859,0.0004320141742937267
6,0.0004425396618898958,0.0004330706433393061
7,0.0005016623181290925,0.00047806804650463164
8,0.0006679570651613176,0.0006042172899469733
9,0.0010036767926067114,0.0008868400473147631
10,0.001440581982024014,0.0013658471871167421
11,0.0019102374790236354,0.0018755699275061488
12,0.002416516887024045,0.002332039177417755
13,0.0029660330619663,0.0027849478647112846
14,0.003553699003532529,0.0032201705034822226
15,0.004075434058904648,0.0036820785608142614
16,0.004620294086635113,0.004136709030717611
17,0.005219659302383661,0.004518404137343168
18,0.005825167987495661,0.004924672190099955
19,0.006366036366671324,0.005349056329578161
20,0.006794333457946777,0.005757867358624935
21,0.007204005494713783,0.006164174526929855
22,0.007654644548892975,0.006561247166246176
23,0.008046474307775497,0.006952919997274876
24,0.008434625342488289,0.007291300687938929
25,0.008725699968636036,0.007597752381116152
26,0.009005270898342133,0.00786891020834446
27,0.00928092934191227,0.008145546540617943
28,0.009539918042719364,0.008406727574765682
29,0.009770617820322514,0.008640049025416374
30,0.00983169674873352,0.008688097819685936
31,0.009884676896035671,0.008749686181545258
32,0.009933235123753548,0.008795230649411678
33,0.009976080618798733,0.008845471777021885
34,0.010014308616518974,0.008867970667779446
35,0.010052184574306011,0.008911559358239174
36,0.01007135771214962,0.00894403550773859
37,0.010108763352036476,0.008953699842095375
38,0.010119250044226646,0.008968490175902843
39,0.010138696990907192,0.008987624198198318
40,0.010155444033443928,0.009793977253139019
41,0.011080159805715084,0.0957503616809845
42,0.12841787934303284,0.17547394335269928
43,0.20996366441249847,0.24598737061023712
44,0.2814081013202667,0.30911222100257874
45,0.3435855507850647,0.3636704683303833
46,0.3970603048801422,0.4109047055244446
47,0.4434860348701477,0.45141103863716125
48,0.48228877782821655,0.4859771728515625
49,0.5146790742874146,0.5148224234580994
50,0.5410931706428528,0.5384190678596497
51,0.5626443028450012,0.5573455691337585
52,0.5791493654251099,0.5715425610542297
53,0.5911814570426941,0.5828589797019958
54,0.6004530787467957,0.5906742811203003
55,0.6060758233070374,0.5961975455284119
56,0.6098225116729736,0.5988894701004028
57,0.6117926836013794,0.6007893085479736
58,0.6126337647438049,0.6016032099723816
59,0.6126900315284729,0.6016574501991272
60,0.6126855611801147,0.6016601324081421
61,0.6126891374588013,0.6016585230827332
62,0.6126863956451416,0.6016595363616943
63,0.6126895546913147,0.6016640067100525
64,0.6126887202262878,0.6016640663146973
65,0.6126943230628967,0.60166335105896
66,0.6126906871795654,0.6016650199890137
67,0.6126915812492371,0.6016697883605957
68,0.6126981973648071,0.6016668677330017
69,0.6126988530158997,0.6016651391983032
70,0.612698495388031,0.6016703248023987
71,0.6127023100852966,0.6016736626625061
72,0.6127004623413086,0.6016728281974792
73,0.6127001643180847,0.6016749143600464
74,0.6127054691314697,0.6016770601272583
75,0.6127042174339294,0.6016789078712463
76,0.612707793712616,0.6016810536384583
77,0.6127111911773682,0.6016787886619568
78,0.612711489200592,0.6016829013824463
79,0.6127122044563293,0.6016837954521179
80,0.6127121448516846,0.6016828417778015
81,0.6127142310142517,0.6016952395439148
82,0.6127153038978577,0.6016928553581238
83,0.6127206087112427,0.6016936302185059
84,0.6127188205718994,0.6016941070556641
85,0.6127215027809143,0.6016969680786133
86,0.6127212047576904,0.6016973853111267
87,0.6127238273620605,0.6016984581947327
88,0.6127246022224426,0.6016994118690491
89,0.6127294898033142,0.6017059683799744
90,0.6127267479896545,0.601698100566864
91,0.612726628780365,0.6017063856124878
92,0.6127282977104187,0.6017029285430908
93,0.6127288937568665,0.6017041206359863
94,0.6127284169197083,0.6017078757286072
95,0.6127299666404724,0.6017052531242371
96,0.6127312183380127,0.6017051339149475
97,0.612734317779541,0.6017065048217773
98,0.6127336025238037,0.6017044186592102
99,0.6127298474311829,0.6017056107521057


==> Sparsity Paper (2)/imagenet_resnet50_standard/Val_Loss_Avg.csv <==
step,imagenet_resnet50_standard
0,4.541690349578857
1,3.664670467376709
2,3.0866358280181885
3,2.858408212661743
4,2.644176721572876
5,2.8522326946258545
6,2.7623462677001953
7,2.518752098083496
8,2.4957921504974365
9,2.37384033203125
10,2.5554769039154053
11,2.455251932144165
12,2.5604562759399414
13,2.4380898475646973
14,2.4407877922058105
15,2.3472402095794678
16,2.28798246383667
17,2.3464677333831787
18,2.4755232334136963
19,2.3813676834106445
20,2.3911900520324707
21,2.3909215927124023
22,2.94159197807312
23,2.310213327407837
24,2.3691952228546143
25,2.3176872730255127
26,2.4559848308563232
27,2.3534233570098877
28,2.5060369968414307
29,2.430734634399414
30,1.407216191291809
31,1.3633852005004883
32,1.3883192539215088
33,1.3474688529968262
34,1.326773762702942
35,1.3437281847000122
36,1.3805737495422363
37,1.3516463041305542
38,1.3510419130325317
39,1.3555160760879517
40,1.3582773208618164
41,1.3947149515151978
42,1.3312300443649292
43,1.3714473247528076
44,1.363935947418213
45,1.3501863479614258
46,1.3372801542282104
47,1.3660677671432495
48,1.3487261533737183
49,1.3522820472717285
50,1.400512456893921
51,1.3604354858398438
52,1.317202091217041
53,1.383979082107544
54,1.3192970752716064
55,1.334414005279541
56,1.3522028923034668
57,1.3787657022476196
58,1.3255901336669922
59,1.320389747619629
60,1.0650664567947388
61,1.0433714389801025
62,1.0317902565002441
63,1.0251164436340332
64,1.0153213739395142
65,1.0133239030838013
66,1.004697322845459
67,1.0005379915237427
68,1.0017437934875488
69,1.0003535747528076
70,0.9968891143798828
71,0.9951065182685852
72,0.997560441493988
73,0.9974063634872437
74,1.0033655166625977
75,0.994162917137146
76,0.9932937622070312
77,0.992004930973053
78,0.9962254762649536
79,0.9965642094612122
80,1.0020567178726196
81,1.0001171827316284
82,0.9994043111801147
83,1.003116488456726
84,1.0032075643539429
85,1.0003044605255127
86,1.0072695016860962
87,1.0020397901535034
88,1.0033515691757202
89,0.9965642094612122


==> Sparsity Paper (2)/imagenet_resnet50_standard/Val_Prec_1_Avg.csv <==
step,imagenet_resnet50_standard
0,14.763999938964844
1,27.191999435424805
2,33.77000045776367
3,36.97200012207031
4,40.80799865722656
5,37.577999114990234
6,38.96200180053711
7,42.869998931884766
8,44.04399871826172
9,45.619998931884766
10,42.77199935913086
11,44.7760009765625
12,42.44599914550781
13,44.81399917602539
14,44.86600112915039
15,46.34600067138672
16,47.301998138427734
17,46.57600021362305
18,43.986000061035156
19,45.95600128173828
20,46.20199966430664
21,45.78799819946289
22,36.63800048828125
23,47.2140007019043
24,45.90599822998047
25,46.832000732421875
26,44.95600128173828
27,46.86800003051758
28,43.78799819946289
29,44.970001220703125
30,65.27400207519531
31,66.6500015258789
32,65.91999816894531
33,66.74400329589844
34,66.9739990234375
35,66.76200103759766
36,66.16600036621094
37,66.80400085449219
38,66.61799621582031
39,66.5479965209961
40,66.63600158691406
41,65.57599639892578
42,67.00399780273438
43,66.11399841308594
44,66.36399841308594
45,66.81800079345703
46,67.07599639892578
47,66.36599731445312
48,66.77799987792969
49,66.79000091552734
50,65.58399963378906
51,66.36799621582031
52,67.43599700927734
53,65.91200256347656
54,67.31400299072266
55,66.83999633789062
56,66.4739990234375
57,66.0459976196289
58,67.1259994506836
59,67.2239990234375
60,73.0
61,73.55000305175781
62,73.7959976196289
63,73.91200256347656
64,74.22599792480469
65,74.23400115966797
66,74.4260025024414
67,74.59400177001953
68,74.47200012207031
69,74.58799743652344
70,74.61799621582031
71,74.70600128173828
72,74.6780014038086
73,74.6259994506836
74,74.58999633789062
75,74.802001953125
76,74.77400207519531
77,74.83599853515625
78,74.81199645996094
79,74.94400024414062
80,74.53800201416016
81,74.86799621582031
82,74.70600128173828
83,74.63800048828125
84,74.7239990234375
85,74.6719970703125
86,74.6760025024414
87,74.92400360107422
88,74.6259994506836
89,74.94400024414062


==> Sparsity Paper (2)/imagenet_resnet50_standard/Val_Prec_5_Avg.csv <==
step,imagenet_resnet50_standard
0,34.279998779296875
1,51.94599914550781
2,59.821998596191406
3,64.38999938964844
4,67.96199798583984
5,64.48400115966797
6,65.79199981689453
7,70.5999984741211
8,70.68399810791016
9,72.79399871826172
10,69.78399658203125
11,71.27400207519531
12,69.50599670410156
13,71.71800231933594
14,71.63400268554688
15,73.11000061035156
16,74.0719985961914
17,73.13800048828125
18,71.30799865722656
19,72.75800323486328
20,72.60800170898438
21,72.68000030517578
22,63.24800109863281
23,73.90799713134766
24,72.95600128173828
25,73.56600189208984
26,71.5739974975586
27,73.30000305175781
28,70.72799682617188
29,71.72000122070312
30,87.06999969482422
31,87.69000244140625
32,87.23200225830078
33,87.89199829101562
34,88.19200134277344
35,87.99800109863281
36,87.41999816894531
37,87.83399963378906
38,87.802001953125
39,87.8280029296875
40,87.81199645996094
41,87.4219970703125
42,88.1760025024414
43,87.51399993896484
44,87.69999694824219
45,87.91999816894531
46,88.03600311279297
47,87.73999786376953
48,88.02799987792969
49,87.84600067138672
50,87.24400329589844
51,87.62799835205078
52,88.26799774169922
53,87.52400207519531
54,88.36000061035156
55,88.10600280761719
56,87.90599822998047
57,87.6719970703125
58,88.27200317382812
59,88.31199645996094
60,91.447998046875
61,91.76399993896484
62,91.91600036621094
63,91.94599914550781
64,92.0260009765625
65,92.05999755859375
66,92.23999786376953
67,92.22799682617188
68,92.21199798583984
69,92.2040023803711
70,92.27200317382812
71,92.30799865722656
72,92.2979965209961
73,92.37000274658203
74,92.25399780273438
75,92.36799621582031
76,92.31199645996094
77,92.43000030517578
78,92.40399932861328
79,92.38600158691406
80,92.29399871826172
81,92.29199981689453
82,92.4260025024414
83,92.2979965209961
84,92.2979965209961
85,92.28600311279297
86,92.14199829101562
87,92.41000366210938
88,92.30000305175781
89,92.38600158691406


==> Sparsity Paper (2)/imagenet_resnet50_standard/Val_Sparsity.csv <==
step,imagenet_resnet50_standard
0,0.0005322605720721185
1,0.0005491247866302729
2,0.0005286216619424522
3,0.0005056925001554191
4,0.0005058099050074816
5,0.0005451337201520801
6,0.0006818475667387247
7,0.0010472655994817615
8,0.002003792906180024
9,0.003729971358552575
10,0.005506860092282295
11,0.0068838587030768394
12,0.00797659158706665
13,0.008922632783651352
14,0.009820780716836452
15,0.010638481006026268
16,0.011403358541429043
17,0.012114043347537518
18,0.012817137874662876
19,0.013504971750080585
20,0.014160368591547012
21,0.014823004603385925
22,0.015433716587722301
23,0.015943048521876335
24,0.016383005306124687
25,0.01677076518535614
26,0.017207631841301918
27,0.017683546990156174
28,0.018139665946364403
29,0.018568627536296844
30,0.018650483340024948
31,0.018730930984020233
32,0.018791265785694122
33,0.018859388306736946
34,0.01892434060573578
35,0.018975911661982536
36,0.019022317603230476
37,0.019069625064730644
38,0.019107187166810036
39,0.01915128529071808
40,0.01918274350464344
41,0.01921255886554718
42,0.01925978809595108
43,0.019287841394543648
44,0.019322941079735756
45,0.019351424649357796
46,0.019393449649214745
47,0.019435277208685875
48,0.01946982741355896
49,0.019505159929394722
50,0.019534192979335785
51,0.01956874318420887
52,0.019605915993452072
53,0.019634831696748734
54,0.019670985639095306
55,0.019711796194314957
56,0.01975100301206112
57,0.01978124864399433
58,0.01982620730996132
59,0.019854575395584106
60,0.019864629954099655
61,0.01986916922032833
62,0.019878286868333817
63,0.019891511648893356
64,0.019897419959306717
65,0.01990141160786152
66,0.01990516670048237
67,0.01991870626807213
68,0.019923675805330276
69,0.019929036498069763
70,0.019948873668909073
71,0.019951416179537773
72,0.019953100010752678
73,0.019970707595348358
74,0.019973093643784523
75,0.019976655021309853
76,0.019987571984529495
77,0.019997430965304375
78,0.019999584183096886
79,0.020012065768241882
80,0.020008152350783348
81,0.020008621737360954
82,0.020024899393320084
83,0.020026033744215965
84,0.02003890834748745
85,0.02004215493798256
86,0.02004939317703247
87,0.02005264163017273
88,0.020068489015102386
89,0.020012065768241882


==> Sparsity Paper (2)/imagenet_resnet50_window_sparsity/Val_Loss_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,4.115859032,4.01734972
1,3.199851751,3.258584738
2,2.860464811,2.938150883
3,2.685611725,2.636737823
4,2.563206911,2.524260998
5,2.665301323,2.541211605
6,2.707407713,2.461013079
7,2.443634748,2.401923418
8,2.407959223,2.29923892
9,2.50051713,2.317821503
10,2.34022522,2.397494078
11,2.329649925,2.83706522
12,2.301532745,2.341756105
13,2.310492754,2.322234869
14,2.375370979,2.407083273
15,2.378449917,2.272562981
16,2.238211393,2.46558094
17,2.293174505,2.271106005
18,2.276934385,2.361826897
19,2.279711246,2.298077345
20,2.40049386,2.302509308
21,2.277601004,2.515613079
22,2.454760075,2.305392027
23,2.257835865,2.27807641
24,2.288026094,2.387308598
25,2.297516108,2.198069811
26,2.256703377,2.227210283
27,2.270842791,2.263870955
28,2.240077019,2.308909416
29,2.314505339,2.295252323
30,1.448741913,1.565599322
31,1.433462501,1.530110717
32,1.420336723,1.510510206
33,1.406597257,1.514270782
34,1.40801847,1.568552613
35,1.40283978,1.522186518
36,1.426589608,1.544461608
37,1.446030021,1.534971952
38,1.422068119,1.545576453
39,1.470599651,1.545930028
40,1.441387534,1.582371712
41,1.422514677,1.570807815
42,1.410795808,1.542166352
43,1.432924271,1.542571187
44,1.417231798,1.583542705
45,1.422956347,1.553207636
46,1.417589426,1.531634688
47,1.409321904,1.523291945
48,1.412388206,1.61218226
49,1.41832304,1.546555996
50,1.409405947,1.552426577
51,1.409942269,1.523411393
52,1.395345211,1.535102963
53,1.400727987,1.53341186
54,1.411988497,1.532907605
55,1.414536834,1.517514586
56,1.362813115,1.543915272
57,1.498939991,1.529254913
58,1.437979937,1.524502397
59,1.409240961,1.537500143
60,1.152526736,1.329773784
61,1.129328251,1.312627912
62,1.122387528,1.297645211
63,1.106917977,1.293718576
64,1.099887729,1.289644837
65,1.092363477,1.28500998
66,1.09011519,1.275436044
67,1.082314372,1.274558902
68,1.077358723,1.269462943
69,1.078355908,1.269108772
70,1.076457024,1.264781833
71,1.072398186,1.263478398
72,1.072544336,1.268336654
73,1.071543574,1.262213469
74,1.064371347,1.260497212
75,1.068358183,1.263156891
76,1.063233852,1.258606553
77,1.064924717,1.260539532
78,1.061289907,1.258376241
79,1.067654252,1.253557682
80,1.029276609,1.255866885
81,1.028760672,1.253997087
82,1.023353696,1.255664468
83,1.023832321,1.257327199
84,1.024664998,1.255173445
85,1.024104595,1.253632545
86,1.021313429,1.254348397
87,1.020372391,1.2554636
88,1.018402457,1.257112622
89,1.000253446,1.258712411


==> Sparsity Paper (2)/imagenet_resnet50_window_sparsity/Val_Multiplies_per_Epoch.csv <==
,step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed,standard
0,3.1592569777581624e+16,3.001991691154424e+16,3.0019915742144056e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.916153476741917e+16,5.837705224460698e+16,6.318513955516325e+16
2,605168026380288.0,8.592452108642446e+16,8.365531149395672e+16,9.477770933274486e+16
3,-6.197480350240267e+16,1.1192216960075226e+17,1.0599858069839035e+17,1.263702791103265e+17
4,-1.5594562213330714e+17,1.3719575031385506e+17,1.2552244383962722e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.6025986585589315e+17,1.43897831578255e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.8273244826793936e+17,1.596968192890441e+17,2.211479884430714e+17
7,-6.262031606387497e+17,2.0308730308213498e+17,1.7455447540332992e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,2.2293638670462432e+17,1.870499319243393e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,2.4232568649919286e+17,1.9882743660707395e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,2.6129835801014608e+17,2.0996007041424915e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,2.7835367443454237e+17,2.1899683411624995e+17,3.791108373309795e+17
12,-2.037782666856918e+18,2.950662555695248e+17,2.2756575354875754e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,3.114832647277015e+17,2.3572809218401098e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,3.276308824403404e+17,2.4357670413851782e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,3.4354550324765645e+17,2.5112629953104378e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,3.592637593119815e+17,2.5846940130396493e+17,5.370736862188877e+17
17,-4.234133350628124e+18,3.732670815901617e+17,2.6410338635500506e+17,5.686662559964693e+17
18,-4.76757602868873e+18,3.8712081045501824e+17,2.6960309245750106e+17,6.00258825774051e+17
19,-5.332409553851458e+18,4.0085261672141056e+17,2.7502194903799472e+17,6.318513955516325e+17
20,-5.928633926116307e+18,4.144746041489793e+17,2.8037635015151334e+17,6.634439653292141e+17
21,-6.556249145483277e+18,4.28028989019804e+17,2.8568770985418422e+17,6.950365351067956e+17
22,-7.21525521195237e+18,4.4152677492183443e+17,2.909794816360516e+17,7.266291048843772e+17
23,-7.905652125523583e+18,4.5497110707379923e+17,2.962642594693122e+17,7.582216746619588e+17
24,-8.627439886196918e+18,4.683854109001383e+17,3.0154889136143014e+17,7.898142444395404e+17
25,-9.380618493972376e+18,4.817731440833088e+17,3.068335232535481e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,4.951536456957557e+17,3.121169763902829e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,5.0851858212402406e+17,3.1740042952701766e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,5.218835185522925e+17,3.2268388266375245e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,5.352484549805609e+17,3.2796733580048723e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,5.486133914088293e+17,3.33250788937222e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,5.619747915709482e+17,3.385342420739568e+17,1.0109622328826113e+18
32,-1.5531812467259974e+19,5.7533619173306714e+17,3.438176952106916e+17,1.0425548026601929e+18
33,-1.6536117851852403e+19,5.88697591895186e+17,3.4910114834742637e+17,1.0741473724377745e+18
34,-1.7571814083546954e+19,6.02058992057305e+17,3.5438460148416115e+17,1.105739942215356e+18
35,-1.8638901162343625e+19,6.154203922194239e+17,3.5966805462089594e+17,1.1373325119929376e+18
36,-1.9737379088242418e+19,6.287817923815428e+17,3.649515077576307e+17,1.1689250817705193e+18
37,-2.086724786124333e+19,6.421431925436617e+17,3.702349608943655e+17,1.2005176515481009e+18
38,-2.2028507481346367e+19,6.555045927057806e+17,3.755184140311003e+17,1.2321102213256824e+18
39,-2.3221157948551524e+19,6.688659928678995e+17,3.808018671678351e+17,1.263702791103264e+18
40,-2.4445199262858805e+19,6.822273930300184e+17,3.8608532030456986e+17,1.2952953608808456e+18
41,-2.5700631424268206e+19,6.955887931921373e+17,3.9136877344130464e+17,1.3268879306584271e+18
42,-2.6987454432779727e+19,7.089501933542563e+17,3.966522265780394e+17,1.3584805004360087e+18
43,-2.830566828839337e+19,7.223115935163752e+17,4.019356797147742e+17,1.3900730702135903e+18
44,-2.9655272991109136e+19,7.356729936784941e+17,4.07219132851509e+17,1.4216656399911718e+18
45,-3.1036268540927025e+19,7.49034393840613e+17,4.125025859882438e+17,1.4532582097687534e+18
46,-3.2448654937847034e+19,7.623957940027319e+17,4.1778603912497856e+17,1.484850779546335e+18
47,-3.3892432181869162e+19,7.757571941648508e+17,4.2306949226171334e+17,1.5164433493239165e+18
48,-3.5367600272993415e+19,7.891185943269697e+17,4.283529453984481e+17,1.548035919101498e+18
49,-3.6874159211219788e+19,8.024799944890886e+17,4.336363985351829e+17,1.5796284888790797e+18
50,-3.841210899654828e+19,8.158413946512076e+17,4.389198516719177e+17,1.6112210586566612e+18
51,-3.99814496289789e+19,8.292027948133265e+17,4.442033048086525e+17,1.6428136284342428e+18
52,-4.158218110851164e+19,8.425641949754454e+17,4.4948675794538726e+17,1.6744061982118244e+18
53,-4.321430343514649e+19,8.559255951375643e+17,4.5477021108212205e+17,1.705998767989406e+18
54,-4.4877816608883474e+19,8.692869952996832e+17,4.600536642188568e+17,1.7375913377669875e+18
55,-4.657272062972258e+19,8.826483954618021e+17,4.653371173555916e+17,1.769183907544569e+18
56,-4.82990154976638e+19,8.96009795623921e+17,4.706205704923264e+17,1.8007764773221507e+18
57,-5.005670121270714e+19,9.093711957860399e+17,4.759040236290612e+17,1.8323690470997322e+18
58,-5.184577777485261e+19,9.227325959481588e+17,4.81187476765796e+17,1.8639616168773138e+18
59,-5.3666245184100205e+19,9.360939961102778e+17,4.8647092990253075e+17,1.8955541866548954e+18
60,-5.551810344044991e+19,9.494553962723967e+17,4.9175438303926554e+17,1.927146756432477e+18
61,-5.7401352543901745e+19,9.628167964345156e+17,4.970378361760003e+17,1.9587393262100585e+18
62,-5.93159924944557e+19,9.761781965966345e+17,5.023212893127351e+17,1.99033189598764e+18
63,-6.126202329211177e+19,9.895395967587534e+17,5.076047424494699e+17,2.0219244657652216e+18
64,-6.323944493686997e+19,1.0029009969208723e+18,5.128881955862047e+17,2.0535170355428032e+18
65,-6.524825742873029e+19,1.0162623970829912e+18,5.1817164872293946e+17,2.0851096053203848e+18
66,-6.728846076769273e+19,1.0296237972451101e+18,5.2345510185967424e+17,2.1167021750979663e+18
67,-6.936005495375729e+19,1.042985197407229e+18,5.28738554996409e+17,2.148294744875548e+18
68,-7.146303998692397e+19,1.056346597569348e+18,5.340220081331438e+17,2.1798873146531295e+18
69,-7.359741586719277e+19,1.0697079977314669e+18,5.393054612698786e+17,2.211479884430711e+18
70,-7.57631825945637e+19,1.0830693978935858e+18,5.445889144066134e+17,2.2430724542082926e+18
71,-7.796034016903674e+19,1.0964307980557047e+18,5.4987236754334816e+17,2.2746650239858742e+18
72,-8.01888885906119e+19,1.1097921982178236e+18,5.5515582068008294e+17,2.306257593763456e+18
73,-8.24488278592892e+19,1.1231535983799425e+18,5.604392738168177e+17,2.3378501635410376e+18
74,-8.47401579750686e+19,1.1365149985420614e+18,5.657227269535525e+17,2.369442733318619e+18
75,-8.706287893795014e+19,1.1498763987041804e+18,5.710061800902873e+17,2.4010353030962007e+18
76,-8.94169907479338e+19,1.1632377988662994e+18,5.762896332270221e+17,2.4326278728737823e+18
77,-9.180249340501957e+19,1.1765991990284183e+18,5.815730863637569e+17,2.464220442651364e+18
78,-9.421938690920746e+19,1.1899605991905372e+18,5.868565395004918e+17,2.4958130124289454e+18
79,-9.666767126049748e+19,1.2033219993526561e+18,5.921399926372266e+17,2.527405582206527e+18
80,-9.914734645888962e+19,1.216683399514775e+18,5.974234457739615e+17,2.5589981519841085e+18
81,-1.0165841250438388e+20,1.230044799676894e+18,6.027068989106963e+17,2.59059072176169e+18
82,-1.0420086939698027e+20,1.2434061998390129e+18,6.079903520474312e+17,2.6221832915392717e+18
83,-1.0677471713667878e+20,1.2567676000011318e+18,6.13273805184166e+17,2.653775861316853e+18
84,-1.093799557234794e+20,1.2701290001632507e+18,6.185572583209009e+17,2.685368431094435e+18
85,-1.1201658515738214e+20,1.2834904003253696e+18,6.238407114576357e+17,2.7169610008720164e+18
86,-1.1468460543838701e+20,1.2968518004874885e+18,6.291241645943706e+17,2.748553570649598e+18
87,-1.17384016566494e+20,1.3102132006496074e+18,6.344076177311054e+17,2.7801461404271795e+18
88,-1.2011481854170312e+20,1.3235746008117263e+18,6.396910708678403e+17,2.811738710204761e+18
89,-1.2287701136401436e+20,1.3369360009738452e+18,6.449745240045751e+17,2.8433312799823427e+18


==> Sparsity Paper (2)/imagenet_resnet50_window_sparsity/Val_Prec_1_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,18.23999977,19.74399948
1,31.2140007,30.82600021
2,37.16999817,35.92599869
3,40.16600037,40.60800171
4,42.56200027,43.26599884
5,40.95600128,42.51200104
6,39.69599915,44.02799988
7,44.85599899,45.38600159
8,44.87200165,47.2480011
9,43.66999817,46.77999878
10,46.26399994,45.38999939
11,46.66199875,38.45199966
12,47,46.17599869
13,47.04600143,46.61399841
14,46.17599869,45.18600082
15,45.51800156,47.64799881
16,48.13199997,44.02399826
17,47.24000168,47.15000153
18,47.60599899,45.84799957
19,47.70600128,47.1780014
20,45.29000092,46.94400024
21,47.33000183,42.77000046
22,44.61999893,46.81000137
23,47.93600082,47.29399872
24,47.68000031,45.11999893
25,47.23600006,48.72600174
26,48,48.51800156
27,47.67200089,47.7179985
28,48.30799866,46.7879982
29,46.82600021,46.88199997
30,64.66000366,61.91400146
31,64.75,62.64199829
32,65.06999969,63.05799866
33,65.46600342,62.97200012
34,65.14600372,61.83000183
35,65.42199707,62.63199997
36,65.06600189,62.43999863
37,64.48999786,62.34000015
38,65.13999939,62.30400085
39,63.81800079,62.22200012
40,64.59400177,61.64199829
41,65.17199707,61.92399979
42,65.37799835,62.41400146
43,64.88600159,62.25600052
44,65.11199951,61.36999893
45,64.89800262,62.05599976
46,65.12599945,62.65200043
47,65.23400116,62.64400101
48,65.37200165,60.66400146
49,64.94599915,62.42399979
50,65.3219986,61.99200058
51,65.43599701,62.83200073
52,65.65799713,62.56200027
53,65.54399872,62.45600128
54,65.22799683,62.7480011
55,65.20600128,62.80199814
56,66.29399872,62.17599869
57,63.41600037,62.64799881
58,64.36000061,62.82799911
59,65.28199768,62.52600098
60,71.12999725,67.13800049
61,71.45800018,67.48999786
62,71.93399811,67.80599976
63,72.13600159,67.96800232
64,72.1780014,67.95999908
65,72.45600128,68.16799927
66,72.5759964,68.30999756
67,72.71199799,68.18399811
68,72.88800049,68.44599915
69,72.85399628,68.45400238
70,72.93399811,68.54000092
71,72.9980011,68.44999695
72,72.91000366,68.46600342
73,73.09200287,68.5739975
74,73.18199921,68.73200226
75,73.08200073,68.58799744
76,73.27999878,68.71199799
77,73.0759964,68.62000275
78,73.16799927,68.72399902
79,73.05200195,68.73000336
80,73.91400146,68.70600128
81,73.94599915,68.71399689
82,73.98400116,68.7559967
83,74.01399994,68.76599884
84,74.10399628,68.81600189
85,74.13600159,68.7559967
86,74.14399719,68.87799835
87,74.12799835,68.58000183
88,74.25800323,68.62999725
89,74.78400055,68.70600128


==> Sparsity Paper (2)/imagenet_resnet50_window_sparsity/Val_Prec_5_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,39.91799927,42.63000107
1,57.75999832,57.15399933
2,64.12999725,62.89199829
3,67.31199646,68.26399994
4,69.54000092,69.98200226
5,67.73999786,69.76599884
6,66.72399902,71.5739975
7,71.52200317,72.35199738
8,72.04599762,74.16999817
9,70.36199951,73.57800293
10,73.51799774,72.45400238
11,73.40000153,64.87999725
12,74.01200104,73.16799927
13,73.81600189,73.59600067
14,72.69000244,71.95400238
15,72.73799896,74.22599792
16,75.05599976,71.4940033
17,74.16799927,74.51000214
18,74.42199707,72.91000366
19,74.39600372,74.3219986
20,72.17199707,73.85199738
21,74.30000305,70.20999908
22,71.43800354,73.87000275
23,74.7519989,74.35800171
24,74.0019989,72.3239975
25,74.16000366,75.46600342
26,74.6760025,74.88400269
27,74.77799988,74.65200043
28,74.84999847,73.94599915
29,73.98200226,73.8239975
30,86.58000183,84.55799866
31,86.83399963,85.29799652
32,86.87799835,85.51599884
33,86.94999695,85.52600098
34,87.22399902,84.7519989
35,87.2559967,85.35800171
36,86.77400208,85.03800201
37,86.48400116,85.36799622
38,86.87200165,85.0759964
39,86.44200134,85.19200134
40,86.60800171,84.61000061
41,86.93399811,84.69200134
42,87.10199738,84.96199799
43,86.76000214,85.28399658
44,87.13600159,84.39800262
45,86.88800049,84.91799927
46,87.16400146,85.2559967
47,87.22200012,85.51200104
48,87.1780014,84.23799896
49,87.14399719,84.97599792
50,87.12599945,85.16400146
51,87.19999695,85.55000305
52,87.36799622,85.28399658
53,87.19400024,85.44599915
54,87.12799835,85.3239975
55,86.88200378,85.48200226
56,87.59600067,85.22599792
57,86.04399872,85.43000031
58,86.8259964,85.44200134
59,87.11000061,85.31800079
60,90.33000183,88.05999756
61,90.76599884,88.18000031
62,90.81800079,88.43199921
63,90.94000244,88.46199799
64,91.05400085,88.4940033
65,91.10600281,88.55999756
66,91.13600159,88.66600037
67,91.1780014,88.67199707
68,91.36799622,88.80200195
69,91.28199768,88.79399872
70,91.2460022,88.86599731
71,91.3219986,88.77600098
72,91.33599854,88.81199646
73,91.41600037,88.83000183
74,91.45800018,88.77400208
75,91.36399841,88.91200256
76,91.48600006,88.89199829
77,91.51000214,88.87999725
78,91.48600006,88.97399902
79,91.39800262,88.93399811
80,91.88600159,88.99199677
81,91.83200073,88.93800354
82,91.96199799,88.93399811
83,91.89399719,88.93199921
84,91.87200165,88.93199921
85,91.97000122,88.91799927
86,91.93800354,88.95400238
87,91.98200226,88.94999695
88,91.95400238,89.01599884
89,91.99199799,88.90599823


==> Sparsity Paper (2)/imagenet_resnet50_window_sparsity/Val_Sparsity.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,0.05009908974170685,0.05009912699460983
1,0.07807855308055878,0.10306932032108307
2,0.15385323762893677,0.20115132629871368
3,0.17823415994644165,0.294649600982666
4,0.20130036771297455,0.3844657838344574
5,0.27168601751327515,0.42105209827423096
6,0.29053014516830444,0.5031269788742065
7,0.35799336433410645,0.5331144332885742
8,0.37410542368888855,0.6083656549453735
9,0.3887524902820587,0.6312370300292969
10,0.4020247757434845,0.6517803072929382
11,0.46310484409332275,0.7185472249984741
12,0.47402316331863403,0.7334510684013367
13,0.48343902826309204,0.7464032769203186
14,0.4920208752155304,0.7563974857330322
15,0.49944332242012024,0.7659230828285217
16,0.5056988000869751,0.7725012302398682
17,0.5603304505348206,0.8269475698471069
18,0.5650959610939026,0.8312252163887024
19,0.5689799785614014,0.8338007926940918
20,0.5724784135818481,0.8358541131019592
21,0.5746319890022278,0.8372252583503723
22,0.5764350295066833,0.8378492593765259
23,0.5781378746032715,0.8380720615386963
24,0.5790944695472717,0.8380767107009888
25,0.579940915107727,0.8380767107009888
26,0.5801712870597839,0.8381142616271973
27,0.5806671380996704,0.8381142616271973
28,0.5806671380996704,0.8381142616271973
29,0.5806671380996704,0.8381142616271973
30,0.5806671380996704,0.8381142616271973
31,0.5807797908782959,0.8381142616271973
32,0.5807797908782959,0.8381142616271973
33,0.5807797908782959,0.8381142616271973
34,0.5807797908782959,0.8381142616271973
35,0.5807797908782959,0.8381142616271973
36,0.5807797908782959,0.8381142616271973
37,0.5807797908782959,0.8381142616271973
38,0.5807797908782959,0.8381142616271973
39,0.5807797908782959,0.8381142616271973
40,0.5807797908782959,0.8381142616271973
41,0.5807797908782959,0.8381142616271973
42,0.5807797908782959,0.8381142616271973
43,0.5807797908782959,0.8381142616271973
44,0.5807797908782959,0.8381142616271973
45,0.5807797908782959,0.8381142616271973
46,0.5807797908782959,0.8381142616271973
47,0.5807797908782959,0.8381142616271973
48,0.5807797908782959,0.8381142616271973
49,0.5807797908782959,0.8381142616271973
50,0.5807797908782959,0.8381142616271973
51,0.5807797908782959,0.8381142616271973
52,0.5807797908782959,0.8381142616271973
53,0.5807797908782959,0.8381142616271973
54,0.5807797908782959,0.8381142616271973
55,0.5807797908782959,0.8381142616271973
56,0.5807797908782959,0.8381142616271973
57,0.5807797908782959,0.8381142616271973
58,0.5807797908782959,0.8381142616271973
59,0.5807797908782959,0.8381142616271973
60,0.5807797908782959,0.8381142616271973
61,0.5807797908782959,0.8381142616271973
62,0.5807797908782959,0.8381142616271973
63,0.5807797908782959,0.8381142616271973
64,0.5807797908782959,0.8381142616271973
65,0.5807797908782959,0.8381142616271973
66,0.5807797908782959,0.8381142616271973
67,0.5807797908782959,0.8381142616271973
68,0.5807797908782959,0.8381142616271973
69,0.5807797908782959,0.8381142616271973
70,0.5807797908782959,0.8381142616271973
71,0.5807797908782959,0.8381142616271973
72,0.5807797908782959,0.8381142616271973
73,0.5807797908782959,0.8381142616271973
74,0.5807797908782959,0.8381142616271973
75,0.5807797908782959,0.8381142616271973
76,0.5807797908782959,0.8381142616271973
77,0.5807797908782959,0.8381142616271973
78,0.5807797908782959,0.8381142616271973
79,0.5807797908782959,0.8381142616271973
80,0.5807797908782959,0.8381142616271973
81,0.5807797908782959,0.8381142616271973
82,0.5807797908782959,0.8381142616271973
83,0.5807797908782959,0.8381142616271973
84,0.5807797908782959,0.8381142616271973
85,0.5807797908782959,0.8381142616271973
86,0.5807797908782959,0.8381142616271973
87,0.5807797908782959,0.8381142616271973
88,0.5807797908782959,0.8381142616271973
89,0.5807797908782959,0.8381142616271973


==> Sparsity Paper (2)/pareto_curves/sparsity_v_acc.csv <==
,start40ck,start20ck,combo
0,
20,75.316,74.99,
40,74.934,74.74,74.908
50,74.994,
60,74.6,73.842.
70,
80,73.336,71.982,
90,


==> Sparsity Paper (2)/pareto_curves/sparsity_v_convergence_epoch.csv <==
,start40ck,start20ck,combo
0,
20,90,85,
40,75,79,90
50,80,
60,79,84,
70,
80,83,80,
90,


==> Sparsity Paper (2)/timagenet_resnet50_1x1_prune_like_fc/Val_Loss_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,4.474697113037109,4.556779861450195,4.33211088180542,4.427619934082031
1,4.021036148071289,4.098204612731934,4.035280227661133,3.9244186878204346
2,3.6351613998413086,3.6318111419677734,3.5291149616241455,3.5776712894439697
3,3.3663723468780518,3.4630942344665527,3.3505239486694336,3.270519256591797
4,3.2412588596343994,3.16880464553833,3.1140706539154053,3.0867438316345215
5,3.0438249111175537,3.0253679752349854,2.915663957595825,2.978524923324585
6,2.9576783180236816,2.9477596282958984,2.8744101524353027,2.873516798019409
7,2.9225125312805176,2.833393096923828,2.7692716121673584,2.788111686706543
8,2.7257912158966064,2.770320415496826,2.697892189025879,2.681276559829712
9,2.678740978240967,2.7108030319213867,2.6522648334503174,2.6644654273986816
10,2.638845682144165,2.703795909881592,2.6128015518188477,2.5783443450927734
11,2.6071219444274902,2.6522417068481445,2.6959707736968994,2.5789124965667725
12,2.5443410873413086,2.579157829284668,2.520779609680176,2.585756778717041
13,2.493596076965332,2.5200984477996826,2.541503429412842,2.4910223484039307
14,2.489596128463745,2.5133163928985596,2.5021448135375977,2.4565322399139404
15,2.465848684310913,2.464956045150757,2.448011636734009,2.4317336082458496
16,2.443934202194214,2.478848934173584,2.445054292678833,2.4181365966796875
17,2.429957389831543,2.4563019275665283,2.445962905883789,2.3965566158294678
18,2.3874635696411133,2.4416985511779785,2.4135329723358154,2.399247646331787
19,2.3779208660125732,2.38626766204834,2.3833765983581543,2.3577020168304443
20,2.375102996826172,2.3549225330352783,2.426753044128418,2.3383867740631104
21,2.327580690383911,2.3827285766601562,2.3751509189605713,2.318557024002075
22,2.3665504455566406,2.3406126499176025,2.37069034576416,2.362581253051758
23,2.336972951889038,2.30163311958313,2.353266716003418,2.300387144088745
24,2.3019540309906006,2.3452727794647217,2.343964099884033,2.268299102783203
25,2.267289400100708,2.3443596363067627,2.362260341644287,2.2461793422698975
26,2.3006460666656494,2.323751449584961,2.325788736343384,2.24297833442688
27,2.3111720085144043,2.3174524307250977,2.3210206031799316,2.237555503845215
28,2.296266555786133,2.26961612701416,2.336273193359375,2.256523370742798
29,2.243856906890869,2.288726568222046,2.251560926437378,2.2457597255706787
30,2.006192922592163,2.017336845397949,2.0535950660705566,1.9863619804382324
31,1.9878931045532227,2.004305124282837,2.041874647140503,1.966224193572998
32,1.9865236282348633,2.0031824111938477,2.039106845855713,1.9713937044143677
33,1.9932876825332642,2.004228115081787,2.0412797927856445,1.967900037765503
34,1.9937434196472168,2.0005338191986084,2.0397162437438965,1.9698046445846558
35,1.9904139041900635,2.0023276805877686,2.0427892208099365,1.9696100950241089
36,1.9909207820892334,2.005612850189209,2.0411810874938965,1.970483422279358
37,1.98902428150177,2.0005645751953125,2.04195499420166,1.9693032503128052
38,1.9877508878707886,2.0050835609436035,2.0398778915405273,1.9701428413391113
39,1.9900587797164917,2.0028152465820312,2.040053367614746,1.9678465127944946


==> Sparsity Paper (2)/timagenet_resnet50_1x1_prune_like_fc/Val_Multiplies_per_Epoch.csv <==
,step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f,standard
0,3.1592569777581624e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.644109761428009e+16,5.901775163583827e+16,5.282522618460925e+16,5.540187973840735e+16,6.318513955516325e+16
2,605168026380288.0,8.123354920406547e+16,8.719347441051328e+16,7.08430861892847e+16,7.680792053769528e+16,9.477770933274486e+16
3,-6.197480350240267e+16,1.0320747692615117e+17,1.1314413595778029e+17,8.331062678915653e+16,9.480139340322149e+16,1.263702791103265e+17
4,-1.5594562213330714e+17,1.2421790870844973e+17,1.385424593948255e+17,9.399968184836888e+16,1.0991097012433051e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.4313247506317461e+17,1.6353682055550342e+17,1.0200870557116037e+17,1.24075158833586e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.6163601877099517e+17,1.8826889554614755e+17,1.0928842959631394e+17,1.3625475568791739e+17,2.211479884430714e+17
7,-6.262031606387497e+17,1.7992917054676522e+17,2.1284980123978314e+17,1.1470113793841229e+17,1.4814790562894093e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,1.9812960104988832e+17,2.3734551940450234e+17,1.1997589260883552e+17,1.599252063682839e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,2.162899070939769e+17,2.6179088226187738e+17,1.2523324286247446e+17,1.716691969773312e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,2.344216236424233e+17,2.8619985057903747e+17,1.3048321186216653e+17,1.8339552870811466e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,2.481066669988296e+17,3.032889130861172e+17,1.3572512416236675e+17,1.9364693434604544e+17,3.791108373309795e+17
12,-2.037782666856918e+18,2.6177562876393715e+17,3.203588152050998e+17,1.4096130920823707e+17,2.0388699399565328e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,2.7543062508431478e+17,3.37412219426319e+17,1.461924723819671e+17,2.1411696873809414e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,2.8907419683267725e+17,3.544520660895916e+17,1.5141921241644986e+17,2.2433833108207683e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,3.0270848260807686e+17,3.714804161457979e+17,1.566421635943439e+17,2.345524150793286e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,3.1633487633553024e+17,3.884987795244525e+17,1.6186194522998547e+17,2.4476012818439046e+17,5.370736862188877e+17
17,-4.234133350628124e+18,3.299540815261867e+17,4.055072712945332e+17,1.670788529477405e+17,2.5496192880213366e+17,5.686662559964693e+17
18,-4.76757602868873e+18,3.4356595598098406e+17,4.2250594197412794e+17,1.7229311127244387e+17,2.651581780433343e+17,6.00258825774051e+17
19,-5.332409553851458e+18,3.5717045479495546e+17,4.3949501141047085e+17,1.77504716462015e+17,2.7534908359346464e+17,6.318513955516325e+17
20,-5.928633926116307e+18,3.707674208007164e+17,4.564748631668215e+17,1.8271367225853446e+17,2.8553449389826112e+17,6.634439653292141e+17
21,-6.556249145483277e+18,3.843569569054829e+17,4.734452371685795e+17,1.8791995808055907e+17,2.957144052156432e+17,6.950365351067956e+17
22,-7.21525521195237e+18,3.9793933815217766e+17,4.904065506577297e+17,1.9312359638057232e+17,3.0588871089631424e+17,7.266291048843772e+17
23,-7.905652125523583e+18,4.1151504352711514e+17,5.0735917316472954e+17,1.983245254142446e+17,3.160576766279956e+17,7.582216746619588e+17
24,-8.627439886196918e+18,4.250844622066758e+17,5.243030850436559e+17,2.0352285557295306e+17,3.2622143712558816e+17,7.898142444395404e+17
25,-9.380618493972376e+18,4.3864782432881536e+17,5.4123834990987866e+17,2.0871866356934963e+17,3.363802786582564e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,4.5220509247272806e+17,5.581648863731452e+17,2.139119288219911e+17,3.465343658775459e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,4.657560626950222e+17,5.75083128514803e+17,2.1910255403678237e+17,3.566834256115743e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,4.793008697105987e+17,5.919930931742147e+17,2.2429055979516662e+17,3.668278563919234e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,4.928394891959338e+17,6.088950572653432e+17,2.2947595545234534e+17,3.769675253747326e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,5.063654959986692e+17,6.257798442710829e+17,2.3465633672154493e+17,3.8709789528729696e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,5.198693627816444e+17,6.426336403009672e+17,2.3982860516004394e+17,3.972122434818519e+17,1.0109622328826113e+18
32,-1.5531812467259974e+19,5.3332514195810784e+17,6.594222202859982e+17,2.4498482194388886e+17,4.0729195123646445e+17,1.0425548026601929e+18
33,-1.6536117851852403e+19,5.466484458688674e+17,6.760370854062776e+17,2.500982910702117e+17,4.172719063490175e+17,1.0741473724377745e+18
34,-1.7571814083546954e+19,5.5977457206962963e+17,6.923960352487131e+17,2.55150371364596e+17,4.271082797007009e+17,1.105739942215356e+18
35,-1.8638901162343625e+19,5.729005729106924e+17,7.087548700221708e+17,2.602023861725701e+17,4.3694449027187904e+17,1.1373325119929376e+18
36,-1.9737379088242418e+19,5.860265625255135e+17,7.251136982469874e+17,2.6525439910950394e+17,4.467806971009766e+17,1.1689250817705193e+18
37,-2.086724786124333e+19,5.991525521403345e+17,7.41472526471804e+17,2.7030641204643776e+17,4.566169039300741e+17,1.2005176515481009e+18
38,-2.2028507481346367e+19,6.122785417551555e+17,7.578313546966207e+17,2.753584249833716e+17,4.6645311075917165e+17,1.2321102213256824e+18
39,-2.3221157948551524e+19,6.254045313699764e+17,7.741901829214373e+17,2.804104379203054e+17,4.762893175882692e+17,1.263702791103264e+18


==> Sparsity Paper (2)/timagenet_resnet50_1x1_prune_like_fc/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,8.09000015258789,8.489999771118164,9.130000114440918,7.909999847412109
1,13.84000015258789,11.989999771118164,13.670000076293945,14.819999694824219
2,18.829999923706055,19.719999313354492,20.899999618530273,20.440000534057617
3,23.84000015258789,22.530000686645508,23.299999237060547,25.639999389648438
4,26.309999465942383,27.25,28.360000610351562,28.8700008392334
5,29.700000762939453,30.190000534057617,32.06999969482422,30.280000686645508
6,31.15999984741211,31.280000686645508,32.900001525878906,32.470001220703125
7,32.27000045776367,33.27000045776367,35.369998931884766,34.459999084472656
8,35.529998779296875,35.4900016784668,36.45000076293945,37.16999816894531
9,36.90999984741211,35.70000076293945,37.0099983215332,36.790000915527344
10,37.84000015258789,35.869998931884766,38.2400016784668,38.630001068115234
11,38.779998779296875,36.88999938964844,37.4900016784668,37.869998931884766
12,39.61000061035156,39.16999816894531,39.40999984741211,38.7599983215332
13,40.29999923706055,40.36000061035156,40.02000045776367,41.0099983215332
14,40.88999938964844,40.66999816894531,40.11000061035156,41.04999923706055
15,41.38999938964844,41.66999816894531,41.29999923706055,42.09000015258789
16,41.709999084472656,40.90999984741211,41.400001525878906,41.84000015258789
17,42.38999938964844,41.5099983215332,41.790000915527344,42.779998779296875
18,42.709999084472656,41.83000183105469,42.75,42.150001525878906
19,42.75,42.970001220703125,43.06999969482422,43.91999816894531
20,43.68000030517578,43.2400016784668,42.189998626708984,44.0
21,44.40999984741211,42.720001220703125,42.86000061035156,44.4900016784668
22,43.4900016784668,43.97999954223633,43.31999969482422,43.150001525878906
23,44.08000183105469,44.560001373291016,43.630001068115234,44.83000183105469
24,44.7599983215332,43.810001373291016,43.29999923706055,45.13999938964844
25,46.04999923706055,43.880001068115234,43.56999969482422,45.38999938964844
26,44.130001068115234,44.33000183105469,44.02000045776367,45.70000076293945
27,44.900001525878906,44.29999923706055,44.130001068115234,45.349998474121094
28,45.52000045776367,45.2599983215332,44.540000915527344,45.58000183105469
29,45.77000045776367,44.43000030517578,46.0099983215332,45.43000030517578
30,51.130001068115234,50.849998474121094,50.900001525878906,51.540000915527344
31,51.689998626708984,50.869998931884766,51.119998931884766,51.95000076293945
32,51.779998779296875,50.70000076293945,51.08000183105469,51.599998474121094
33,51.56999969482422,50.779998779296875,51.04999923706055,51.88999938964844
34,51.61000061035156,51.18000030517578,51.06999969482422,52.0
35,51.5,50.93000030517578,51.130001068115234,51.939998626708984
36,51.40999984741211,50.83000183105469,51.16999816894531,51.84000015258789
37,51.5099983215332,50.95000076293945,50.880001068115234,52.02000045776367
38,51.619998931884766,50.77000045776367,51.040000915527344,51.970001220703125
39,51.470001220703125,50.97999954223633,51.060001373291016,52.09000015258789


==> Sparsity Paper (2)/timagenet_resnet50_1x1_prune_like_fc/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,23.360000610351562,24.649999618530273,26.309999465942383,23.790000915527344
1,35.33000183105469,32.0099983215332,33.939998626708984,36.95000076293945
2,43.869998931884766,44.15999984741211,46.61000061035156,45.040000915527344
3,49.619998931884766,47.7400016784668,50.58000183105469,52.0099983215332
4,52.970001220703125,54.41999816894531,55.27000045776367,55.279998779296875
5,56.5099983215332,56.9900016784668,59.59000015258789,58.599998474121094
6,58.77000045776367,58.689998626708984,60.29999923706055,60.630001068115234
7,59.540000915527344,61.20000076293945,63.0,62.2400016784668
8,63.58000183105469,62.0099983215332,63.81999969482422,64.30000305175781
9,64.37000274658203,63.7400016784668,65.31999969482422,64.6500015258789
10,65.13999938964844,64.20999908447266,65.69999694824219,66.08000183105469
11,65.91999816894531,64.9800033569336,64.0999984741211,66.19999694824219
12,67.01000213623047,66.98999786376953,67.44999694824219,66.04000091552734
13,68.2300033569336,67.70999908447266,67.05999755859375,68.26000213623047
14,68.06999969482422,67.62000274658203,67.9800033569336,68.75
15,68.27999877929688,68.41000366210938,68.94000244140625,69.0999984741211
16,69.11000061035156,67.98999786376953,68.9800033569336,69.75
17,69.22000122070312,68.7300033569336,68.56999969482422,70.30000305175781
18,70.55000305175781,69.01000213623047,69.6500015258789,69.87999725341797
19,70.13999938964844,70.1500015258789,70.51000213623047,71.18000030517578
20,70.45999908447266,70.5999984741211,69.47000122070312,70.95999908447266
21,71.22000122070312,70.62000274658203,70.41999816894531,71.0
22,70.70999908447266,70.91000366210938,70.68000030517578,70.55999755859375
23,71.05999755859375,71.66000366210938,70.81999969482422,71.7699966430664
24,72.0,70.47000122070312,70.70999908447266,72.05000305175781
25,72.66999816894531,70.9800033569336,70.8499984741211,72.5
26,71.7300033569336,70.9000015258789,71.19999694824219,72.63999938964844
27,71.58000183105469,71.31999969482422,71.43000030517578,73.27999877929688
28,71.93000030517578,72.13999938964844,71.4800033569336,71.9800033569336
29,72.6500015258789,71.94999694824219,72.41000366210938,72.76000213623047
30,76.6500015258789,76.29000091552734,75.69000244140625,77.12000274658203
31,76.80000305175781,76.56999969482422,75.80000305175781,77.37999725341797
32,76.80999755859375,76.69000244140625,75.9000015258789,77.11000061035156
33,76.80000305175781,76.55999755859375,75.76000213623047,77.25
34,76.58000183105469,76.86000061035156,76.05999755859375,77.19999694824219
35,76.55999755859375,76.56999969482422,75.62999725341797,77.36000061035156
36,76.72000122070312,76.95999908447266,75.95999908447266,77.37999725341797
37,76.69999694824219,76.69999694824219,75.81999969482422,77.30999755859375
38,76.86000061035156,76.54000091552734,75.9000015258789,77.23999786376953
39,76.61000061035156,76.62999725341797,75.7699966430664,77.41999816894531


==> Sparsity Paper (2)/timagenet_resnet50_1x1_prune_like_fc/Val_Sparsity.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,0.05009912699460983,0.05009912699460983,0.05009912699460983,0.05009912699460983
1,0.1647419035434723,0.08265893161296844,0.27993062138557434,0.1978476643562317
2,0.21662741899490356,0.10884851217269897,0.4324416518211365,0.32450634241104126
3,0.30641549825668335,0.17973099648952484,0.6092549562454224,0.4332185387611389
4,0.3371090292930603,0.19732651114463806,0.6659111380577087,0.5250891447067261
5,0.40387579798698425,0.21019530296325684,0.7512873411178589,0.5552058219909668
6,0.41696950793266296,0.21855080127716064,0.774520218372345,0.6184278130531311
7,0.4236718416213989,0.22336651384830475,0.8339966535568237,0.6275529861450195
8,0.4266256093978882,0.2260802835226059,0.8383913636207581,0.6312435269355774
9,0.42790383100509644,0.22768442332744598,0.8389458060264587,0.6323046684265137
10,0.4288145899772644,0.2288438230752945,0.8391809463500977,0.6328672170639038
11,0.5704696774482727,0.4620298147201538,0.8394376039505005,0.679853081703186
12,0.5709819793701172,0.4626401960849762,0.839620053768158,0.680214524269104
13,0.5714268684387207,0.4631657600402832,0.8397800326347351,0.6805357933044434
14,0.5717908143997192,0.4635976552963257,0.8399209380149841,0.6808101534843445
15,0.5720866322517395,0.46396389603614807,0.8400416374206543,0.6810420155525208
16,0.5723380446434021,0.4642820358276367,0.8401426076889038,0.681244969367981
17,0.5725670456886292,0.4645965099334717,0.8402341604232788,0.6814333200454712
18,0.5728005766868591,0.4649093747138977,0.8403185606002808,0.6816101670265198
19,0.5730355381965637,0.4652152359485626,0.8404030799865723,0.6817803978919983
20,0.5732755064964294,0.4655088782310486,0.8404874801635742,0.6819554567337036
21,0.5735121965408325,0.4658108055591583,0.8405725359916687,0.6821306347846985
22,0.5737401247024536,0.46609944105148315,0.8406568765640259,0.6823092103004456
23,0.5739527940750122,0.46637630462646484,0.8407431840896606,0.6824793219566345
24,0.5741530656814575,0.4666537940502167,0.8408259749412537,0.6826451420783997
25,0.5743460059165955,0.46692925691604614,0.8409063220024109,0.6828018426895142
26,0.5745401382446289,0.46720731258392334,0.8409873247146606,0.6829532980918884
27,0.5747407674789429,0.46747153997421265,0.8410714268684387,0.6831134557723999
28,0.574937105178833,0.467735230922699,0.8411548733711243,0.6832609176635742
29,0.5751342177391052,0.46799010038375854,0.8412380218505859,0.6834126114845276
30,0.5755360126495361,0.468537300825119,0.841397762298584,0.6837088465690613
31,0.5762413144111633,0.4695245623588562,0.8416562080383301,0.684219241142273
32,0.5777732133865356,0.47160211205482483,0.8421675562858582,0.6853227615356445
33,0.5819934010505676,0.4771360456943512,0.8435293436050415,0.6885005235671997
34,0.5882747769355774,0.4852885901927948,0.8454849720001221,0.6930745244026184
35,0.5882787704467773,0.4852922558784485,0.8454870581626892,0.6930797100067139
36,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
37,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
38,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
39,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034


==> Sparsity Paper (2)/timagenet_resnet50_kernel_prune/Val_Loss_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,4.530264854431152,4.367335796356201,4.403763771057129,4.555939197540283
1,3.9762353897094727,3.962104320526123,3.9431354999542236,4.0374884605407715
2,3.6256983280181885,3.6555016040802,3.61114764213562,3.6315650939941406
3,3.3555874824523926,3.4266583919525146,3.3671085834503174,3.4371538162231445
4,3.191290855407715,3.268974542617798,3.117370843887329,3.1785061359405518
5,3.0815272331237793,3.0618367195129395,3.0507967472076416,3.0557289123535156
6,2.865262031555176,2.937486410140991,2.9623305797576904,2.883281946182251
7,2.810753345489502,2.852583408355713,2.8516674041748047,2.9336540699005127
8,2.88637638092041,2.8105685710906982,2.7534563541412354,2.7333731651306152
9,2.6529970169067383,2.6721649169921875,2.6854772567749023,2.771334409713745
10,2.6231448650360107,2.6550097465515137,2.628873825073242,2.674239158630371
11,2.5891835689544678,2.619171619415283,2.610687255859375,2.6401517391204834
12,2.528320074081421,2.5241286754608154,2.522740364074707,2.594930410385132
13,2.524775266647339,2.575793743133545,2.5341315269470215,2.5279507637023926
14,2.479992151260376,2.4744246006011963,2.4873650074005127,2.4880504608154297
15,2.4404094219207764,2.4467661380767822,2.483175754547119,2.466599464416504
16,2.4441726207733154,2.4270434379577637,2.4317963123321533,2.4316205978393555
17,2.417451858520508,2.430370330810547,2.3696470260620117,2.4637691974639893
18,2.3814573287963867,2.3752658367156982,2.3709843158721924,2.418776750564575
19,2.363752841949463,2.384472608566284,2.3404276371002197,2.4684927463531494
20,2.369990587234497,2.3299217224121094,2.3846218585968018,2.383784294128418
21,2.267202377319336,2.3427107334136963,2.3360471725463867,2.3413681983947754
22,2.3186042308807373,2.301903247833252,2.324460506439209,2.2945990562438965
23,2.290529489517212,2.3100335597991943,2.286651611328125,2.2896335124969482
24,2.2918148040771484,2.289881706237793,2.324375867843628,2.3606295585632324
25,2.28560471534729,2.285573720932007,2.2659971714019775,2.3306186199188232
26,2.250088691711426,2.298084020614624,2.2685298919677734,2.2883529663085938
27,2.29992413520813,2.263580322265625,2.2699151039123535,2.2601029872894287
28,2.273975133895874,2.245083808898926,2.28151798248291,2.2495522499084473
29,2.2454943656921387,2.286940336227417,2.255866527557373,2.278818130493164
30,1.9783935546875,1.961851954460144,1.9772838354110718,1.9788371324539185
31,1.9671189785003662,1.9443814754486084,1.9546215534210205,1.9660758972167969


==> Sparsity Paper (2)/timagenet_resnet50_kernel_prune/Val_Multiplies_per_Epoch.csv <==
,step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64,standard
0,3.1592569777581624e+16,2.8462072160007724e+16,2.8461835005650876e+16,2.8461910081142544e+16,2.846184974009317e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.25524968031928e+16,5.380112899256414e+16,5.629919253939101e+16,5.505022964364828e+16,6.318513955516325e+16
2,605168026380288.0,7.289542280001491e+16,7.646284177031725e+16,8.359985128705936e+16,8.003137471123269e+16,9.477770933274486e+16
3,-6.197480350240267e+16,9.005883109304643e+16,9.68467510336673e+16,1.104283904381702e+17,1.036360431484614e+17,1.263702791103265e+17
4,-1.5594562213330714e+17,1.0456626775675547e+17,1.1532044697125013e+17,1.3684430673516808e+17,1.2607965717920653e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.1690066138745904e+17,1.3223574128892992e+17,1.629338654261768e+17,1.4758127539414518e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.2750368975618464e+17,1.479166083551255e+17,1.8877453038579264e+17,1.683456120535657e+17,2.211479884430714e+17
7,-6.262031606387497e+17,1.3676200708109026e+17,1.6264302596133962e+17,2.1442869659787046e+17,1.885415201240243e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,1.4501117321207485e+17,1.766532505071523e+17,2.3994824005775072e+17,2.0831231474314915e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,1.5253704942683533e+17,1.901491878213755e+17,2.653706077658119e+17,2.277783346737984e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,1.5957752727209504e+17,2.0330005291686166e+17,2.907252096688637e+17,2.470406460283156e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,1.6632279799340573e+17,2.1624090122387562e+17,3.16034841118528e+17,2.661792105200851e+17,3.791108373309795e+17
12,-2.037782666856918e+18,1.72916604261102e+17,2.290742713634697e+17,3.413135938547544e+17,2.8525345332426035e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,1.7945456184716058e+17,2.4186818687645338e+17,3.6657189845940365e+17,3.04298962562691e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,1.859828480259564e+17,2.5465073207759034e+17,3.91816128631226e+17,3.233314877170242e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,1.9250759793860278e+17,2.6742635442965162e+17,4.1704917138539e+17,3.423546988327902e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,1.9902896501040352e+17,2.8019566014969142e+17,4.4227270270623616e+17,3.613702442964851e+17,5.370736862188877e+17
17,-4.234133350628124e+18,2.055472972548527e+17,2.929596165655401e+17,4.674876974057559e+17,3.8037900256152544e+17,5.686662559964693e+17
18,-4.76757602868873e+18,2.1206299694561286e+17,3.057187120187135e+17,4.9269517145882714e+17,3.993814105158191e+17,6.00258825774051e+17
19,-5.332409553851458e+18,2.1857635970704992e+17,3.1847312800011974e+17,5.1789518239993875e+17,4.183777506864499e+17,6.318513955516325e+17
20,-5.928633926116307e+18,2.2508741173372794e+17,3.31222903801605e+17,5.430877994575815e+17,4.373680445903813e+17,6.634439653292141e+17
21,-6.556249145483277e+18,2.315961754781304e+17,3.4396822278511776e+17,5.682731526690556e+17,4.5635237735994643e+17,6.950365351067956e+17
22,-7.21525521195237e+18,2.3810276694475533e+17,3.5670940864062835e+17,5.934512378245204e+17,4.753308182236361e+17,7.266291048843772e+17
23,-7.905652125523583e+18,2.446072722014561e+17,3.694465811147153e+17,6.186222644804884e+17,4.943036852582997e+17,7.582216746619588e+17
24,-8.627439886196918e+18,2.5110962201974195e+17,3.821797439494593e+17,6.437863893365841e+17,5.1327133583263277e+17,7.898142444395404e+17
25,-9.380618493972376e+18,2.5760992679099005e+17,3.9490918154298445e+17,6.689441802535355e+17,5.322337867859979e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,2.6410826135681203e+17,4.076350866124407e+17,6.940957326543977e+17,5.511913543242043e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,2.7060471178506125e+17,4.203576481328975e+17,7.192412663864046e+17,5.70144200292237e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,2.7709922755764986e+17,4.3307691662244256e+17,7.443809414235013e+17,5.890922330091218e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,2.8359190222659242e+17,4.457929070493983e+17,7.695150449703722e+17,6.08035607771203e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,2.9008060841907834e+17,4.585018548806997e+17,7.94636783747482e+17,6.269688948195566e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,2.965627753257482e+17,4.7119880934373766e+17,8.19736603755346e+17,6.45884905617386e+17,1.0109622328826113e+18


==> Sparsity Paper (2)/timagenet_resnet50_kernel_prune/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,8.649999618530273,8.5,8.65999984741211,7.0
1,13.649999618530273,14.899999618530273,14.270000457763672,12.460000038146973
2,18.729999542236328,19.040000915527344,19.040000915527344,19.1299991607666
3,24.030000686645508,23.110000610351562,23.920000076293945,22.75
4,26.959999084472656,26.190000534057617,28.799999237060547,27.280000686645508
5,28.68000030517578,29.610000610351562,29.270000457763672,29.81999969482422
6,32.849998474121094,31.25,31.850000381469727,32.849998474121094
7,34.59000015258789,33.77000045776367,33.22999954223633,31.790000915527344
8,33.380001068115234,34.369998931884766,35.22999954223633,35.2599983215332
9,37.779998779296875,37.04999923706055,36.619998931884766,35.36000061035156
10,37.380001068115234,37.08000183105469,37.290000915527344,36.90999984741211
11,38.619998931884766,37.959999084472656,37.689998626708984,37.16999816894531
12,39.779998779296875,39.97999954223633,39.869998931884766,38.33000183105469
13,40.43000030517578,38.880001068115234,39.90999984741211,39.4900016784668
14,41.209999084472656,40.68000030517578,40.38999938964844,40.619998931884766
15,41.939998626708984,41.689998626708984,40.470001220703125,40.84000015258789
16,41.13999938964844,41.810001373291016,41.970001220703125,42.060001373291016
17,42.470001220703125,41.189998626708984,43.2599983215332,40.970001220703125
18,43.209999084472656,42.63999938964844,42.90999984741211,41.9900016784668
19,43.54999923706055,42.20000076293945,43.7599983215332,41.470001220703125
20,43.310001373291016,43.86000061035156,43.06999969482422,42.459999084472656
21,45.65999984741211,44.099998474121094,44.150001525878906,43.54999923706055
22,43.709999084472656,44.939998626708984,44.0,44.91999816894531
23,44.470001220703125,44.099998474121094,45.11000061035156,44.790000915527344
24,45.040000915527344,44.869998931884766,43.810001373291016,43.18000030517578
25,45.349998474121094,45.060001373291016,45.25,43.880001068115234
26,45.970001220703125,44.689998626708984,45.099998474121094,45.52000045776367
27,44.619998931884766,45.40999984741211,45.220001220703125,45.66999816894531
28,45.41999816894531,45.90999984741211,45.75,45.650001525878906
29,45.650001525878906,45.220001220703125,45.900001525878906,45.43000030517578
30,52.04999923706055,52.130001068115234,52.099998474121094,51.33000183105469
31,52.06999969482422,52.560001373291016,52.40999984741211,51.790000915527344


==> Sparsity Paper (2)/timagenet_resnet50_kernel_prune/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,25.809999465942383,25.3700008392334,25.18000030517578,22.06999969482422
1,35.959999084472656,36.560001373291016,36.2400016784668,33.38999938964844
2,43.869998931884766,43.119998931884766,43.9900016784668,43.9900016784668
3,50.349998474121094,48.59000015258789,49.61000061035156,48.52000045776367
4,53.869998931884766,52.209999084472656,54.75,53.75
5,55.97999954223633,56.279998779296875,56.81999969482422,56.5099983215332
6,60.7599983215332,59.09000015258789,58.25,60.18000030517578
7,61.93000030517578,60.70000076293945,60.79999923706055,59.040000915527344
8,60.59000015258789,62.13999938964844,63.45000076293945,63.369998931884766
9,64.95999908447266,64.5999984741211,64.12999725341797,63.0
10,65.72000122070312,65.02999877929688,65.66000366210938,64.75
11,66.18000030517578,65.47000122070312,66.47000122070312,65.2300033569336
12,67.43000030517578,67.63999938964844,67.5,66.12999725341797
13,67.62999725341797,66.56999969482422,67.44999694824219,67.66000366210938
14,67.94000244140625,68.61000061035156,68.31999969482422,67.91000366210938
15,69.05999755859375,68.8499984741211,68.12000274658203,68.80000305175781
16,68.66999816894531,69.05000305175781,69.41000366210938,69.47000122070312
17,69.77999877929688,69.3499984741211,70.4000015258789,68.48999786376953
18,70.37999725341797,70.20999908447266,70.58999633789062,69.87000274658203
19,70.62999725341797,70.41999816894531,71.0199966430664,68.30000305175781
20,70.58999633789062,71.20999908447266,70.76000213623047,69.97000122070312
21,71.80000305175781,71.1500015258789,71.0199966430664,70.88999938964844
22,71.0,71.98999786376953,71.44000244140625,72.23999786376953
23,71.91000366210938,71.66999816894531,71.83999633789062,72.3499984741211
24,71.62000274658203,72.0,71.37000274658203,70.6500015258789
25,71.83000183105469,72.13999938964844,72.33999633789062,70.9800033569336
26,72.33999633789062,71.4000015258789,72.16000366210938,71.6500015258789
27,72.08000183105469,72.47000122070312,72.63999938964844,72.30000305175781
28,72.01000213623047,72.43000030517578,71.8499984741211,72.48999786376953
29,72.88999938964844,72.26000213623047,72.6500015258789,72.12000274658203
30,77.0,77.73999786376953,77.02999877929688,77.47000122070312
31,77.05000305175781,78.12000274658203,77.43000030517578,77.68000030517578


==> Sparsity Paper (2)/timagenet_resnet50_kernel_prune/Val_Sparsity.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,0.09972644597291946,0.09973400086164474,0.09973160922527313,0.09973353147506714
1,0.23899148404598236,0.19920697808265686,0.11963000893592834,0.1594155728816986
2,0.35837337374687195,0.28450512886047363,0.13672491908073425,0.2106163203716278
3,0.45966142416000366,0.3570677936077118,0.15176495909690857,0.2544659376144409
4,0.5442711710929871,0.4179203510284424,0.16490964591503143,0.29145297408103943
5,0.6134965419769287,0.4675654470920563,0.17530623078346252,0.32146158814430237
6,0.6686516404151917,0.5068898797035217,0.18323509395122528,0.34494873881340027
7,0.7114893198013306,0.5372952222824097,0.1891762763261795,0.36305683851242065
8,0.7436372637748718,0.5601105690002441,0.19346487522125244,0.37659943103790283
9,0.7666786909103394,0.5764939188957214,0.1965605467557907,0.3863084614276886
10,0.7821417450904846,0.5874866843223572,0.198719322681427,0.39279788732528687
11,0.7915459871292114,0.5941770672798157,0.20015192031860352,0.39674001932144165
12,0.7963711023330688,0.5976009368896484,0.20113560557365417,0.39878907799720764
13,0.7981502413749695,0.5988578200340271,0.20178700983524323,0.3997044265270233
14,0.7984583377838135,0.5992200374603271,0.2022353708744049,0.40011805295944214
15,0.798570990562439,0.5994405746459961,0.20259176194667816,0.40041476488113403
16,0.7986787557601929,0.5996417999267578,0.20289476215839386,0.4006589651107788
17,0.7987754344940186,0.5998122096061707,0.20316670835018158,0.40087518095970154
18,0.7988592982292175,0.5999670624732971,0.20340628921985626,0.4010774791240692
19,0.798933744430542,0.6001161336898804,0.2036440372467041,0.4012707769870758
20,0.7990073561668396,0.6002639532089233,0.20387957990169525,0.4014633893966675
21,0.7990802526473999,0.6004059314727783,0.2041109800338745,0.4016532897949219
22,0.7991494536399841,0.6005375981330872,0.20434251427650452,0.4018409848213196
23,0.7992159128189087,0.6006654500961304,0.20456737279891968,0.40201854705810547
24,0.7992845773696899,0.600793182849884,0.2047872394323349,0.40218472480773926
25,0.7993497252464294,0.6009118556976318,0.2049890160560608,0.40235036611557007
26,0.7994124889373779,0.6010243892669678,0.20518775284290314,0.40250593423843384
27,0.7994725108146667,0.6011309027671814,0.20537948608398438,0.40265634655952454
28,0.7995341420173645,0.6012358069419861,0.20556612312793732,0.40280967950820923
29,0.7995927929878235,0.6013402342796326,0.20574361085891724,0.40295806527137756
30,0.7997192144393921,0.6015645861625671,0.2061375081539154,0.4032794237136841
31,0.7999275326728821,0.6019466519355774,0.2068357616662979,0.40382978320121765


==> Sparsity Paper (2)/timagenet_resnet50_standard/Val_Loss_Avg.csv <==
step,timagenet_resnet50_standard
0,4.603668213
1,4.105077267
2,3.723083496
3,3.53757906
4,3.290455103
5,3.066115856
6,2.952467442
7,2.896136761
8,2.840133667
9,2.736691236
10,2.715499401
11,2.617338657
12,2.588339567
13,2.574357033
14,2.526072264
15,2.458297253
16,2.462156534
17,2.385398865
18,2.4103055
19,2.369735241
20,2.406638622
21,2.39484477
22,2.372121096
23,2.310069799
24,2.322645426
25,2.295618057
26,2.261286974
27,2.343233824
28,2.299077749
29,2.247086287
30,1.994164586
31,1.973686457
32,1.97690165
33,1.979454994
34,1.980258465
35,1.974914432
36,1.981418371
37,1.977518678
38,1.976114511
39,1.977893829


==> Sparsity Paper (2)/timagenet_resnet50_standard/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_standard
0,7.309999943
1,12.23999977
2,18.01000023
3,20.94000053
4,25.54000092
5,29.29000092
6,31.29000092
7,33.04000092
8,33.36000061
9,35.59999847
10,36.88000107
11,37.86000061
12,38.56000137
13,38.79000092
14,40.77000046
15,41.97000122
16,41.09000015
17,42.97999954
18,42.59999847
19,43.18999863
20,42.16999817
21,42.75
22,43.06000137
23,44.52999878
24,44.15999985
25,45.15000153
26,45.99000168
27,44.29000092
28,45.13000107
29,45.70999908
30,51.34000015
31,51.84999847
32,52.08000183
33,52.04000092
34,51.79999924
35,52.15000153
36,51.77000046
37,52.02999878
38,51.75999832
39,51.99000168


==> Sparsity Paper (2)/timagenet_resnet50_standard/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_standard
0,22.80999947
1,32.27000046
2,41.13000107
3,45.63999939
4,51.31999969
5,55.99000168
6,58.40000153
7,60.27000046
8,60.86000061
9,63.84999847
10,63.63999939
11,65.44999695
12,66
13,66.16000366
14,67.51999664
15,69.12000275
16,68.91000366
17,70.15000153
18,69.91000366
19,70.5
20,69.73999786
21,70.19000244
22,70.66999817
23,71.01000214
24,71.51999664
25,71.97000122
26,72.77999878
27,71.08999634
28,71.88999939
29,72.47000122
30,76.70999908
31,77.12000275
32,77.25
33,77.06999969
34,76.91999817
35,77.08000183
36,76.95999908
37,76.98999786
38,76.95999908
39,76.91999817


==> Sparsity Paper (2)/timagenet_resnet50_standard/Val_Sparsity.csv <==
step,timagenet_resnet50_standard
0,0
1,0.014448078
2,0.222574443
3,0.485624552
4,0.633918762
5,0.71988827
6,0.759993613
7,0.773355782
8,0.776851237
9,0.802905381
10,0.827170789
11,0.842553616
12,0.85675627
13,0.864171743
14,0.870303214
15,0.8676489
16,0.870196104
17,0.873399138
18,0.8765167
19,0.880581617
20,0.881911278
21,0.884905994
22,0.884894133
23,0.889609694
24,0.893838286
25,0.893933237
26,0.891870081
27,0.894092321
28,0.894824922
29,0.89589715
30,0.910032809
31,0.910404325
32,0.910349309
33,0.910327077
34,0.910328329
35,0.910327137
36,0.910326302
37,0.910325944
38,0.910325825
39,0.910325766
,
,
,
,


==> Sparsity Paper (2)/timagenet_resnet50_weight_block_prune/Val_Loss_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,4.474697113037109,4.33211088180542,4.427619934082031
1,4.021036148071289,4.035280227661133,3.9244186878204346
2,3.6351613998413086,3.5291149616241455,3.5776712894439697
3,3.3663723468780518,3.3505239486694336,3.270519256591797
4,3.2412588596343994,3.1140706539154053,3.0867438316345215
5,3.0438249111175537,2.915663957595825,2.978524923324585
6,2.9576783180236816,2.8744101524353027,2.873516798019409
7,2.9225125312805176,2.7692716121673584,2.788111686706543
8,2.7257912158966064,2.697892189025879,2.681276559829712
9,2.678740978240967,2.6522648334503174,2.6644654273986816
10,2.638845682144165,2.6128015518188477,2.5783443450927734
11,2.6071219444274902,2.6959707736968994,2.5789124965667725
12,2.5443410873413086,2.520779609680176,2.585756778717041
13,2.493596076965332,2.541503429412842,2.4910223484039307
14,2.489596128463745,2.5021448135375977,2.4565322399139404
15,2.465848684310913,2.448011636734009,2.4317336082458496
16,2.443934202194214,2.445054292678833,2.4181365966796875
17,2.429957389831543,2.445962905883789,2.3965566158294678
18,2.3874635696411133,2.4135329723358154,2.399247646331787
19,2.3779208660125732,2.3833765983581543,2.3577020168304443
20,2.375102996826172,2.426753044128418,2.3383867740631104
21,2.327580690383911,2.3751509189605713,2.318557024002075
22,2.3665504455566406,2.37069034576416,2.362581253051758
23,2.336972951889038,2.353266716003418,2.300387144088745
24,2.3019540309906006,2.343964099884033,2.268299102783203
25,2.267289400100708,2.362260341644287,2.2461793422698975
26,2.3006460666656494,2.325788736343384,2.24297833442688
27,2.3111720085144043,2.3210206031799316,2.237555503845215
28,2.296266555786133,2.336273193359375,2.256523370742798
29,2.243856906890869,2.251560926437378,2.2457597255706787
30,2.006192922592163,2.0535950660705566,1.9863619804382324
31,1.9878931045532227,2.041874647140503,1.966224193572998
32,1.9865236282348633,2.039106845855713,1.9713937044143677
33,1.9932876825332642,2.0412797927856445,1.967900037765503
34,1.9937434196472168,2.0397162437438965,1.9698046445846558
35,1.9904139041900635,2.0427892208099365,1.9696100950241089
36,1.9909207820892334,2.0411810874938965,1.970483422279358
37,1.98902428150177,2.04195499420166,1.9693032503128052
38,1.9877508878707886,2.0398778915405273,1.9701428413391113
39,1.9900587797164917,2.040053367614746,1.9678465127944946


==> Sparsity Paper (2)/timagenet_resnet50_weight_block_prune/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,8.09000015258789,9.130000114440918,7.909999847412109
1,13.84000015258789,13.670000076293945,14.819999694824219
2,18.829999923706055,20.899999618530273,20.440000534057617
3,23.84000015258789,23.299999237060547,25.639999389648438
4,26.309999465942383,28.360000610351562,28.8700008392334
5,29.700000762939453,32.06999969482422,30.280000686645508
6,31.15999984741211,32.900001525878906,32.470001220703125
7,32.27000045776367,35.369998931884766,34.459999084472656
8,35.529998779296875,36.45000076293945,37.16999816894531
9,36.90999984741211,37.0099983215332,36.790000915527344
10,37.84000015258789,38.2400016784668,38.630001068115234
11,38.779998779296875,37.4900016784668,37.869998931884766
12,39.61000061035156,39.40999984741211,38.7599983215332
13,40.29999923706055,40.02000045776367,41.0099983215332
14,40.88999938964844,40.11000061035156,41.04999923706055
15,41.38999938964844,41.29999923706055,42.09000015258789
16,41.709999084472656,41.400001525878906,41.84000015258789
17,42.38999938964844,41.790000915527344,42.779998779296875
18,42.709999084472656,42.75,42.150001525878906
19,42.75,43.06999969482422,43.91999816894531
20,43.68000030517578,42.189998626708984,44.0
21,44.40999984741211,42.86000061035156,44.4900016784668
22,43.4900016784668,43.31999969482422,43.150001525878906
23,44.08000183105469,43.630001068115234,44.83000183105469
24,44.7599983215332,43.29999923706055,45.13999938964844
25,46.04999923706055,43.56999969482422,45.38999938964844
26,44.130001068115234,44.02000045776367,45.70000076293945
27,44.900001525878906,44.130001068115234,45.349998474121094
28,45.52000045776367,44.540000915527344,45.58000183105469
29,45.77000045776367,46.0099983215332,45.43000030517578
30,51.130001068115234,50.900001525878906,51.540000915527344
31,51.689998626708984,51.119998931884766,51.95000076293945
32,51.779998779296875,51.08000183105469,51.599998474121094
33,51.56999969482422,51.04999923706055,51.88999938964844
34,51.61000061035156,51.06999969482422,52.0
35,51.5,51.130001068115234,51.939998626708984
36,51.40999984741211,51.16999816894531,51.84000015258789
37,51.5099983215332,50.880001068115234,52.02000045776367
38,51.619998931884766,51.040000915527344,51.970001220703125
39,51.470001220703125,51.060001373291016,52.09000015258789


==> Sparsity Paper (2)/timagenet_resnet50_weight_block_prune/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,23.360000610351562,26.309999465942383,23.790000915527344
1,35.33000183105469,33.939998626708984,36.95000076293945
2,43.869998931884766,46.61000061035156,45.040000915527344
3,49.619998931884766,50.58000183105469,52.0099983215332
4,52.970001220703125,55.27000045776367,55.279998779296875
5,56.5099983215332,59.59000015258789,58.599998474121094
6,58.77000045776367,60.29999923706055,60.630001068115234
7,59.540000915527344,63.0,62.2400016784668
8,63.58000183105469,63.81999969482422,64.30000305175781
9,64.37000274658203,65.31999969482422,64.6500015258789
10,65.13999938964844,65.69999694824219,66.08000183105469
11,65.91999816894531,64.0999984741211,66.19999694824219
12,67.01000213623047,67.44999694824219,66.04000091552734
13,68.2300033569336,67.05999755859375,68.26000213623047
14,68.06999969482422,67.9800033569336,68.75
15,68.27999877929688,68.94000244140625,69.0999984741211
16,69.11000061035156,68.9800033569336,69.75
17,69.22000122070312,68.56999969482422,70.30000305175781
18,70.55000305175781,69.6500015258789,69.87999725341797
19,70.13999938964844,70.51000213623047,71.18000030517578
20,70.45999908447266,69.47000122070312,70.95999908447266
21,71.22000122070312,70.41999816894531,71.0
22,70.70999908447266,70.68000030517578,70.55999755859375
23,71.05999755859375,70.81999969482422,71.7699966430664
24,72.0,70.70999908447266,72.05000305175781
25,72.66999816894531,70.8499984741211,72.5
26,71.7300033569336,71.19999694824219,72.63999938964844
27,71.58000183105469,71.43000030517578,73.27999877929688
28,71.93000030517578,71.4800033569336,71.9800033569336
29,72.6500015258789,72.41000366210938,72.76000213623047
30,76.6500015258789,75.69000244140625,77.12000274658203
31,76.80000305175781,75.80000305175781,77.37999725341797
32,76.80999755859375,75.9000015258789,77.11000061035156
33,76.80000305175781,75.76000213623047,77.25
34,76.58000183105469,76.05999755859375,77.19999694824219
35,76.55999755859375,75.62999725341797,77.36000061035156
36,76.72000122070312,75.95999908447266,77.37999725341797
37,76.69999694824219,75.81999969482422,77.30999755859375
38,76.86000061035156,75.9000015258789,77.23999786376953
39,76.61000061035156,75.7699966430664,77.41999816894531


==> Sparsity Paper (2)/timagenet_resnet50_weight_block_prune/Val_Sparsity.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,0.05009912699460983,0.05009912699460983,0.05009912699460983
1,0.1647419035434723,0.27993062138557434,0.1978476643562317
2,0.21662741899490356,0.4324416518211365,0.32450634241104126
3,0.30641549825668335,0.6092549562454224,0.4332185387611389
4,0.3371090292930603,0.6659111380577087,0.5250891447067261
5,0.40387579798698425,0.7512873411178589,0.5552058219909668
6,0.41696950793266296,0.774520218372345,0.6184278130531311
7,0.4236718416213989,0.8339966535568237,0.6275529861450195
8,0.4266256093978882,0.8383913636207581,0.6312435269355774
9,0.42790383100509644,0.8389458060264587,0.6323046684265137
10,0.4288145899772644,0.8391809463500977,0.6328672170639038
11,0.5704696774482727,0.8394376039505005,0.679853081703186
12,0.5709819793701172,0.839620053768158,0.680214524269104
13,0.5714268684387207,0.8397800326347351,0.6805357933044434
14,0.5717908143997192,0.8399209380149841,0.6808101534843445
15,0.5720866322517395,0.8400416374206543,0.6810420155525208
16,0.5723380446434021,0.8401426076889038,0.681244969367981
17,0.5725670456886292,0.8402341604232788,0.6814333200454712
18,0.5728005766868591,0.8403185606002808,0.6816101670265198
19,0.5730355381965637,0.8404030799865723,0.6817803978919983
20,0.5732755064964294,0.8404874801635742,0.6819554567337036
21,0.5735121965408325,0.8405725359916687,0.6821306347846985
22,0.5737401247024536,0.8406568765640259,0.6823092103004456
23,0.5739527940750122,0.8407431840896606,0.6824793219566345
24,0.5741530656814575,0.8408259749412537,0.6826451420783997
25,0.5743460059165955,0.8409063220024109,0.6828018426895142
26,0.5745401382446289,0.8409873247146606,0.6829532980918884
27,0.5747407674789429,0.8410714268684387,0.6831134557723999
28,0.574937105178833,0.8411548733711243,0.6832609176635742
29,0.5751342177391052,0.8412380218505859,0.6834126114845276
30,0.5755360126495361,0.841397762298584,0.6837088465690613
31,0.5762413144111633,0.8416562080383301,0.684219241142273
32,0.5777732133865356,0.8421675562858582,0.6853227615356445
33,0.5819934010505676,0.8435293436050415,0.6885005235671997
34,0.5882747769355774,0.8454849720001221,0.6930745244026184
35,0.5882787704467773,0.8454870581626892,0.6930797100067139
36,0.588279128074646,0.845487117767334,0.6930798292160034
37,0.588279128074646,0.845487117767334,0.6930798292160034
38,0.588279128074646,0.845487117767334,0.6930798292160034
39,0.588279128074646,0.845487117767334,0.6930798292160034


==> ck_imagenet_resnet50v1_5/sparse60/dense/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
41,1.3357328176498413
42,1.3200794458389282
43,1.3192534446716309
44,1.3054016828536987
45,1.4050521850585938
46,1.3054286241531372
47,1.2980494499206543
48,1.3215205669403076
49,1.305759310722351
50,1.3225059509277344
51,1.290887475013733
52,1.3062772750854492
53,1.2988851070404053
54,1.3111449480056763
55,1.291192650794983
56,1.2963354587554932
57,1.2901784181594849
58,1.300756812095642
59,1.2985581159591675
60,1.0511223077774048
61,1.031567931175232
62,1.0221445560455322
63,1.0104204416275024
64,1.0101040601730347
65,1.0027680397033691
66,0.9954540729522705
67,0.9965413212776184
68,0.9906086921691895
69,0.9877649545669556
70,0.9909622073173523
71,0.9818311333656311
72,0.9821838140487671
73,0.9837679266929626
74,0.9776643514633179
75,0.9786754846572876
76,0.9808685183525085
77,0.9845277070999146
78,0.9800557494163513
79,0.9845871925354004
80,0.9878190159797668
81,0.9827893376350403
82,0.9845579862594604
83,0.9847905039787292
84,0.9849497675895691
85,0.9868237972259521
86,0.9794455766677856
87,0.9819774031639099
88,0.9873784184455872
89,0.9890649318695068
90,0.9515592455863953
91,0.9484545588493347
92,0.9444009065628052
93,0.9462615847587585
94,0.9439036250114441
95,0.9425067901611328
96,0.943866491317749
97,0.9409578442573547
98,0.9432936906814575
99,0.9415872097015381


==> ck_imagenet_resnet50v1_5/sparse60/dense/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.20800018310547
42,67.39199829101562
43,67.5999984741211
44,67.8219985961914
45,65.34200286865234
46,67.76200103759766
47,68.06999969482422
48,67.46399688720703
49,67.63400268554688
50,67.34200286865234
51,67.96199798583984
52,67.76000213623047
53,67.56600189208984
54,67.63200378417969
55,68.04199981689453
56,67.91000366210938
57,68.04199981689453
58,67.79199981689453
59,68.04000091552734
60,73.49199676513672
61,73.99800109863281
62,74.08799743652344
63,74.5999984741211
64,74.48799896240234
65,74.65399932861328
66,74.74400329589844
67,74.80799865722656
68,74.97599792480469
69,75.0260009765625
70,74.98999786376953
71,75.18000030517578
72,75.13800048828125
73,74.97200012207031
74,75.20600128173828
75,75.22000122070312
76,75.18800354003906
77,75.2020034790039
78,75.25399780273438
79,75.14600372314453
80,74.9739990234375
81,75.18599700927734
82,75.21800231933594
83,75.1259994506836
84,75.18399810791016
85,75.13400268554688
86,75.23799896240234
87,75.1500015258789
88,75.20800018310547
89,75.25
90,76.0260009765625
91,76.06600189208984
92,76.14600372314453
93,76.08599853515625
94,76.1259994506836
95,76.24199676513672
96,76.06400299072266
97,76.28600311279297
98,76.27999877929688
99,76.19200134277344


==> ck_imagenet_resnet50v1_5/sparse60/dense/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.06800079345703
42,88.28800201416016
43,88.21800231933594
44,88.51599884033203
45,87.36000061035156
46,88.5
47,88.71399688720703
48,88.26799774169922
49,88.60399627685547
50,88.2760009765625
51,88.83599853515625
52,88.56199645996094
53,88.73600006103516
54,88.45999908447266
55,88.68800354003906
56,88.77200317382812
57,88.68599700927734
58,88.68199920654297
59,88.71199798583984
60,91.552001953125
61,91.78600311279297
62,91.99600219726562
63,92.21399688720703
64,92.08200073242188
65,92.26599884033203
66,92.30599975585938
67,92.2239990234375
68,92.27999877929688
69,92.3219985961914
70,92.3479995727539
71,92.44999694824219
72,92.45600128173828
73,92.40799713134766
74,92.46600341796875
75,92.60199737548828
76,92.52799987792969
77,92.56600189208984
78,92.46600341796875
79,92.49600219726562
80,92.49600219726562
81,92.6240005493164
82,92.52799987792969
83,92.46800231933594
84,92.56999969482422
85,92.5199966430664
86,92.4800033569336
87,92.58599853515625
88,92.48200225830078
89,92.51399993896484
90,92.8499984741211
91,92.88600158691406
92,93.0260009765625
93,92.95800018310547
94,93.0260009765625
95,92.97200012207031
96,92.98400115966797
97,93.00199890136719
98,92.98200225830078
99,92.97599792480469


==> ck_imagenet_resnet50v1_5/sparse60/dense/Val_Sparsity.csv <==
,resnet1_5_50_baseline-dense-lr0-05out.out
41,0.00960577093064785
42,0.00963456928730011
43,0.009658907540142536
44,0.009680584073066711
45,0.009700735099613667
46,0.009734620340168476
47,0.009762597270309925
48,0.009775117971003056
49,0.009800473228096962
50,0.009821993298828602
51,0.009833496995270252
52,0.009850596077740192
53,0.009865229949355125
54,0.009882094338536263
55,0.009897354058921337
56,0.009920713491737843
57,0.009930887259542942
58,0.009947829879820347
59,0.009966219775378704
60,0.00995839387178421
61,0.009970993734896183
62,0.009969780221581459
63,0.009985314682126045
64,0.009990714490413666
65,0.010002022609114647
66,0.010008087381720543
67,0.010013016872107983
68,0.010007382370531559
69,0.010022330097854137
70,0.010033246129751205
71,0.010034029372036457
72,0.010045415721833706
73,0.010051715187728405
74,0.010051676072180271
75,0.010060558095574379
76,0.010064509697258472
77,0.010073548182845116
78,0.010068696923553944
79,0.010089004412293434
80,0.010077852755784988
81,0.010085051879286766
82,0.010088416747748852
83,0.010094404220581055
84,0.010110328905284405
85,0.010117254219949245
86,0.010120698250830173
87,0.010112090036273003
88,0.010115259326994419
89,0.010132749564945698
90,0.010132280178368092
91,0.010130010545253754
92,0.01013470534235239
93,0.010128914378583431
94,0.01013169251382351
95,0.010127819143235683
96,0.010127858258783817
97,0.010131418704986572
98,0.01013908814638853
99,0.010139635764062405


==> ck_imagenet_resnet50v1_5/sparse60/start0/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,3.911013126373291
1,3.2395641803741455
2,2.8012256622314453
3,2.6688761711120605
4,2.520313262939453
5,2.4407122135162354
6,2.4205355644226074
7,2.503054618835449
8,2.4436352252960205
9,2.7954037189483643
10,2.2889325618743896
11,2.296703338623047
12,2.2655317783355713
13,2.2293689250946045
14,2.233062267303467
15,2.2729272842407227
16,2.2484123706817627
17,2.1880135536193848
18,2.218902587890625
19,2.2180581092834473
20,2.153933048248291
21,2.239405393600464
22,2.2735581398010254
23,2.2327001094818115
24,2.2981655597686768
25,2.219492197036743
26,2.1628992557525635
27,2.1325604915618896
28,2.176283836364746
29,2.274244785308838
30,1.4632349014282227
31,1.4184798002243042
32,1.4063764810562134
33,1.4007344245910645
34,1.402665376663208
35,1.4086321592330933
36,1.4027754068374634
37,1.4228509664535522
38,1.4228423833847046
39,1.4049919843673706
40,1.4218727350234985
41,1.425645351409912
42,1.4089387655258179
43,1.4180028438568115
44,1.4173444509506226
45,1.392829418182373
46,1.3989397287368774
47,1.4222084283828735
48,1.3796643018722534
49,1.3927687406539917
50,1.4023091793060303
51,1.4023280143737793
52,1.4104163646697998
53,1.4008233547210693
54,1.403646469116211
55,1.4475382566452026
56,1.408145546913147
57,1.3969361782073975
58,1.3918311595916748
59,1.3956615924835205
60,1.168428897857666
61,1.1521328687667847
62,1.1389483213424683
63,1.132184386253357
64,1.1298578977584839
65,1.116068959236145
66,1.1147483587265015
67,1.112288236618042
68,1.1102455854415894
69,1.104163646697998
70,1.1059296131134033
71,1.1021865606307983
72,1.0991184711456299
73,1.1011182069778442
74,1.0937420129776
75,1.0943307876586914
76,1.0956525802612305
77,1.0949854850769043
78,1.0913115739822388
79,1.0906089544296265
80,1.0918768644332886
81,1.090301752090454
82,1.0904124975204468
83,1.096348524093628
84,1.0933490991592407
85,1.0873231887817383
86,1.0914183855056763
87,1.0884860754013062
88,1.087264060974121
89,1.090499997138977
90,1.0546298027038574
91,1.0515385866165161
92,1.0488722324371338
93,1.0478575229644775
94,1.046701192855835
95,1.0486867427825928
96,1.0444564819335938
97,1.0447853803634644
98,1.0437639951705933
99,1.0463393926620483


==> ck_imagenet_resnet50v1_5/sparse60/start0/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,21.88800048828125
1,30.785999298095703
2,38.198001861572266
3,40.577999114990234
4,43.17599868774414
5,44.45399856567383
6,44.79999923706055
7,43.42599868774414
8,44.24599838256836
9,41.31999969482422
10,47.347999572753906
11,47.4739990234375
12,48.194000244140625
13,48.58000183105469
14,48.439998626708984
15,47.763999938964844
16,47.86199951171875
17,49.183998107910156
18,48.74599838256836
19,48.88600158691406
20,50.00600051879883
21,48.35200119018555
22,47.95399856567383
23,48.61800003051758
24,47.29800033569336
25,48.604000091552734
26,49.54600143432617
27,50.21200180053711
28,49.38199996948242
29,47.720001220703125
30,64.49199676513672
31,65.14600372314453
32,65.50199890136719
33,65.55999755859375
34,65.56999969482422
35,65.49600219726562
36,65.44599914550781
37,64.98999786376953
38,65.0719985961914
39,65.55000305175781
40,64.89399719238281
41,65.12999725341797
42,65.38400268554688
43,65.00399780273438
44,65.2040023803711
45,65.6259994506836
46,65.3280029296875
47,65.10600280761719
48,66.08999633789062
49,65.6240005493164
50,65.27999877929688
51,65.76399993896484
52,65.26200103759766
53,65.80799865722656
54,65.4020004272461
55,64.38800048828125
56,65.48999786376953
57,65.79000091552734
58,65.74800109863281
59,65.49800109863281
60,70.85399627685547
61,71.18599700927734
62,71.50399780273438
63,71.60600280761719
64,71.56999969482422
65,71.89800262451172
66,72.02200317382812
67,71.9739990234375
68,72.01000213623047
69,72.10800170898438
70,72.29199981689453
71,72.24800109863281
72,72.31400299072266
73,72.30000305175781
74,72.4020004272461
75,72.38800048828125
76,72.36000061035156
77,72.3740005493164
78,72.5739974975586
79,72.47000122070312
80,72.44000244140625
81,72.54000091552734
82,72.54399871826172
83,72.44400024414062
84,72.50199890136719
85,72.54199981689453
86,72.44200134277344
87,72.57599639892578
88,72.62799835205078
89,72.51200103759766
90,73.22000122070312
91,73.41000366210938
92,73.41600036621094
93,73.4260025024414
94,73.56999969482422
95,73.48600006103516
96,73.55400085449219
97,73.51000213623047
98,73.4800033569336
99,73.63400268554688


==> ck_imagenet_resnet50v1_5/sparse60/start0/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,45.63600158691406
1,57.24800109863281
2,65.19400024414062
3,67.7979965209961
4,70.21199798583984
5,71.53199768066406
6,71.8239974975586
7,70.53600311279297
8,71.58999633789062
9,67.08000183105469
10,73.97799682617188
11,74.23400115966797
12,74.51399993896484
13,75.05799865722656
14,75.05000305175781
15,74.71800231933594
16,74.69999694824219
17,75.72200012207031
18,75.36599731445312
19,75.35199737548828
20,76.3740005493164
21,75.06999969482422
22,74.27200317382812
23,74.69200134277344
24,73.97200012207031
25,75.44999694824219
26,76.2959976196289
27,76.78199768066406
28,75.98999786376953
29,74.36799621582031
30,86.18599700927734
31,86.96399688720703
32,87.052001953125
33,87.13800048828125
34,87.04399871826172
35,86.9540023803711
36,87.1240005493164
37,86.87799835205078
38,86.78600311279297
39,87.1500015258789
40,86.8239974975586
41,86.84600067138672
42,87.052001953125
43,86.96399688720703
44,87.01000213623047
45,87.44000244140625
46,87.13800048828125
47,86.93800354003906
48,87.52999877929688
49,87.41000366210938
50,87.15399932861328
51,87.21800231933594
52,87.06600189208984
53,87.32599639892578
54,87.20999908447266
55,86.62000274658203
56,87.09200286865234
57,87.27400207519531
58,87.29000091552734
59,87.30400085449219
60,90.15599822998047
61,90.21800231933594
62,90.49400329589844
63,90.56400299072266
64,90.58399963378906
65,90.81800079345703
66,90.78399658203125
67,90.73600006103516
68,90.9219970703125
69,90.95999908447266
70,90.91799926757812
71,90.94200134277344
72,91.05799865722656
73,91.02799987792969
74,91.00399780273438
75,91.04000091552734
76,91.10199737548828
77,91.08999633789062
78,91.08599853515625
79,91.08200073242188
80,91.05799865722656
81,91.0260009765625
82,91.18199920654297
83,91.05599975585938
84,91.0260009765625
85,91.2300033569336
86,91.10199737548828
87,91.10399627685547
88,91.16600036621094
89,91.08999633789062
90,91.552001953125
91,91.60600280761719
92,91.66400146484375
93,91.66400146484375
94,91.7760009765625
95,91.63999938964844
96,91.6760025024414
97,91.67400360107422
98,91.697998046875
99,91.61000061035156


==> ck_imagenet_resnet50v1_5/sparse60/start0/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-0-window60-lr0-05out.out
0,0.04963850975036621
1,0.08291307091712952
2,0.16300848126411438
3,0.19175536930561066
4,0.21836796402931213
5,0.2921123206615448
6,0.31473079323768616
7,0.3846345841884613
8,0.4036180377006531
9,0.4209170937538147
10,0.4365594983100891
11,0.4997553825378418
12,0.5123569369316101
13,0.5235651731491089
14,0.5334315299987793
15,0.5420600771903992
16,0.5495448708534241
17,0.6050562262535095
18,0.6104835867881775
19,0.615021288394928
20,0.6187385320663452
21,0.621719241142273
22,0.624039888381958
23,0.6257871985435486
24,0.627040445804596
25,0.6278732419013977
26,0.6283890008926392
27,0.6286492347717285
28,0.6287741661071777
29,0.6288346648216248
30,0.6288442015647888
31,0.6288572549819946
32,0.6288712620735168
33,0.6288752555847168
34,0.6288837194442749
35,0.6288943886756897
36,0.6288973689079285
37,0.6289020776748657
38,0.6289090514183044
39,0.6289111971855164
40,0.6289163827896118
41,0.6289158463478088
42,0.6289195418357849
43,0.6289206743240356
44,0.6289246082305908
45,0.6289277672767639
46,0.628929853439331
47,0.6289354562759399
48,0.6289307475090027
49,0.6289368271827698
50,0.6289404034614563
51,0.6289430260658264
52,0.6289447546005249
53,0.628953754901886
54,0.6289575695991516
55,0.6289565563201904
56,0.6289616227149963
57,0.6289601922035217
58,0.6289663910865784
59,0.6289687156677246
60,0.6289692521095276
61,0.6289713978767395
62,0.6289701461791992
63,0.6289775371551514
64,0.6289752125740051
65,0.6289724111557007
66,0.6289727091789246
67,0.6289797425270081
68,0.6289826035499573
69,0.6289824843406677
70,0.6289853453636169
71,0.6289883852005005
72,0.628986656665802
73,0.6289843320846558
74,0.6289863586425781
75,0.6289828419685364
76,0.6289874315261841
77,0.6289905905723572
78,0.6289937496185303
79,0.6289897561073303
80,0.6289929151535034
81,0.6289969682693481
82,0.6289969682693481
83,0.6289987564086914
84,0.6289997696876526
85,0.6289977431297302
86,0.6289982199668884
87,0.6290009617805481
88,0.6290026903152466
89,0.6290051341056824
90,0.6290066838264465
91,0.6290067434310913
92,0.6290019750595093
93,0.6290034055709839
94,0.6290028095245361
95,0.6290081143379211
96,0.6290081143379211
97,0.6290079355239868
98,0.6290096044540405
99,0.6290076375007629


==> ck_imagenet_resnet50v1_5/sparse60/start20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
21,2.242906093597412,2.1530911922454834
22,2.1976945400238037,2.2082273960113525
23,2.1713061332702637,2.2140755653381348
24,2.3490443229675293,2.1454527378082275
25,2.135039806365967,2.177025556564331
26,2.102574586868286,2.190062999725342
27,2.060182571411133,2.0318336486816406
28,2.0572049617767334,2.052633762359619
29,2.151021957397461,2.0133793354034424
30,1.3570811748504639,1.3486462831497192
31,1.31055748462677,1.3003995418548584
32,1.3163827657699585,1.2959357500076294
33,1.3105740547180176,1.2957024574279785
34,1.3238593339920044,1.284795880317688
35,1.301523208618164,1.3098900318145752
36,1.292181372642517,1.3157649040222168
37,1.3017584085464478,1.3172121047973633
38,1.3268496990203857,1.3049529790878296
39,1.3173974752426147,1.31259286403656
40,1.3368574380874634,1.3294789791107178
41,1.3207716941833496,1.3071800470352173
42,1.319312334060669,1.3229604959487915
43,1.316377878189087,1.3248236179351807
44,1.3353416919708252,1.3236887454986572
45,1.3307970762252808,1.325530767440796
46,1.320068597793579,1.3029054403305054
47,1.3023438453674316,1.2945197820663452
48,1.3141419887542725,1.293285846710205
49,1.3204423189163208,1.3198095560073853
50,1.3198660612106323,1.3140712976455688
51,1.298531413078308,1.3004480600357056
52,1.304541826248169,1.3038803339004517
53,1.3167563676834106,1.2932673692703247
54,1.3078927993774414,1.297719955444336
55,1.3009356260299683,1.319507122039795
56,1.2993220090866089,1.3283169269561768
57,1.3100378513336182,1.291812777519226
58,1.2974039316177368,1.2944560050964355
59,1.3348158597946167,1.2953866720199585
60,1.1085981130599976,1.1029291152954102
61,1.0944744348526,1.090177297592163
62,1.082101821899414,1.0775164365768433
63,1.07325279712677,1.0721538066864014
64,1.0696191787719727,1.066855549812317
65,1.0641002655029297,1.0586540699005127
66,1.0596739053726196,1.055692195892334
67,1.0562883615493774,1.0534321069717407
68,1.0517786741256714,1.051607370376587
69,1.0548648834228516,1.0477962493896484
70,1.0474810600280762,1.0462316274642944
71,1.0465046167373657,1.044114589691162
72,1.0462487936019897,1.042751669883728
73,1.0454522371292114,1.0418530702590942
74,1.0455769300460815,1.0435625314712524
75,1.0455023050308228,1.0453191995620728
76,1.041159987449646,1.0422048568725586
77,1.0420570373535156,1.047113060951233
78,1.0391559600830078,1.0427780151367188
79,1.03947913646698,1.0425554513931274
80,1.0388717651367188,1.0427157878875732
81,1.0418344736099243,1.0402110815048218
82,1.0444774627685547,1.0402635335922241
83,1.041502594947815,1.0475374460220337
84,1.0405969619750977,1.0382717847824097
85,1.0468276739120483,1.0379903316497803
86,1.0454366207122803,1.039462685585022
87,1.0452258586883545,1.0393589735031128
88,1.0424820184707642,1.043821096420288
89,1.051140546798706,1.041071891784668
90,1.0130248069763184,1.0088191032409668
91,1.0097875595092773,1.0041937828063965
92,1.0072112083435059,1.0030057430267334
93,1.0042579174041748,1.0040377378463745
94,1.0024758577346802,1.0033007860183716
95,1.0037078857421875,1.0004602670669556
96,1.002683162689209,0.9988134503364563
97,1.0032784938812256,1.0003606081008911
98,1.0009846687316895,1.00014066696167
99,1.0020527839660645,1.000184178352356


==> ck_imagenet_resnet50v1_5/sparse60/start20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,21.142000198364258,21.142000198364258
1,33.257999420166016,33.257999420166016
2,39.09400177001953 ,39.09400177001953
3,40.849998474121094,40.849998474121094
4,44.83399963378906 ,44.83399963378906
5,45.38800048828125 ,45.38800048828125
6,44.77199935913086 ,44.77199935913086
7,46.4900016784668  ,46.4900016784668
8,46.25199890136719 ,46.25199890136719
9,47.1619987487793  ,47.1619987487793
10,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664
21,48.74399948120117,50.27000045776367
22,49.58399963378906,48.82400131225586
23,50.034000396728516,49.04600143432617
24,46.512001037597656,49.91400146484375
25,50.38600158691406,49.599998474121094
26,51.347999572753906,49.374000549316406
27,51.84199905395508,52.73400115966797
28,52.150001525878906,51.87799835205078
29,50.09600067138672,52.847999572753906
30,66.5719985961914,66.78600311279297
31,67.71800231933594,67.79399871826172
32,67.43599700927734,67.80799865722656
33,67.74400329589844,67.9219970703125
34,67.29399871826172,68.15799713134766
35,67.80000305175781,67.66799926757812
36,67.90799713134766,67.33200073242188
37,67.63200378417969,67.36799621582031
38,67.3280029296875,67.53399658203125
39,67.45600128173828,67.52400207519531
40,66.86599731445312,67.1259994506836
41,67.3219985961914,67.59400177001953
42,67.37000274658203,67.45999908447266
43,67.36000061035156,67.25599670410156
44,66.97000122070312,67.15799713134766
45,67.16400146484375,67.31600189208984
46,67.36199951171875,67.85600280761719
47,67.68000030517578,67.94200134277344
48,67.24400329589844,67.75399780273438
49,67.2699966430664,67.26399993896484
50,67.22599792480469,67.43399810791016
51,68.1259994506836,67.6520004272461
52,67.6259994506836,67.91600036621094
53,67.44400024414062,67.75599670410156
54,67.55999755859375,67.73999786376953
55,67.71600341796875,67.23200225830078
56,67.80799865722656,67.2760009765625
57,67.48400115966797,67.95800018310547
58,67.59200286865234,67.72000122070312
59,66.90799713134766,67.9260025024414
60,72.00399780273438,72.29000091552734
61,72.49600219726562,72.6780014038086
62,72.69400024414062,72.90599822998047
63,72.83200073242188,72.81600189208984
64,73.0459976196289,73.02999877929688
65,73.11000061035156,73.27799987792969
66,73.23200225830078,73.50800323486328
67,73.30799865722656,73.56199645996094
68,73.5999984741211,73.50399780273438
69,73.48400115966797,73.50800323486328
70,73.46600341796875,73.5979995727539
71,73.47599792480469,73.62000274658203
72,73.58000183105469,73.63999938964844
73,73.51200103759766,73.73200225830078
74,73.552001953125,73.66200256347656
75,73.56400299072266,73.72200012207031
76,73.56600189208984,73.64199829101562
77,73.55999755859375,73.47200012207031
78,73.78399658203125,73.62799835205078
79,73.61199951171875,73.68800354003906
80,73.73799896240234,73.76000213623047
81,73.52400207519531,73.6520004272461
82,73.6719970703125,73.86799621582031
83,73.66200256347656,73.61199951171875
84,73.84200286865234,73.67400360107422
85,73.76200103759766,73.74800109863281
86,73.58599853515625,73.69400024414062
87,73.54000091552734,73.552001953125
88,73.62799835205078,73.6259994506836
89,73.50199890136719,73.6520004272461
90,74.41400146484375,74.54199981689453
91,74.51200103759766,74.64399719238281
92,74.49199676513672,74.73600006103516
93,74.64600372314453,74.7239990234375
94,74.66000366210938,74.75199890136719
95,74.68000030517578,74.71800231933594
96,74.62999725341797,74.83799743652344
97,74.65399932861328,74.69400024414062
98,74.68800354003906,74.73999786376953
99,74.70999908447266,74.71199798583984


==> ck_imagenet_resnet50v1_5/sparse60/start20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.94400024414062,76.43000030517578
22,75.93000030517578,75.60399627685547
23,76.33399963378906,75.62799835205078
24,73.44200134277344,76.76799774169922
25,76.91400146484375,75.96399688720703
26,77.10399627685547,75.6760025024414
27,77.99400329589844,78.43399810791016
28,77.91999816894531,77.80000305175781
29,76.38800048828125,78.60399627685547
30,87.73999786376953,87.96199798583984
31,88.2959976196289,88.51000213623047
32,88.3759994506836,88.65799713134766
33,88.36599731445312,88.61399841308594
34,88.2959976196289,88.66000366210938
35,88.74400329589844,88.4020004272461
36,88.58799743652344,88.3219985961914
37,88.65599822998047,88.18800354003906
38,88.25599670410156,88.56800079345703
39,88.27200317382812,88.28800201416016
40,88.02200317382812,88.00800323486328
41,88.36799621582031,88.41799926757812
42,88.30400085449219,88.2760009765625
43,88.3740005493164,88.2300033569336
44,88.05000305175781,88.26399993896484
45,88.27400207519531,88.13400268554688
46,88.2760009765625,88.58999633789062
47,88.53399658203125,88.78199768066406
48,88.39600372314453,88.6760025024414
49,88.4219970703125,88.36599731445312
50,88.3239974975586,88.36799621582031
51,88.54399871826172,88.71800231933594
52,88.51399993896484,88.35600280761719
53,88.3479995727539,88.70800018310547
54,88.4020004272461,88.63200378417969
55,88.5739974975586,88.3280029296875
56,88.6500015258789,88.29399871826172
57,88.43800354003906,88.74600219726562
58,88.69200134277344,88.78800201416016
59,88.11399841308594,88.61199951171875
60,90.93800354003906,90.95600128173828
61,91.12999725341797,91.14199829101562
62,91.28600311279297,91.24800109863281
63,91.32599639892578,91.31999969482422
64,91.38400268554688,91.49400329589844
65,91.43199920654297,91.51399993896484
66,91.552001953125,91.55999755859375
67,91.61000061035156,91.50399780273438
68,91.64800262451172,91.6520004272461
69,91.45999908447266,91.61399841308594
70,91.62000274658203,91.66200256347656
71,91.6259994506836,91.75800323486328
72,91.55599975585938,91.83399963378906
73,91.69000244140625,91.7239990234375
74,91.68399810791016,91.78800201416016
75,91.62799835205078,91.72599792480469
76,91.72000122070312,91.73200225830078
77,91.7699966430664,91.75800323486328
78,91.84200286865234,91.8280029296875
79,91.80400085449219,91.76599884033203
80,91.802001953125,91.7040023803711
81,91.67400360107422,91.73400115966797
82,91.68399810791016,91.81999969482422
83,91.80400085449219,91.64199829101562
84,91.85600280761719,91.75199890136719
85,91.65799713134766,91.90599822998047
86,91.6520004272461,91.81199645996094
87,91.58599853515625,91.76799774169922
88,91.6719970703125,91.75199890136719
89,91.65799713134766,91.69599914550781
90,92.05599975585938,92.06400299072266
91,92.0739974975586,92.15799713134766
92,92.09400177001953,92.21800231933594
93,92.14199829101562,92.20800018310547
94,92.13600158691406,92.19200134277344
95,92.1500015258789,92.27400207519531
96,92.16999816894531,92.28399658203125
97,92.2239990234375,92.27200317382812
98,92.1780014038086,92.23799896240234
99,92.19999694824219,92.25599670410156


==> ck_imagenet_resnet50v1_5/sparse60/start20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05-intra-out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.006959337275475264,0.007102350704371929
22,0.09897616505622864,0.12608209252357483
23,0.18220241367816925,0.2093648463487625
24,0.2560688853263855,0.2818154990673065
25,0.32076403498649597,0.3445841073989868
26,0.3765921890735626,0.39841440320014954
27,0.42506468296051025,0.444997102022171
28,0.46558693051338196,0.4838483929634094
29,0.4993820786476135,0.5162374377250671
30,0.5268768668174744,0.5425330996513367
31,0.5493066906929016,0.5640811324119568
32,0.5665084719657898,0.5806071162223816
33,0.5790631771087646,0.5926473140716553
34,0.5887176394462585,0.6019403338432312
35,0.5946109294891357,0.6075728535652161
36,0.5985146164894104,0.6113101243972778
37,0.6005774140357971,0.6132821440696716
38,0.601460874080658,0.6141240000724792
39,0.6015304327011108,0.6141818165779114
40,0.6015424728393555,0.6141887903213501
41,0.6015642285346985,0.6142059564590454
42,0.6015715599060059,0.6142118573188782
43,0.6015871167182922,0.6142182350158691
44,0.6015952825546265,0.6142236590385437
45,0.6016080975532532,0.614236056804657
46,0.6016152501106262,0.6142419576644897
47,0.6016270518302917,0.6142497062683105
48,0.6016333699226379,0.6142538785934448
49,0.601642370223999,0.6142624616622925
50,0.6016512513160706,0.6142659783363342
51,0.6016554236412048,0.6142744421958923
52,0.6016613841056824,0.6142786741256714
53,0.6016731858253479,0.6142838001251221
54,0.6016826033592224,0.6142892241477966
55,0.6016928553581238,0.6142933368682861
56,0.6016951203346252,0.6142990589141846
57,0.6017055511474609,0.6143033504486084
58,0.6017109155654907,0.6143063306808472
59,0.6017181277275085,0.6143134832382202
60,0.6017215251922607,0.6143144965171814
61,0.601722240447998,0.6143172979354858
62,0.6017276048660278,0.6143143177032471
63,0.6017301082611084,0.6143229603767395
64,0.6017346382141113,0.6143187284469604
65,0.6017309427261353,0.6143215894699097
66,0.6017351150512695,0.6143217086791992
67,0.6017367839813232,0.6143258810043335
68,0.6017398238182068,0.6143298149108887
69,0.6017451286315918,0.6143308281898499
70,0.6017457246780396,0.6143347024917603
71,0.6017459630966187,0.6143344640731812
72,0.6017470359802246,0.6143375635147095
73,0.6017505526542664,0.6143399477005005
74,0.6017536520957947,0.6143372058868408
75,0.6017483472824097,0.61434406042099
76,0.6017559766769409,0.6143430471420288
77,0.601756751537323,0.6143465042114258
78,0.6017594933509827,0.6143484711647034
79,0.6017589569091797,0.6143497228622437
80,0.6017681956291199,0.6143455505371094
81,0.6017648577690125,0.6143553853034973
82,0.6017640233039856,0.6143537163734436
83,0.6017666459083557,0.6143563389778137
84,0.6017752885818481,0.614353597164154
85,0.6017705798149109,0.614358127117157
86,0.6017712354660034,0.6143572926521301
87,0.6017754077911377,0.6143613457679749
88,0.6017792820930481,0.6143642067909241
89,0.6017771363258362,0.6143657565116882
90,0.6017794013023376,0.6143664121627808
91,0.6017822623252869,0.6143637299537659
92,0.6017822623252869,0.6143618822097778
93,0.6017795205116272,0.6143654584884644
94,0.6017817854881287,0.6143621206283569
95,0.6017795205116272,0.6143603324890137
96,0.6017782688140869,0.6143611073493958
97,0.6017905473709106,0.6143654584884644
98,0.6017779111862183,0.6143634915351868
99,0.6017847657203674,0.6143665909767151


==> ck_imagenet_resnet50v1_5/sparse60/start30/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
31,1.3422572612762451,1.3394947052001953,1.3339502811431885
32,1.319865107536316,1.3130996227264404,1.3154405355453491
33,1.2952393293380737,1.305936336517334,1.3088619709014893
34,1.2946351766586304,1.2934308052062988,1.3061331510543823
35,1.2804328203201294,1.2897734642028809,1.3060383796691895
36,1.2771574258804321,1.286307454109192,1.303021788597107
37,1.290494441986084,1.2874455451965332,1.2939002513885498
38,1.2933828830718994,1.290483832359314,1.303552508354187
39,1.2838835716247559,1.2828565835952759,1.2937791347503662
40,1.2806854248046875,1.3102521896362305,1.2869420051574707
41,1.303668737411499,1.2887191772460938,1.2836309671401978
42,1.2754584550857544,1.2889059782028198,1.2747341394424438
43,1.2551652193069458,1.2833645343780518,1.2764275074005127
44,1.2679370641708374,1.291710615158081,1.2636997699737549
45,1.2648229598999023,1.2770029306411743,1.2832156419754028
46,1.2673028707504272,1.281898021697998,1.2724846601486206
47,1.3068218231201172,1.2828190326690674,1.2773858308792114
48,1.2651500701904297,1.3164479732513428,1.2614378929138184
49,1.270532250404358,1.2750922441482544,1.2646706104278564
50,1.2730201482772827,1.2727649211883545,1.2537416219711304
51,1.2849385738372803,1.3220871686935425,1.2832095623016357
52,1.2749338150024414,1.2850011587142944,1.261535406112671
53,1.2753175497055054,1.2745139598846436,1.252364158630371
54,1.2778360843658447,1.2639251947402954,1.2717710733413696
55,1.2627699375152588,1.2965736389160156,1.255849003791809
56,1.2641746997833252,1.2565845251083374,1.264539361000061
57,1.2777032852172852,1.2802926301956177,1.2827353477478027
58,1.2677339315414429,1.2790552377700806,1.2495700120925903
59,1.270644187927246,1.264937400817871,1.2666844129562378
60,1.076768398284912,1.078171730041504,1.075312614440918
61,1.062063455581665,1.0622040033340454,1.055997371673584
62,1.049570918083191,1.0579711198806763,1.047983169555664
63,1.049127459526062,1.045767903327942,1.0407731533050537
64,1.040811538696289,1.0378119945526123,1.0364582538604736
65,1.0343220233917236,1.038130760192871,1.0360956192016602
66,1.0313444137573242,1.039338231086731,1.0260339975357056
67,1.0291128158569336,1.035399317741394,1.0282844305038452
68,1.0293593406677246,1.030558705329895,1.0237452983856201
69,1.023648977279663,1.0344380140304565,1.023626446723938
70,1.0262858867645264,1.0283598899841309,1.0209605693817139
71,1.0206629037857056,1.0309431552886963,1.0185887813568115
72,1.0237643718719482,1.0303643941879272,1.0129777193069458
73,1.0268895626068115,1.031479001045227,1.0172199010849
74,1.0221773386001587,1.0279580354690552,1.017340064048767
75,1.0198193788528442,1.0229017734527588,1.0166343450546265
76,1.0208089351654053,1.0280145406723022,1.0187705755233765
77,1.021936058998108,1.025336503982544,1.021610140800476
78,1.02372407913208,1.0280447006225586,1.0172685384750366
79,1.0236185789108276,1.027157187461853,1.0146900415420532
80,1.01883864402771,1.022098183631897,1.0120497941970825
81,1.017655611038208,1.0274800062179565,1.0128809213638306
82,1.0253864526748657,1.018296241760254,1.0176628828048706
83,1.0198380947113037,1.0234376192092896,1.0156563520431519
84,1.0235196352005005,1.0267407894134521,1.01795494556427
85,1.018206238746643,1.0222325325012207,1.0200923681259155
86,1.0230611562728882,1.023130178451538,1.018931269645691
87,1.0272477865219116,1.0234028100967407,1.0194190740585327
88,1.0245450735092163,1.0266798734664917,1.0220032930374146
89,1.0235950946807861,1.028423547744751,1.0250816345214844
90,0.9927471876144409,0.9955146908760071,0.9921095967292786
91,0.9930324554443359,0.993632972240448,0.9914558529853821
92,0.9926360845565796,0.9932454228401184,0.9850865006446838
93,0.9912670850753784,0.9932283163070679,0.9824844002723694
94,0.9888443350791931,0.9909630417823792,0.9850340485572815
95,0.9854792952537537,0.9898463487625122,0.980827271938324
96,0.9860060811042786,0.9889928102493286,0.9803361892700195
97,0.9879469871520996,0.9866856336593628,0.9831234216690063
98,0.9849437475204468,0.9878003001213074,0.9820934534072876
99,0.9868326187133789,0.987095057964325,0.9793617129325867


==> ck_imagenet_resnet50v1_5/sparse60/start30/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.88400268554688,66.86599731445312,67.02799987792969
32,67.44599914550781,67.76399993896484,67.51000213623047
33,67.89800262451172,67.75,67.66000366210938
34,67.60399627685547,67.78199768066406,67.72200012207031
35,68.22599792480469,67.83399963378906,67.76599884033203
36,68.25800323486328,67.96199798583984,67.74199676513672
37,67.88600158691406,68.26200103759766,68.02799987792969
38,67.81199645996094,68.00800323486328,67.81999969482422
39,68.29000091552734,68.16000366210938,67.90799713134766
40,68.29000091552734,67.58799743652344,68.13600158691406
41,67.80599975585938,67.88400268554688,68.14199829101562
42,68.34600067138672,68.30000305175781,68.21800231933594
43,68.6520004272461,68.13999938964844,68.47200012207031
44,68.41400146484375,67.93000030517578,68.67400360107422
45,68.58799743652344,68.21399688720703,68.11399841308594
46,68.64399719238281,68.16600036621094,68.3479995727539
47,67.48200225830078,68.20800018310547,68.26200103759766
48,68.54399871826172,67.40599822998047,68.64800262451172
49,68.4219970703125,68.34200286865234,68.61199951171875
50,68.41600036621094,68.24600219726562,68.88600158691406
51,67.81600189208984,67.39600372314453,68.03800201416016
52,68.33599853515625,68.0999984741211,68.57599639892578
53,68.28399658203125,68.26799774169922,68.83599853515625
54,68.50800323486328,68.35600280761719,68.52400207519531
55,68.58000183105469,67.83000183105469,68.73600006103516
56,68.63800048828125,68.61399841308594,68.65599822998047
57,68.33000183105469,68.25,68.25800323486328
58,68.66000366210938,68.3740005493164,68.9020004272461
59,68.46600341796875,68.51799774169922,68.7760009765625
60,72.9280014038086,72.68199920654297,73.0719985961914
61,73.29199981689453,73.13999938964844,73.45999908447266
62,73.69599914550781,73.34400177001953,73.51399993896484
63,73.72799682617188,73.5719985961914,73.66000366210938
64,73.84400177001953,73.7979965209961,73.78800201416016
65,74.16799926757812,73.76399993896484,73.7040023803711
66,73.98999786376953,73.78199768066406,74.0260009765625
67,74.06600189208984,73.80400085449219,74.10600280761719
68,74.18399810791016,73.91400146484375,74.27400207519531
69,74.12000274658203,73.88999938964844,74.15399932861328
70,74.08399963378906,73.9260025024414,74.16200256347656
71,74.30599975585938,73.94999694824219,74.31199645996094
72,74.21600341796875,73.9000015258789,74.37000274658203
73,74.1259994506836,73.9260025024414,74.2300033569336
74,74.14199829101562,74.08799743652344,74.41799926757812
75,74.31999969482422,74.1760025024414,74.35600280761719
76,74.18000030517578,74.01399993896484,74.33799743652344
77,74.35800170898438,74.2020034790039,74.41799926757812
78,74.26599884033203,74.12799835205078,74.45600128173828
79,74.31400299072266,73.97799682617188,74.61399841308594
80,74.36000061035156,74.04199981689453,74.43599700927734
81,74.41200256347656,74.22000122070312,74.4280014038086
82,74.27400207519531,74.25399780273438,74.24199676513672
83,74.1760025024414,74.16000366210938,74.22200012207031
84,74.1520004272461,74.0780029296875,74.28199768066406
85,74.26599884033203,74.22599792480469,74.2979965209961
86,74.23600006103516,74.22599792480469,74.33999633789062
87,74.33599853515625,74.2300033569336,74.51799774169922
88,74.16400146484375,74.11000061035156,74.32599639892578
89,74.24400329589844,74.1259994506836,74.24600219726562
90,75.02799987792969,74.91799926757812,75.19400024414062
91,74.95999908447266,74.95600128173828,75.10199737548828
92,74.91799926757812,75.05999755859375,75.2040023803711
93,75.01399993896484,74.9739990234375,75.33000183105469
94,75.12799835205078,75.02799987792969,75.25399780273438
95,75.08000183105469,75.08999633789062,75.26000213623047
96,75.13600158691406,75.04000091552734,75.44999694824219
97,75.18599700927734,75.11799621582031,75.38400268554688
98,75.10199737548828,75.06400299072266,75.39600372314453
99,75.16400146484375,75.10800170898438,75.3740005493164


==> ck_imagenet_resnet50v1_5/sparse60/start30/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,88.06600189208984,88.09600067138672,88.11199951171875
32,88.37799835205078,88.40399932861328,88.3759994506836
33,88.63999938964844,88.53600311279297,88.53800201416016
34,88.64600372314453,88.61399841308594,88.53600311279297
35,88.75199890136719,88.61599731445312,88.43800354003906
36,88.77799987792969,88.83399963378906,88.61799621582031
37,88.67400360107422,88.68800354003906,88.49199676513672
38,88.77200317382812,88.80000305175781,88.49800109863281
39,88.89600372314453,88.86399841308594,88.61399841308594
40,88.86399841308594,88.43800354003906,88.88600158691406
41,88.50199890136719,88.74800109863281,88.78399658203125
42,88.947998046875,88.85399627685547,89.01000213623047
43,89.23799896240234,88.78199768066406,88.73600006103516
44,88.9739990234375,88.65399932861328,89.09200286865234
45,89.09600067138672,88.96199798583984,88.73999786376953
46,88.9000015258789,88.88800048828125,88.96199798583984
47,88.49199676513672,88.84400177001953,88.9739990234375
48,89.0739974975586,88.45800018310547,89.11399841308594
49,88.94999694824219,88.99600219726562,89.02200317382812
50,88.9280014038086,88.96800231933594,89.23799896240234
51,88.7959976196289,88.25599670410156,88.94000244140625
52,88.9800033569336,88.87200164794922,89.00399780273438
53,88.94000244140625,89.10800170898438,89.13800048828125
54,88.83200073242188,89.05599975585938,88.9280014038086
55,89.1520004272461,88.65799713134766,89.2239990234375
56,89.1240005493164,89.09600067138672,89.16999816894531
57,88.98200225830078,88.88800048828125,88.76799774169922
58,88.86799621582031,88.81199645996094,89.28800201416016
59,88.947998046875,89.05599975585938,89.01799774169922
60,91.26799774169922,91.37799835205078,91.26000213623047
61,91.44200134277344,91.4800033569336,91.51200103759766
62,91.697998046875,91.60600280761719,91.55999755859375
63,91.66200256347656,91.5979995727539,91.74400329589844
64,91.68399810791016,91.80000305175781,91.8479995727539
65,91.72799682617188,91.7020034790039,91.71800231933594
66,91.73600006103516,91.80599975585938,91.87000274658203
67,91.8479995727539,91.81600189208984,91.8219985961914
68,91.8499984741211,91.91999816894531,91.86399841308594
69,91.86799621582031,91.89199829101562,91.9260025024414
70,91.80799865722656,91.9520034790039,91.89199829101562
71,92.00199890136719,91.83599853515625,92.00199890136719
72,91.94000244140625,91.85199737548828,92.08399963378906
73,92.00399780273438,91.87799835205078,92.06800079345703
74,91.9280014038086,91.8740005493164,92.06600189208984
75,91.98200225830078,91.99400329589844,92.05599975585938
76,92.01000213623047,91.93800354003906,92.00399780273438
77,92.00399780273438,91.87200164794922,91.95600128173828
78,91.95999908447266,91.91799926757812,92.01000213623047
79,92.05599975585938,91.86199951171875,92.05999755859375
80,92.07599639892578,92.02999877929688,92.01399993896484
81,92.08000183105469,91.90599822998047,92.13600158691406
82,92.03600311279297,92.07599639892578,92.0780029296875
83,92.09200286865234,91.8479995727539,92.06800079345703
84,92.01000213623047,91.85399627685547,92.04199981689453
85,92.02999877929688,91.97599792480469,92.0459976196289
86,91.93599700927734,91.947998046875,91.94999694824219
87,91.96800231933594,91.92400360107422,91.99600219726562
88,91.88600158691406,92.0260009765625,92.06400299072266
89,92.05799865722656,91.87799835205078,91.93000030517578
90,92.44999694824219,92.34200286865234,92.30799865722656
91,92.35800170898438,92.2979965209961,92.3479995727539
92,92.40399932861328,92.37000274658203,92.47200012207031
93,92.38800048828125,92.31400299072266,92.45800018310547
94,92.44000244140625,92.30799865722656,92.4219970703125
95,92.4800033569336,92.37999725341797,92.447998046875
96,92.4800033569336,92.44200134277344,92.38800048828125
97,92.37000274658203,92.37799835205078,92.41200256347656
98,92.58399963378906,92.4260025024414,92.41400146484375
99,92.4520034790039,92.4540023803711,92.41200256347656


==> ck_imagenet_resnet50v1_5/sparse60/start30/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785,0.00960577093064785
31,0.010009026154875755,0.009874190203845501,0.058160390704870224
32,0.12761063873767853,0.10063108801841736,0.08749611675739288
33,0.21015547215938568,0.18334883451461792,0.166349396109581
34,0.28195300698280334,0.2569146156311035,0.19539330899715424
35,0.34443098306655884,0.32139283418655396,0.2226111739873886
36,0.39806845784187317,0.3770327866077423,0.29676827788352966
37,0.44454920291900635,0.42536014318466187,0.3197881877422333
38,0.4833890199661255,0.4657968580722809,0.38989362120628357
39,0.5157518982887268,0.4995292127132416,0.4090101718902588
40,0.5421171188354492,0.5270332098007202,0.42631709575653076
41,0.5636318325996399,0.5494592785835266,0.44189658761024475
42,0.5801296234130859,0.5666539669036865,0.5049340128898621
43,0.5921427607536316,0.5792014002799988,0.5173289775848389
44,0.6014006733894348,0.5888462662696838,0.5282672643661499
45,0.60701584815979,0.5947353839874268,0.537841796875
46,0.61075758934021,0.598632276058197,0.5461369156837463
47,0.6127226948738098,0.6006905436515808,0.5532556176185608
48,0.6135665774345398,0.601572573184967,0.608381986618042
49,0.6136298775672913,0.6016368269920349,0.6134117841720581
50,0.6136444211006165,0.6016486287117004,0.6175252795219421
51,0.6136482357978821,0.6016574501991272,0.6208181977272034
52,0.6136624813079834,0.6016649007797241,0.6233806610107422
53,0.6136682033538818,0.6016778349876404,0.6253136396408081
54,0.611690878868103,0.6016867160797119,0.6266952157020569
55,0.6116945147514343,0.6016920208930969,0.6276199221611023
56,0.6116982102394104,0.6017021536827087,0.6281836032867432
57,0.6117086410522461,0.601708710193634,0.6284787654876709
58,0.6117188930511475,0.6017123460769653,0.6285813450813293
59,0.6117178797721863,0.6017162203788757,0.6286013126373291
60,0.6117185950279236,0.6017212271690369,0.6286015510559082
61,0.6117203831672668,0.6017177700996399,0.6285992860794067
62,0.6117207407951355,0.60172039270401,0.628597617149353
63,0.6117271184921265,0.6017201542854309,0.6285990476608276
64,0.6117233037948608,0.6017248034477234,0.6285984516143799
65,0.61173015832901,0.6017252206802368,0.6286023855209351
66,0.6117332577705383,0.6017305850982666,0.6286056041717529
67,0.6117289662361145,0.6017301678657532,0.6286051273345947
68,0.6117320656776428,0.6017323732376099,0.6286051273345947
69,0.6117326021194458,0.6017323136329651,0.6286072134971619
70,0.6117340326309204,0.6017354130744934,0.6286084055900574
71,0.6117320656776428,0.6017360091209412,0.6286090016365051
72,0.6117409467697144,0.6017388701438904,0.628612220287323
73,0.6117331385612488,0.6017414331436157,0.6286095380783081
74,0.6117404103279114,0.6017393469810486,0.6286112070083618
75,0.6117415428161621,0.6017436981201172,0.62861567735672
76,0.6117425560951233,0.6017423868179321,0.6286121010780334
77,0.6117433905601501,0.6017484068870544,0.6286156177520752
78,0.6117432117462158,0.6017457246780396,0.6286174058914185
79,0.6117517352104187,0.6017481088638306,0.628620982170105
80,0.611748993396759,0.6017526984214783,0.628618597984314
81,0.6117523908615112,0.6017556190490723,0.6286205053329468
82,0.6117541193962097,0.6017557382583618,0.6286206245422363
83,0.6117580533027649,0.6017554998397827,0.6286244988441467
84,0.6117624640464783,0.6017642617225647,0.6286218166351318
85,0.6117561459541321,0.6017605066299438,0.6286292672157288
86,0.6117615103721619,0.6017643809318542,0.6286255717277527
87,0.6117610335350037,0.6017634868621826,0.6286278367042542
88,0.6117608547210693,0.6017693877220154,0.628624677658081
89,0.6117674112319946,0.6017693281173706,0.6286320686340332
90,0.6117696166038513,0.601766049861908,0.628628134727478
91,0.6117693185806274,0.6017716526985168,0.6286282539367676
92,0.6117709279060364,0.6017678380012512,0.6286301016807556
93,0.6117666959762573,0.6017701625823975,0.6286318302154541
94,0.6117696166038513,0.6017733812332153,0.6286343336105347
95,0.6117638945579529,0.6017666459083557,0.6286281943321228
96,0.6117690205574036,0.6017699837684631,0.6286334991455078
97,0.6117660403251648,0.601766049861908,0.6286327242851257
98,0.6117699146270752,0.6017739176750183,0.6286338567733765
99,0.6117658615112305,0.6017686128616333,0.6286347508430481


==> ck_imagenet_resnet50v1_5/sparse60/start40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
41,1.314148187637329,1.3241328001022339
42,1.3010855913162231,1.3180214166641235
43,1.2984650135040283,1.2908917665481567
44,1.274868369102478,1.2846331596374512
45,1.288983702659607,1.2894171476364136
46,1.248576283454895,1.2720292806625366
47,1.2502243518829346,1.2519564628601074
48,1.2595316171646118,1.2557611465454102
49,1.2534912824630737,1.287766456604004
50,1.236850619316101,1.2660609483718872
51,1.2488460540771484,1.241886854171753
52,1.2565535306930542,1.2730813026428223
53,1.2376784086227417,1.2489490509033203
54,1.2453471422195435,1.2465895414352417
55,1.2387415170669556,1.2529869079589844
56,1.235262155532837,1.257306456565857
57,1.2459179162979126,1.253961443901062
58,1.2558315992355347,1.2439583539962769
59,1.2608543634414673,1.2635363340377808
60,1.0549355745315552,1.0647757053375244
61,1.041739821434021,1.0450645685195923
62,1.033233642578125,1.0375547409057617
63,1.0233464241027832,1.0306127071380615
64,1.017588496208191,1.0248403549194336
65,1.0133943557739258,1.0210695266723633
66,1.0151937007904053,1.0223309993743896
67,1.0079232454299927,1.0176969766616821
68,1.0100263357162476,1.0113381147384644
69,1.0073132514953613,1.0139896869659424
70,1.0054364204406738,1.019773006439209
71,1.002930760383606,1.0118814706802368
72,1.010150671005249,1.0099279880523682
73,1.0055681467056274,1.0096408128738403
74,1.002476453781128,1.0106244087219238
75,1.002356767654419,1.0106574296951294
76,0.9976788759231567,1.0157177448272705
77,1.0032395124435425,1.0098917484283447
78,0.9991212487220764,1.0110262632369995
79,1.0012576580047607,1.0061272382736206
80,1.0021655559539795,1.0092519521713257
81,1.0038141012191772,1.0102064609527588
82,1.0030412673950195,1.0147008895874023
83,1.005603313446045,1.0088098049163818
84,0.9999934434890747,1.006649136543274
85,1.00545072555542,1.0089272260665894
86,1.0040974617004395,1.012835144996643
87,1.0066392421722412,1.016191005706787
88,1.0039677619934082,1.0079766511917114
89,1.0057721138000488,1.013066291809082
90,0.9783163070678711,0.9905781149864197
91,0.9755716919898987,0.9833800196647644
92,0.9795548319816589,0.9811148047447205
93,0.9734398126602173,0.9789069294929504
94,0.9720393419265747,0.9803175330162048
95,0.97267746925354,0.976830005645752
96,0.971136212348938,0.9755259156227112
97,0.9692405462265015,0.9766443967819214
98,0.9740014672279358,0.9757554531097412
99,0.971932590007782,0.9768993854522705


==> ck_imagenet_resnet50v1_5/sparse60/start40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,21.14200019836425,21.142000198364258
1,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953
3,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406
31,67.1259994506836  ,67.1259994506836
32,67.58799743652344 ,67.58799743652344
33,67.36799621582031 ,67.36799621582031
34,67.46199798583984 ,67.46199798583984
35,67.70800018310547 ,67.70800018310547
36,67.11199951171875 ,67.11199951171875
37,66.93199920654297 ,66.93199920654297
38,67.02799987792969 ,67.02799987792969
39,67.3740005493164  ,67.3740005493164
40,67.00800323486328 ,67.00800323486328
41,67.87000274658203,67.22799682617188
42,67.67400360107422,67.4520034790039
43,67.76599884033203,67.91999816894531
44,68.43199920654297,68.2040023803711
45,68.15599822998047,68.10800170898438
46,68.91799926757812,68.36399841308594
47,68.87200164794922,69.00399780273438
48,68.77999877929688,68.86000061035156
49,68.79399871826172,68.29199981689453
50,69.44200134277344,68.63200378417969
51,68.93800354003906,68.89600372314453
52,68.78199768066406,68.13800048828125
53,69.21399688720703,69.10399627685547
54,69.09400177001953,68.66000366210938
55,69.12000274658203,68.6500015258789
56,69.28800201416016,68.947998046875
57,69.04199981689453,69.0199966430664
58,68.7959976196289,68.9260025024414
59,68.74600219726562,68.86000061035156
60,73.39199829101562,73.06400299072266
61,73.66799926757812,73.69000244140625
62,73.8740005493164,73.78600311279297
63,73.95999908447266,73.96199798583984
64,74.14199829101562,74.01399993896484
65,74.31800079345703,74.16200256347656
66,74.28800201416016,74.1259994506836
67,74.46399688720703,74.13999938964844
68,74.4219970703125,74.38800048828125
69,74.46800231933594,74.40399932861328
70,74.51799774169922,74.2040023803711
71,74.5199966430664,74.31199645996094
72,74.54399871826172,74.44599914550781
73,74.51399993896484,74.5
74,74.65599822998047,74.64600372314453
75,74.56999969482422,74.45800018310547
76,74.7040023803711,74.29000091552734
77,74.56999969482422,74.40599822998047
78,74.63999938964844,74.43599700927734
79,74.75599670410156,74.6240005493164
80,74.64600372314453,74.39600372314453
81,74.71800231933594,74.35399627685547
82,74.7300033569336,74.38999938964844
83,74.55799865722656,74.49600219726562
84,74.74600219726562,74.45600128173828
85,74.56800079345703,74.48799896240234
86,74.57599639892578,74.33399963378906
87,74.62000274658203,74.3219985961914
88,74.58599853515625,74.48400115966797
89,74.53399658203125,74.34400177001953
90,75.1520004272461,74.99199676513672
91,75.30799865722656,75.11199951171875
92,75.26799774169922,75.2239990234375
93,75.29399871826172,75.16999816894531
94,75.36000061035156,75.2760009765625
95,75.38200378417969,75.23200225830078
96,75.37200164794922,75.24600219726562
97,75.36399841308594,75.24600219726562
98,75.31400299072266,75.33399963378906
99,75.30000305175781,75.23600006103516


==> ck_imagenet_resnet50v1_5/sparse60/start40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969
31,87.89399719238281 ,87.89399719238281
32,88.25199890136719 ,88.25199890136719
33,88.20999908447266 ,88.20999908447266
34,88.43199920654297 ,88.43199920654297
35,88.30599975585938 ,88.30599975585938
36,88.18199920654297 ,88.18199920654297
37,88.05999755859375 ,88.05999755859375
38,88.05799865722656 ,88.05799865722656
39,88.27400207519531 ,88.27400207519531
40,88.08799743652344 ,88.08799743652344
41,88.41999816894531,88.3239974975586
42,88.46199798583984,88.4219970703125
43,88.6259994506836,88.60800170898438
44,88.90599822998047,88.7699966430664
45,88.73999786376953,88.72599792480469
46,89.18199920654297,88.9260025024414
47,89.24600219726562,89.03800201416016
48,89.19000244140625,89.19000244140625
49,89.08799743652344,88.76000213623047
50,89.46399688720703,88.96600341796875
51,89.27799987792969,89.33399963378906
52,89.22200012207031,89.06600189208984
53,89.33799743652344,89.33399963378906
54,89.33000183105469,89.33200073242188
55,89.36000061035156,89.16799926757812
56,89.46199798583984,89.19999694824219
57,89.37200164794922,89.22200012207031
58,89.1780014038086,89.25800323486328
59,89.14600372314453,89.0780029296875
60,91.48600006103516,91.48200225830078
61,91.73200225830078,91.80000305175781
62,91.8759994506836,91.86599731445312
63,91.9800033569336,91.88600158691406
64,92.1500015258789,91.97799682617188
65,92.15599822998047,91.98600006103516
66,92.10199737548828,91.98400115966797
67,92.17400360107422,92.02799987792969
68,92.18599700927734,92.1760025024414
69,92.20600128173828,92.06999969482422
70,92.18599700927734,92.10800170898438
71,92.26799774169922,92.13600158691406
72,92.14800262451172,92.197998046875
73,92.23999786376953,92.15599822998047
74,92.3239974975586,92.16600036621094
75,92.26399993896484,92.12799835205078
76,92.30400085449219,92.12999725341797
77,92.26799774169922,92.16799926757812
78,92.26200103759766,92.16600036621094
79,92.27200317382812,92.21399688720703
80,92.23799896240234,92.23799896240234
81,92.25199890136719,92.2040023803711
82,92.19000244140625,92.12200164794922
83,92.30599975585938,92.16200256347656
84,92.25,92.14800262451172
85,92.25800323486328,92.19200134277344
86,92.18599700927734,92.13600158691406
87,92.13999938964844,92.21600341796875
88,92.1760025024414,92.23999786376953
89,92.15399932861328,92.08799743652344
90,92.48999786376953,92.40799713134766
91,92.552001953125,92.48799896240234
92,92.53199768066406,92.50399780273438
93,92.52799987792969,92.60199737548828
94,92.54199981689453,92.48799896240234
95,92.53600311279297,92.5459976196289
96,92.56400299072266,92.552001953125
97,92.57599639892578,92.56600189208984
98,92.55000305175781,92.53600311279297
99,92.61799621582031,92.55799865722656


==> ck_imagenet_resnet50v1_5/sparse60/start40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785
31,0.00960577093064785,0.00960577093064785
32,0.00960577093064785,0.00960577093064785
33,0.00960577093064785,0.00960577093064785
34,0.00960577093064785,0.00960577093064785
35,0.00960577093064785,0.00960577093064785
36,0.00960577093064785,0.00960577093064785
37,0.00960577093064785,0.00960577093064785
38,0.00960577093064785,0.00960577093064785
39,0.00960577093064785,0.00960577093064785
40,0.00960577093064785,0.00960577093064785
41,0.010503175668418407,0.09593265503644943
42,0.12798191606998444,0.1755703091621399
43,0.20952452719211578,0.24602101743221283
44,0.2808763086795807,0.3091551959514618
45,0.34311941266059875,0.3637118339538574
46,0.3966609537601471,0.4109441041946411
47,0.44314298033714294,0.4514598548412323
48,0.48201850056648254,0.48602524399757385
49,0.5144266486167908,0.5148712396621704
50,0.5408565998077393,0.5384728312492371
51,0.5624107718467712,0.5573999881744385
52,0.5789409875869751,0.5716021060943604
53,0.590983510017395,0.5829171538352966
54,0.6002562642097473,0.5907306671142578
55,0.605888843536377,0.5962555408477783
56,0.6096312999725342,0.5989491939544678
57,0.6115980744361877,0.600845992565155
58,0.6124439239501953,0.601664662361145
59,0.6124995946884155,0.6017163395881653
60,0.6124964356422424,0.6017147302627563
61,0.6125020980834961,0.6017166376113892
62,0.6124976873397827,0.6017194986343384
63,0.6124996542930603,0.60172039270401
64,0.6124988198280334,0.6017202138900757
65,0.6125043034553528,0.6017220616340637
66,0.6125024557113647,0.6017201542854309
67,0.6125050187110901,0.6017236709594727
68,0.6125047206878662,0.6017287969589233
69,0.612503170967102,0.6017265915870667
70,0.6125107407569885,0.6017289757728577
71,0.6125054359436035,0.601730227470398
72,0.6125096082687378,0.6017323732376099
73,0.6125080585479736,0.6017322540283203
74,0.6125140190124512,0.6017305254936218
75,0.6125132441520691,0.6017372608184814
76,0.6125181317329407,0.6017356514930725
77,0.6125142574310303,0.6017389297485352
78,0.6125206351280212,0.6017381548881531
79,0.6125175356864929,0.6017404198646545
80,0.6125221252441406,0.6017442941665649
81,0.6125220060348511,0.6017471551895142
82,0.6125249862670898,0.6017492413520813
83,0.612528920173645,0.6017451882362366
84,0.6125261187553406,0.6017467975616455
85,0.6125304102897644,0.6017507314682007
86,0.6125298142433167,0.601749837398529
87,0.6125349998474121,0.6017481088638306
88,0.6125322580337524,0.6017587780952454
89,0.6125310063362122,0.6017563343048096
90,0.6107034087181091,0.6017546653747559
91,0.6106807589530945,0.6017535328865051
92,0.6106706261634827,0.6017546653747559
93,0.610661506652832,0.6017568111419678
94,0.6106571555137634,0.6017581224441528
95,0.6106557250022888,0.6017542481422424
96,0.6106516718864441,0.6017560958862305
97,0.6106502413749695,0.6017568707466125
98,0.6106556057929993,0.6017582416534424
99,0.6106480956077576,0.6017574071884155


==> ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
41,1.3475449085235596,1.3610330820083618
42,1.3154631853103638,1.3202136754989624
43,1.3007781505584717,1.2918620109558105
44,1.2825345993041992,1.2878117561340332
45,1.2974369525909424,1.2815138101577759
46,1.280326008796692,1.2712783813476562
47,1.2448748350143433,1.2621557712554932
48,1.2827874422073364,1.285130500793457
49,1.2763688564300537,1.2745362520217896
50,1.258069396018982,1.2538437843322754
51,1.2436034679412842,1.2517518997192383
52,1.2374470233917236,1.2415831089019775
53,1.2487510442733765,1.2461857795715332
54,1.2341816425323486,1.2587852478027344
55,1.2437853813171387,1.255802035331726
56,1.2567014694213867,1.2743674516677856
57,1.230896234512329,1.259178876876831
58,1.2445772886276245,1.262171745300293
59,1.2269443273544312,1.2340534925460815
60,1.0519087314605713,1.0570992231369019
61,1.0349067449569702,1.039214015007019
62,1.026607871055603,1.0314383506774902
63,1.0217896699905396,1.025642991065979
64,1.0165215730667114,1.0195982456207275
65,1.0138287544250488,1.01783287525177
66,1.0089768171310425,1.0164364576339722
67,1.007069706916809,1.011982798576355
68,1.006998896598816,1.007991075515747
69,1.006624460220337,1.0074596405029297
70,1.0050257444381714,1.0036673545837402
71,1.0038621425628662,1.0069491863250732
72,1.0044059753417969,1.0021101236343384
73,1.001855492591858,1.0065619945526123
74,1.0002782344818115,1.0002920627593994
75,1.0029594898223877,1.0004603862762451
76,0.9995794892311096,1.0016342401504517
77,0.9999891519546509,1.0049350261688232
78,1.001623511314392,1.0040260553359985
79,1.000835657119751,1.0051391124725342
80,0.9977666139602661,1.0037552118301392
81,1.0051639080047607,1.002238154411316
82,1.0027506351470947,1.0055956840515137
83,1.001515507698059,1.0007363557815552
84,1.0013195276260376,1.0022767782211304
85,1.0046095848083496,1.0126380920410156
86,1.0025160312652588,1.010337233543396
87,1.00007963180542,1.00588858127594
88,1.0029059648513794,1.0119887590408325
89,1.0054758787155151,1.0019567012786865
90,0.97528076171875,0.9771437048912048
91,0.9705590009689331,0.9788809418678284
92,0.9732110500335693,0.9750396609306335
93,0.9729277491569519,0.9723548889160156
94,0.9730879664421082,0.974075436592102
95,0.9689706563949585,0.9704010486602783
96,0.9709085822105408,0.9673227667808533
97,0.9698807597160339,0.9696431756019592
98,0.9698406457901001,0.970207691192627
99,0.9698998332023621,0.9700882434844971


==> ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,21.142000198364258,21.142000198364258
1,33.257999420166016,33.257999420166016
2,39.09400177001953 ,39.09400177001953
3,40.849998474121094,40.849998474121094
4,44.83399963378906 ,44.83399963378906
5,45.38800048828125 ,45.38800048828125
6,44.77199935913086 ,44.77199935913086
7,46.4900016784668  ,46.4900016784668
8,46.25199890136719 ,46.25199890136719
9,47.1619987487793  ,47.1619987487793
10,47.4900016784668,47.4900016784668
11,46.8339996337890,46.833999633789066
12,47.1440010070800,47.144001007080088
13,49.3460006713867,49.346000671386722
14,47.4420013427734,47.442001342773444
15,47.6100006103515,47.610000610351566
16,48.6619987487793,48.6619987487793
17,49.6720008850097,49.6720008850097666
18,48.7599983215332,48.7599983215332
19,48.7340011596679,48.734001159667977
20,47.7019996643066,47.701999664306644
21,47.8839988708496,47.883998870849611
22,48.0060005187988,48.006000518798833
23,49.5239982604980,49.523998260498055
24,47.8880004882812,47.888000488281255
25,47.8180007934570,47.818000793457033
26,46.9160003662109,46.916000366210944
27,48.5880012512207,48.5880012512207
28,48.8580017089843,48.8580017089843775
29,49.9099998474121,49.909999847412111
30,65.8860015869140,65.886001586914066
31,67.1259994506836,67.1259994506836
32,67.5879974365234,67.587997436523444
33,67.3679962158203,67.367996215820311
34,67.4619979858398,67.461997985839844
35,67.7080001831054,67.708000183105477
36,67.1119995117187,67.111999511718755
37,66.9319992065429,66.931999206542977
38,67.0279998779296,67.027999877929699
39,67.3740005493164,67.3740005493164
40,67.0080032348632,67.008003234863288
41,66.66999816894531,66.16200256347656
42,67.58799743652344,67.45999908447266
43,67.71399688720703,68.16799926757812
44,68.59600067138672,68.08399963378906
45,68.01200103759766,68.36799621582031
46,68.29199981689453,68.46199798583984
47,69.04000091552734,68.58599853515625
48,68.36399841308594,68.39199829101562
49,68.68599700927734,68.58599853515625
50,68.77400207519531,68.87799835205078
51,69.09600067138672,68.86399841308594
52,69.30400085449219,69.07599639892578
53,69.1520004272461,69.00599670410156
54,69.44200134277344,69.0719985961914
55,69.26399993896484,68.65799713134766
56,68.89600372314453,68.31600189208984
57,69.55799865722656,68.8280029296875
58,69.05799865722656,68.66400146484375
59,69.53199768066406,69.21399688720703
60,73.63800048828125,73.41600036621094
61,73.94000244140625,73.74199676513672
62,74.08799743652344,73.75
63,74.2959976196289,74.052001953125
64,74.30799865722656,74.21399688720703
65,74.39399719238281,74.24800109863281
66,74.31600189208984,74.27200317382812
67,74.53600311279297,74.2979965209961
68,74.41000366210938,74.58799743652344
69,74.60199737548828,74.46600341796875
70,74.63999938964844,74.6520004272461
71,74.6259994506836,74.57599639892578
72,74.66999816894531,74.5739974975586
73,74.74800109863281,74.41799926757812
74,74.63200378417969,74.74800109863281
75,74.55999755859375,74.6780014038086
76,74.70600128173828,74.66000366210938
77,74.64199829101562,74.52999877929688
78,74.55400085449219,74.59400177001953
79,74.65599822998047,74.48400115966797
80,74.69599914550781,74.63999938964844
81,74.62000274658203,74.5719985961914
82,74.69200134277344,74.58200073242188
83,74.6500015258789,74.72599792480469
84,74.7040023803711,74.60800170898438
85,74.55999755859375,74.55599975585938
86,74.71600341796875,74.54000091552734
87,74.7699966430664,74.59400177001953
88,74.76000213623047,74.302001953125
89,74.73600006103516,74.6719970703125
90,75.34600067138672,75.34200286865234
91,75.37000274658203,75.2979965209961
92,75.38999938964844,75.3499984741211
93,75.4520034790039,75.27400207519531
94,75.43000030517578,75.31199645996094
95,75.42400360107422,75.41600036621094
96,75.41400146484375,75.38200378417969
97,75.4800033569336,75.33399963378906
98,75.49199676513672,75.5199966430664
99,75.55999755859375,75.46600341796875


==> ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969
31,87.89399719238281 ,87.89399719238281
32,88.25199890136719 ,88.25199890136719
33,88.20999908447266 ,88.20999908447266
34,88.43199920654297 ,88.43199920654297
35,88.30599975585938 ,88.30599975585938
36,88.18199920654297 ,88.18199920654297
37,88.05999755859375 ,88.05999755859375
38,88.05799865722656 ,88.05799865722656
39,88.27400207519531 ,88.27400207519531
40,88.08799743652344 ,88.08799743652344
41,87.89600372314453,87.8239974975586
42,88.4800033569336,88.3239974975586
43,88.64199829101562,88.70600128173828
44,88.84600067138672,88.82599639892578
45,88.61000061035156,88.68199920654297
46,88.73200225830078,89.04199981689453
47,89.36000061035156,88.98799896240234
48,88.76799774169922,88.72200012207031
49,88.79399871826172,88.9280014038086
50,88.96800231933594,89.18399810791016
51,89.33000183105469,89.11399841308594
52,89.45800018310547,89.21399688720703
53,89.30000305175781,89.30599975585938
54,89.3499984741211,89.12999725341797
55,89.26399993896484,89.28800201416016
56,89.10399627685547,88.97000122070312
57,89.5260009765625,89.0999984741211
58,89.30400085449219,89.10800170898438
59,89.56400299072266,89.41200256347656
60,91.62999725341797,91.50199890136719
61,91.81600189208984,91.75
62,92.0479965209961,91.81400299072266
63,91.98999786376953,91.98999786376953
64,92.13200378417969,92.08599853515625
65,92.15599822998047,92.0780029296875
66,92.21800231933594,92.16000366210938
67,92.15799713134766,92.15399932861328
68,92.1760025024414,92.1780014038086
69,92.23600006103516,92.18000030517578
70,92.1520004272461,92.28800201416016
71,92.14399719238281,92.197998046875
72,92.1780014038086,92.25800323486328
73,92.20800018310547,92.25
74,92.31999969482422,92.36799621582031
75,92.27200317382812,92.30799865722656
76,92.31400299072266,92.28600311279297
77,92.31999969482422,92.32599639892578
78,92.32599639892578,92.2959976196289
79,92.27999877929688,92.28199768066406
80,92.31800079345703,92.22200012207031
81,92.20800018310547,92.3499984741211
82,92.33799743652344,92.23799896240234
83,92.28600311279297,92.27400207519531
84,92.3280029296875,92.36399841308594
85,92.22200012207031,92.08399963378906
86,92.23799896240234,92.22599792480469
87,92.33799743652344,92.25
88,92.31199645996094,92.15799713134766
89,92.21399688720703,92.32599639892578
90,92.55999755859375,92.60199737548828
91,92.5999984741211,92.60399627685547
92,92.66200256347656,92.68199920654297
93,92.63999938964844,92.69000244140625
94,92.67400360107422,92.66999816894531
95,92.61000061035156,92.66200256347656
96,92.66000366210938,92.71600341796875
97,92.63400268554688,92.79399871826172
98,92.60800170898438,92.72000122070312
99,92.68000030517578,92.69400024414062


==> ck_imagenet_resnet50v1_5/sparse60/start40_era30/Val_Sparsity.csv <==
,resnet1_5_50_baseline-era30-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_5_50_baseline-era30-epoch-40-cksparse60-lr0-05out.out
0,0.00960577093064785,0.00960577093064785
1,0.00960577093064785,0.00960577093064785
2,0.00960577093064785,0.00960577093064785
3,0.00960577093064785,0.00960577093064785
4,0.00960577093064785,0.00960577093064785
5,0.00960577093064785,0.00960577093064785
6,0.00960577093064785,0.00960577093064785
7,0.00960577093064785,0.00960577093064785
8,0.00960577093064785,0.00960577093064785
9,0.00960577093064785,0.00960577093064785
10,0.00960577093064785,0.00960577093064785
11,0.00960577093064785,0.00960577093064785
12,0.00960577093064785,0.00960577093064785
13,0.00960577093064785,0.00960577093064785
14,0.00960577093064785,0.00960577093064785
15,0.00960577093064785,0.00960577093064785
16,0.00960577093064785,0.00960577093064785
17,0.00960577093064785,0.00960577093064785
18,0.00960577093064785,0.00960577093064785
19,0.00960577093064785,0.00960577093064785
20,0.00960577093064785,0.00960577093064785
21,0.00960577093064785,0.00960577093064785
22,0.00960577093064785,0.00960577093064785
23,0.00960577093064785,0.00960577093064785
24,0.00960577093064785,0.00960577093064785
25,0.00960577093064785,0.00960577093064785
26,0.00960577093064785,0.00960577093064785
27,0.00960577093064785,0.00960577093064785
28,0.00960577093064785,0.00960577093064785
29,0.00960577093064785,0.00960577093064785
30,0.00960577093064785,0.00960577093064785
31,0.00960577093064785,0.00960577093064785
32,0.00960577093064785,0.00960577093064785
33,0.00960577093064785,0.00960577093064785
34,0.00960577093064785,0.00960577093064785
35,0.00960577093064785,0.00960577093064785
36,0.00960577093064785,0.00960577093064785
37,0.00960577093064785,0.00960577093064785
38,0.00960577093064785,0.00960577093064785
39,0.00960577093064785,0.00960577093064785
40,0.00960577093064785,0.00960577093064785
41,0.010499967262148857,0.01036317553371191
42,0.08798298984766006,0.06906584650278091
43,0.14512202143669128,0.12563352286815643
44,0.19745822250843048,0.17838209867477417
45,0.2450665682554245,0.22676071524620056
46,0.2890675961971283,0.2716735601425171
47,0.3296428918838501,0.3131888806819916
48,0.366060346364975,0.35055306553840637
49,0.3993549048900604,0.3847809433937073
50,0.42947161197662354,0.41574570536613464
51,0.45647063851356506,0.44352152943611145
52,0.4807060658931732,0.4684600234031677
53,0.5019727945327759,0.49035853147506714
54,0.5208324193954468,0.5097789168357849
55,0.5377876162528992,0.5272180438041687
56,0.5522683262825012,0.5421313643455505
57,0.56480872631073,0.5550285577774048
58,0.5751849412918091,0.5657169818878174
59,0.5838326811790466,0.574625551700592
60,0.5906544327735901,0.5816672444343567
61,0.5969612002372742,0.588132917881012
62,0.6010779142379761,0.5923705101013184
63,0.604660153388977,0.596042811870575
64,0.6067014336585999,0.5981457829475403
65,0.6085516214370728,0.6000399589538574
66,0.6092941761016846,0.6008039712905884
67,0.6100378036499023,0.6015668511390686
68,0.6101388931274414,0.6016712188720703
69,0.6101570129394531,0.601688802242279
70,0.6101585626602173,0.6016906499862671
71,0.6101592183113098,0.6016950607299805
72,0.6101621985435486,0.6016952395439148
73,0.6101663112640381,0.6017037630081177
74,0.6101696491241455,0.6017023921012878
75,0.6101698279380798,0.6017031073570251
76,0.6101731657981873,0.6017071008682251
77,0.610176682472229,0.6017087697982788
78,0.610176146030426,0.6017114520072937
79,0.6101778745651245,0.601713240146637
80,0.6101823449134827,0.6017123460769653
81,0.6101840734481812,0.601718008518219
82,0.6101876497268677,0.6017206311225891
83,0.6101863384246826,0.6017223596572876
84,0.6101897954940796,0.6017236113548279
85,0.6101932525634766,0.6017274260520935
86,0.6101961731910706,0.6017285585403442
87,0.6101939082145691,0.6017351150512695
88,0.6101971864700317,0.6017292141914368
89,0.6102001667022705,0.6017378568649292
90,0.6102025508880615,0.6017354726791382
91,0.6102034449577332,0.6017374992370605
92,0.6101991534233093,0.601733922958374
93,0.6102027297019958,0.6017391085624695
94,0.6102021932601929,0.6017352342605591
95,0.6102007627487183,0.6017394661903381
96,0.610203206539154,0.6017364859580994
97,0.6102022528648376,0.6017358899116516
98,0.6102060675621033,0.60173499584198
99,0.6102015972137451,0.6017370223999023


==> ck_imagenet_resnet50v1_5/start20ck20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.3154382705688477
22,2.2043683528900146
23,2.210402011871338
24,2.201411008834839
25,2.2319579124450684
26,2.1988914012908936
27,2.269047260284424
28,2.1533772945404053
29,2.1444461345672607
30,1.370942234992981
31,1.325443148612976
32,1.3111286163330078
33,1.3106892108917236
34,1.3092671632766724
35,1.310884952545166
36,1.3175004720687866
37,1.3170467615127563
38,1.3227142095565796
39,1.3145337104797363
40,1.314074993133545
41,1.318680763244629
42,1.3130321502685547
43,1.3129384517669678
44,1.3204518556594849
45,1.3174549341201782
46,1.3079662322998047
47,1.3078371286392212
48,1.2920523881912231
49,1.2944040298461914
50,1.3347687721252441
51,1.2880480289459229
52,1.31421959400177
53,1.3043084144592285
54,1.278201937675476
55,1.293684482574463
56,1.2919559478759766
57,1.2769869565963745
58,1.2870640754699707
59,1.2864744663238525
60,1.0678256750106812
61,1.0459580421447754
62,1.0339394807815552
63,1.0281769037246704
64,1.0194017887115479
65,1.013200283050537
66,1.0111011266708374
67,1.009163498878479
68,1.0087239742279053
69,1.0010077953338623
70,1.0008177757263184
71,0.9996258020401001
72,1.0005629062652588
73,0.9959434270858765
74,0.9961864352226257
75,0.9944741129875183
76,0.993248701095581
77,0.9908784031867981
78,0.9932789206504822
79,0.989922046661377
80,0.9902237057685852
81,0.9900960326194763
82,0.9925422072410583
83,0.9939124584197998
84,0.9932982325553894
85,0.9938650727272034
86,0.9935834407806396
87,0.9942492842674255
88,0.9951947927474976
89,0.9986215233802795


==> ck_imagenet_resnet50v1_5/start20ck20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,46.93000030517578
22,48.79999923706055
23,49.18000030517578
24,48.97200012207031
25,48.321998596191406
26,49.58599853515625
27,47.742000579833984
28,49.933998107910156
29,50.11800003051758
30,66.4020004272461
31,67.27799987792969
32,67.70600128173828
33,67.6240005493164
34,67.38200378417969
35,67.42400360107422
36,67.48999786376953
37,67.49400329589844
38,67.43199920654297
39,67.66600036621094
40,67.447998046875
41,67.23400115966797
42,67.7040023803711
43,67.39399719238281
44,67.2040023803711
45,67.58799743652344
46,67.62000274658203
47,67.70800018310547
48,68.02200317382812
49,67.89800262451172
50,67.01200103759766
51,68.1240005493164
52,67.43399810791016
53,67.72799682617188
54,68.46800231933594
55,68.13200378417969
56,68.0199966430664
57,68.3759994506836
58,68.26200103759766
59,68.1719970703125
60,73.16999816894531
61,73.7239990234375
62,73.93399810791016
63,74.0780029296875
64,74.20600128173828
65,74.38999938964844
66,74.37200164794922
67,74.36399841308594
68,74.61199951171875
69,74.64199829101562
70,74.69599914550781
71,74.75800323486328
72,74.80599975585938
73,74.91000366210938
74,74.83399963378906
75,74.88400268554688
76,74.86199951171875
77,75.01599884033203
78,74.76399993896484
79,74.87999725341797
80,74.86399841308594
81,74.99600219726562
82,74.86199951171875
83,74.75599670410156
84,74.8479995727539
85,74.98999786376953
86,74.99199676513672
87,74.94200134277344
88,74.87999725341797
89,74.75399780273438


==> ck_imagenet_resnet50v1_5/start20ck20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,73.60199737548828
22,75.86799621582031
23,75.51599884033203
24,75.49400329589844
25,75.37000274658203
26,76.04199981689453
27,74.56400299072266
28,76.5260009765625
29,76.70800018310547
30,87.6500015258789
31,88.16400146484375
32,88.31600189208984
33,88.43599700927734
34,88.33799743652344
35,88.35199737548828
36,88.35800170898438
37,88.41600036621094
38,88.33999633789062
39,88.48200225830078
40,88.4020004272461
41,88.48999786376953
42,88.43399810791016
43,88.36199951171875
44,88.47599792480469
45,88.23999786376953
46,88.54399871826172
47,88.56400299072266
48,88.80400085449219
49,88.7979965209961
50,88.22200012207031
51,88.6500015258789
52,88.49199676513672
53,88.6780014038086
54,88.99800109863281
55,88.77799987792969
56,88.69200134277344
57,88.91000366210938
58,88.83000183105469
59,88.78600311279297
60,91.3499984741211
61,91.62200164794922
62,91.87799835205078
63,91.93800354003906
64,92.09400177001953
65,92.03600311279297
66,92.12200164794922
67,92.19000244140625
68,92.16600036621094
69,92.23999786376953
70,92.19200134277344
71,92.33599853515625
72,92.29399871826172
73,92.2979965209961
74,92.2959976196289
75,92.28399658203125
76,92.43800354003906
77,92.4020004272461
78,92.38999938964844
79,92.50199890136719
80,92.43199920654297
81,92.39399719238281
82,92.37200164794922
83,92.41999816894531
84,92.43800354003906
85,92.44000244140625
86,92.46399688720703
87,92.38999938964844
88,92.36599731445312
89,92.38800048828125


==> ck_imagenet_resnet50v1_5/start20ck20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse20-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006951863411813974
22,0.03741956502199173
23,0.06469695270061493
24,0.08926627039909363
25,0.11095384508371353
26,0.12929603457450867
27,0.1460389792919159
28,0.15948189795017242
29,0.170639768242836
30,0.1799147129058838
31,0.18728066980838776
32,0.19326050579547882
33,0.19753694534301758
34,0.20082926750183105
35,0.2027454525232315
36,0.20367467403411865
37,0.20482733845710754
38,0.20496605336666107
39,0.20501293241977692
40,0.2050248235464096
41,0.20504270493984222
42,0.20506419241428375
43,0.20507577061653137
44,0.2050837129354477
45,0.20511572062969208
46,0.20512941479682922
47,0.2051360309123993
48,0.2051626294851303
49,0.20517605543136597
50,0.20519475638866425
51,0.20521686971187592
52,0.20522594451904297
53,0.20524616539478302
54,0.2052648365497589
55,0.20527629554271698
56,0.20529480278491974
57,0.2053142935037613
58,0.20533937215805054
59,0.2053588628768921
60,0.20535847544670105
61,0.205362930893898
62,0.2053748220205307
63,0.20537106692790985
64,0.20537951588630676
65,0.20538824796676636
66,0.20538882911205292
67,0.2053946703672409
68,0.20539823174476624
69,0.20540013909339905
70,0.20540374517440796
71,0.20541375875473022
72,0.2054203301668167
73,0.20542150735855103
74,0.2054292857646942
75,0.20543375611305237
76,0.2054394632577896
77,0.20544318854808807
78,0.20544682443141937
79,0.2054564505815506
80,0.20546557009220123
81,0.20546559989452362
82,0.20546764135360718
83,0.2054825872182846
84,0.20548290014266968
85,0.20547667145729065
86,0.20549435913562775
87,0.20549561083316803
88,0.2055012434720993
89,0.20549772679805756


==> ck_imagenet_resnet50v1_5/start20ck40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.267566442489624
22,2.199500322341919
23,2.1884775161743164
24,2.22478985786438
25,2.167550563812256
26,2.1501400470733643
27,2.116849660873413
28,2.1993863582611084
29,2.0599524974823
30,1.3633220195770264
31,1.3211538791656494
32,1.300710678100586
33,1.2961714267730713
34,1.2863028049468994
35,1.3094196319580078
36,1.3096593618392944
37,1.3294669389724731
38,1.3177846670150757
39,1.3127738237380981
40,1.3184187412261963
41,1.3302524089813232
42,1.3265072107315063
43,1.2887907028198242
44,1.3302879333496094
45,1.3156203031539917
46,1.3129639625549316
47,1.2906742095947266
48,1.3076517581939697
49,1.2987749576568604
50,1.328291416168213
51,1.2992573976516724
52,1.2881805896759033
53,1.3167176246643066
54,1.2803256511688232
55,1.2840275764465332
56,1.2947866916656494
57,1.3057531118392944
58,1.2963416576385498
59,1.3015309572219849
60,1.0781198740005493
61,1.059943675994873
62,1.0462689399719238
63,1.0397745370864868
64,1.0353864431381226
65,1.0248149633407593
66,1.0263752937316895
67,1.0218607187271118
68,1.0182888507843018
69,1.0130640268325806
70,1.0150363445281982
71,1.0183159112930298
72,1.0125110149383545
73,1.0101637840270996
74,1.009140968322754
75,1.0113331079483032
76,1.0101293325424194
77,1.0092084407806396
78,1.0113290548324585
79,1.002118468284607
80,1.0048871040344238
81,1.0114293098449707
82,1.0124577283859253
83,1.0098111629486084
84,1.0042160749435425
85,1.0070799589157104
86,1.0141016244888306
87,1.0045475959777832
88,1.0086902379989624
89,1.0102934837341309


==> ck_imagenet_resnet50v1_5/start20ck40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.96799850463867
22,49.20399856567383
23,49.847999572753906
24,48.70800018310547
25,50.012001037597656
26,50.327999114990234
27,50.93199920654297
28,49.2140007019043
29,51.95199966430664
30,66.75599670410156
31,67.28199768066406
32,67.83200073242188
33,67.9020004272461
34,68.14399719238281
35,67.40599822998047
36,67.95600128173828
37,67.25
38,67.60600280761719
39,67.45600128173828
40,67.48400115966797
41,67.08999633789062
42,67.25800323486328
43,67.90599822998047
44,67.13400268554688
45,67.46399688720703
46,67.49199676513672
47,68.14600372314453
48,67.69599914550781
49,67.68599700927734
50,67.23799896240234
51,67.5979995727539
52,67.98600006103516
53,67.22599792480469
54,68.2020034790039
55,68.0979995727539
56,67.66400146484375
57,67.6719970703125
58,67.83599853515625
59,67.81199645996094
60,72.92400360107422
61,73.3239974975586
62,73.61799621582031
63,73.69599914550781
64,73.80599975585938
65,74.13800048828125
66,74.01200103759766
67,74.20999908447266
68,74.22799682617188
69,74.31199645996094
70,74.38800048828125
71,74.18199920654297
72,74.51200103759766
73,74.43199920654297
74,74.54000091552734
75,74.5719985961914
76,74.54000091552734
77,74.46600341796875
78,74.42400360107422
79,74.74199676513672
80,74.6500015258789
81,74.43399810791016
82,74.49400329589844
83,74.56800079345703
84,74.72599792480469
85,74.62000274658203
86,74.42400360107422
87,74.6240005493164
88,74.6259994506836
89,74.55799865722656


==> ck_imagenet_resnet50v1_5/start20ck40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.68199920654297
22,75.71199798583984
23,75.71800231933594
24,75.5
25,76.52400207519531
26,76.60199737548828
27,76.83599853515625
28,75.78600311279297
29,77.9260025024414
30,87.65399932861328
31,88.30000305175781
32,88.64800262451172
33,88.59200286865234
34,88.75199890136719
35,88.4260025024414
36,88.36199951171875
37,88.15599822998047
38,88.36199951171875
39,88.4219970703125
40,88.37200164794922
41,88.302001953125
42,88.16999816894531
43,88.69400024414062
44,88.25199890136719
45,88.47200012207031
46,88.44599914550781
47,88.6520004272461
48,88.50399780273438
49,88.6520004272461
50,88.24199676513672
51,88.7020034790039
52,88.68800354003906
53,88.4520034790039
54,88.81199645996094
55,88.88999938964844
56,88.76799774169922
57,88.43599700927734
58,88.61399841308594
59,88.64600372314453
60,91.28600311279297
61,91.44200134277344
62,91.5999984741211
63,91.6719970703125
64,91.72000122070312
65,91.89399719238281
66,91.91000366210938
67,91.96399688720703
68,92.01399993896484
69,92.1259994506836
70,92.01599884033203
71,92.01599884033203
72,92.00800323486328
73,92.07599639892578
74,92.10800170898438
75,92.21600341796875
76,92.09200286865234
77,92.197998046875
78,92.15599822998047
79,92.25800323486328
80,92.16200256347656
81,92.09200286865234
82,92.10199737548828
83,92.18599700927734
84,92.16000366210938
85,92.1780014038086
86,92.11799621582031
87,92.27200317382812
88,92.02400207519531
89,92.02999877929688


==> ck_imagenet_resnet50v1_5/start20ck40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse40-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006947637535631657
22,0.06808509677648544
23,0.12314555794000626
24,0.1726553738117218
25,0.21568216383457184
26,0.25290390849113464
27,0.28547900915145874
28,0.3126256465911865
29,0.334856241941452
30,0.35347479581832886
31,0.36811375617980957
32,0.37974029779434204
33,0.3884570896625519
34,0.3947158753871918
35,0.3988932967185974
36,0.40105146169662476
37,0.40280255675315857
38,0.4031122326850891
39,0.40316641330718994
40,0.40318313241004944
41,0.4031975269317627
42,0.403207391500473
43,0.40322867035865784
44,0.4032302796840668
45,0.40324607491493225
46,0.40326127409935
47,0.40327146649360657
48,0.4032805860042572
49,0.4032929241657257
50,0.40330448746681213
51,0.4033115804195404
52,0.4033198058605194
53,0.4033263325691223
54,0.40334221720695496
55,0.4033457040786743
56,0.4033588469028473
57,0.40336498618125916
58,0.40337926149368286
59,0.4033900201320648
60,0.4033913314342499
61,0.4033978581428528
62,0.40339910984039307
63,0.4033983647823334
64,0.40339723229408264
65,0.4034087061882019
66,0.40341025590896606
67,0.403412401676178
68,0.4034142792224884
69,0.4034190773963928
70,0.4034154415130615
71,0.4034271538257599
72,0.40342599153518677
73,0.40343135595321655
74,0.403432697057724
75,0.4034402072429657
76,0.40344375371932983
77,0.40343987941741943
78,0.4034477770328522
79,0.40344321727752686
80,0.4034537672996521
81,0.40345266461372375
82,0.403449147939682
83,0.4034561216831207
84,0.4034639000892639
85,0.40346211194992065
86,0.40347152948379517
87,0.40346428751945496
88,0.4034780263900757
89,0.4034714996814728


==> ck_imagenet_resnet50v1_5/start20ck60/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.242906093597412
22,2.1976945400238037
23,2.1713061332702637
24,2.3490443229675293
25,2.135039806365967
26,2.102574586868286
27,2.060182571411133
28,2.0572049617767334
29,2.151021957397461
30,1.3570811748504639
31,1.31055748462677
32,1.3163827657699585
33,1.3105740547180176
34,1.3238593339920044
35,1.301523208618164
36,1.292181372642517
37,1.3017584085464478
38,1.3268496990203857
39,1.3173974752426147
40,1.3368574380874634
41,1.3207716941833496
42,1.319312334060669
43,1.316377878189087
44,1.3353416919708252
45,1.3307970762252808
46,1.320068597793579
47,1.3023438453674316
48,1.3141419887542725
49,1.3204423189163208
50,1.3198660612106323
51,1.298531413078308
52,1.304541826248169
53,1.3167563676834106
54,1.3078927993774414
55,1.3009356260299683
56,1.2993220090866089
57,1.3100378513336182
58,1.2974039316177368
59,1.3348158597946167
60,1.1085981130599976
61,1.0944744348526
62,1.082101821899414
63,1.07325279712677
64,1.0696191787719727
65,1.0641002655029297
66,1.0596739053726196
67,1.0562883615493774
68,1.0517786741256714
69,1.0548648834228516
70,1.0474810600280762
71,1.0465046167373657
72,1.0462487936019897
73,1.0454522371292114
74,1.0455769300460815
75,1.0455023050308228
76,1.041159987449646
77,1.0420570373535156
78,1.0391559600830078
79,1.03947913646698
80,1.0388717651367188
81,1.0418344736099243
82,1.0444774627685547
83,1.041502594947815
84,1.0405969619750977
85,1.0468276739120483
86,1.0454366207122803
87,1.0452258586883545
88,1.0424820184707642
89,1.051140546798706


==> ck_imagenet_resnet50v1_5/start20ck60/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,48.74399948120117
22,49.58399963378906
23,50.034000396728516
24,46.512001037597656
25,50.38600158691406
26,51.347999572753906
27,51.84199905395508
28,52.150001525878906
29,50.09600067138672
30,66.5719985961914
31,67.71800231933594
32,67.43599700927734
33,67.74400329589844
34,67.29399871826172
35,67.80000305175781
36,67.90799713134766
37,67.63200378417969
38,67.3280029296875
39,67.45600128173828
40,66.86599731445312
41,67.3219985961914
42,67.37000274658203
43,67.36000061035156
44,66.97000122070312
45,67.16400146484375
46,67.36199951171875
47,67.68000030517578
48,67.24400329589844
49,67.2699966430664
50,67.22599792480469
51,68.1259994506836
52,67.6259994506836
53,67.44400024414062
54,67.55999755859375
55,67.71600341796875
56,67.80799865722656
57,67.48400115966797
58,67.59200286865234
59,66.90799713134766
60,72.00399780273438
61,72.49600219726562
62,72.69400024414062
63,72.83200073242188
64,73.0459976196289
65,73.11000061035156
66,73.23200225830078
67,73.30799865722656
68,73.5999984741211
69,73.48400115966797
70,73.46600341796875
71,73.47599792480469
72,73.58000183105469
73,73.51200103759766
74,73.552001953125
75,73.56400299072266
76,73.56600189208984
77,73.55999755859375
78,73.78399658203125
79,73.61199951171875
80,73.73799896240234
81,73.52400207519531
82,73.6719970703125
83,73.66200256347656
84,73.84200286865234
85,73.76200103759766
86,73.58599853515625
87,73.54000091552734
88,73.62799835205078
89,73.50199890136719


==> ck_imagenet_resnet50v1_5/start20ck60/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.94400024414062
22,75.93000030517578
23,76.33399963378906
24,73.44200134277344
25,76.91400146484375
26,77.10399627685547
27,77.99400329589844
28,77.91999816894531
29,76.38800048828125
30,87.73999786376953
31,88.2959976196289
32,88.3759994506836
33,88.36599731445312
34,88.2959976196289
35,88.74400329589844
36,88.58799743652344
37,88.65599822998047
38,88.25599670410156
39,88.27200317382812
40,88.02200317382812
41,88.36799621582031
42,88.30400085449219
43,88.3740005493164
44,88.05000305175781
45,88.27400207519531
46,88.2760009765625
47,88.53399658203125
48,88.39600372314453
49,88.4219970703125
50,88.3239974975586
51,88.54399871826172
52,88.51399993896484
53,88.3479995727539
54,88.4020004272461
55,88.5739974975586
56,88.6500015258789
57,88.43800354003906
58,88.69200134277344
59,88.11399841308594
60,90.93800354003906
61,91.12999725341797
62,91.28600311279297
63,91.32599639892578
64,91.38400268554688
65,91.43199920654297
66,91.552001953125
67,91.61000061035156
68,91.64800262451172
69,91.45999908447266
70,91.62000274658203
71,91.6259994506836
72,91.55599975585938
73,91.69000244140625
74,91.68399810791016
75,91.62799835205078
76,91.72000122070312
77,91.7699966430664
78,91.84200286865234
79,91.80400085449219
80,91.802001953125
81,91.67400360107422
82,91.68399810791016
83,91.80400085449219
84,91.85600280761719
85,91.65799713134766
86,91.6520004272461
87,91.58599853515625
88,91.6719970703125
89,91.65799713134766


==> ck_imagenet_resnet50v1_5/start20ck60/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse60-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006959337275475264
22,0.09897616505622864
23,0.18220241367816925
24,0.2560688853263855
25,0.32076403498649597
26,0.3765921890735626
27,0.42506468296051025
28,0.46558693051338196
29,0.4993820786476135
30,0.5268768668174744
31,0.5493066906929016
32,0.5665084719657898
33,0.5790631771087646
34,0.5887176394462585
35,0.5946109294891357
36,0.5985146164894104
37,0.6005774140357971
38,0.601460874080658
39,0.6015304327011108
40,0.6015424728393555
41,0.6015642285346985
42,0.6015715599060059
43,0.6015871167182922
44,0.6015952825546265
45,0.6016080975532532
46,0.6016152501106262
47,0.6016270518302917
48,0.6016333699226379
49,0.601642370223999
50,0.6016512513160706
51,0.6016554236412048
52,0.6016613841056824
53,0.6016731858253479
54,0.6016826033592224
55,0.6016928553581238
56,0.6016951203346252
57,0.6017055511474609
58,0.6017109155654907
59,0.6017181277275085
60,0.6017215251922607
61,0.601722240447998
62,0.6017276048660278
63,0.6017301082611084
64,0.6017346382141113
65,0.6017309427261353
66,0.6017351150512695
67,0.6017367839813232
68,0.6017398238182068
69,0.6017451286315918
70,0.6017457246780396
71,0.6017459630966187
72,0.6017470359802246
73,0.6017505526542664
74,0.6017536520957947
75,0.6017483472824097
76,0.6017559766769409
77,0.601756751537323
78,0.6017594933509827
79,0.6017589569091797
80,0.6017681956291199
81,0.6017648577690125
82,0.6017640233039856
83,0.6017666459083557
84,0.6017752885818481
85,0.6017705798149109
86,0.6017712354660034
87,0.6017754077911377
88,0.6017792820930481
89,0.6017771363258362


==> ck_imagenet_resnet50v1_5/start20ck80/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.2448642253875732
22,2.2207155227661133
23,2.2430739402770996
24,2.1674225330352783
25,2.089219570159912
26,2.3915622234344482
27,2.0388355255126953
28,2.0183353424072266
29,2.020646095275879
30,1.3778328895568848
31,1.3339358568191528
32,1.31789231300354
33,1.324292778968811
34,1.31815505027771
35,1.3387985229492188
36,1.3650903701782227
37,1.373913049697876
38,1.3525148630142212
39,1.3456515073776245
40,1.4635426998138428
41,1.3659286499023438
42,1.3619662523269653
43,1.3587064743041992
44,1.3518953323364258
45,1.3545035123825073
46,1.355055809020996
47,1.3673253059387207
48,1.358552098274231
49,1.3610590696334839
50,1.3392902612686157
51,1.4115146398544312
52,1.3615803718566895
53,1.383867621421814
54,1.335066318511963
55,1.3511885404586792
56,1.3408807516098022
57,1.3480169773101807
58,1.3436332941055298
59,1.3435720205307007
60,1.1813817024230957
61,1.1589696407318115
62,1.1496020555496216
63,1.1461868286132812
64,1.1393388509750366
65,1.1390174627304077
66,1.1332731246948242
67,1.1263983249664307
68,1.130393385887146
69,1.1286314725875854
70,1.1214746236801147
71,1.1262494325637817
72,1.119241714477539
73,1.121498465538025
74,1.1226418018341064
75,1.1182409524917603
76,1.118118166923523
77,1.1157338619232178
78,1.1154682636260986
79,1.1173347234725952
80,1.1179581880569458
81,1.1116125583648682
82,1.1239811182022095


==> ck_imagenet_resnet50v1_5/start20ck80/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,48.27199935913086
22,49.077999114990234
23,48.43600082397461
24,49.72200012207031
25,51.47800064086914
26,46.21200180053711
27,52.30400085449219
28,52.89400100708008
29,52.86800003051758
30,66.27200317382812
31,67.16400146484375
32,67.45999908447266
33,67.37200164794922
34,67.3740005493164
35,67.15399932861328
36,66.25599670410156
37,66.1240005493164
38,66.66400146484375
39,66.6719970703125
40,64.20800018310547
41,66.36399841308594
42,66.447998046875
43,66.38999938964844
44,66.66600036621094
45,66.5459976196289
46,66.79399871826172
47,66.2979965209961
48,66.54199981689453
49,66.4000015258789
50,66.62200164794922
51,65.20999908447266
52,66.56199645996094
53,65.8499984741211
54,66.99400329589844
55,66.5979995727539
56,66.89600372314453
57,66.802001953125
58,66.7760009765625
59,66.98600006103516
60,70.50399780273438
61,70.9800033569336
62,71.28199768066406
63,71.27799987792969
64,71.41200256347656
65,71.43000030517578
66,71.69599914550781
67,71.77799987792969
68,71.58599853515625
69,71.73200225830078
70,71.91200256347656
71,71.70800018310547
72,71.98200225830078
73,71.84600067138672
74,71.86399841308594
75,71.8479995727539
76,71.88600158691406
77,71.97200012207031
78,71.94200134277344
79,71.9540023803711
80,71.98200225830078
81,71.93000030517578
82,71.86799621582031


==> ck_imagenet_resnet50v1_5/start20ck80/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.96199798583984
22,75.56199645996094
23,75.06600189208984
24,76.1240005493164
25,77.26599884033203
26,72.66799926757812
27,78.0979995727539
28,78.51599884033203
29,78.802001953125
30,87.43800354003906
31,88.02799987792969
32,88.21600341796875
33,88.12999725341797
34,88.35600280761719
35,87.93599700927734
36,87.61199951171875
37,87.58799743652344
38,87.73799896240234
39,87.97200012207031
40,86.37799835205078
41,87.63600158691406
42,87.73999786376953
43,87.8239974975586
44,87.84200286865234
45,87.80400085449219
46,87.80000305175781
47,87.55599975585938
48,87.80000305175781
49,87.9280014038086
50,88.02200317382812
51,87.197998046875
52,87.7020034790039
53,87.4739990234375
54,88.052001953125
55,87.89199829101562
56,88.10399627685547
57,87.83999633789062
58,88.02200317382812
59,88.11000061035156
60,89.93599700927734
61,90.18599700927734
62,90.36599731445312
63,90.34400177001953
64,90.51599884033203
65,90.51799774169922
66,90.68399810791016
67,90.73999786376953
68,90.5719985961914
69,90.62799835205078
70,90.64199829101562
71,90.65399932861328
72,90.73400115966797
73,90.71600341796875
74,90.7760009765625
75,90.6259994506836
76,90.77200317382812
77,90.80799865722656
78,90.83200073242188
79,90.80400085449219
80,90.80999755859375
81,90.88800048828125
82,90.68399810791016


==> ck_imagenet_resnet50v1_5/start20ck80/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-20-cksparse80-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006951472256332636
22,0.13019724190235138
23,0.2411484271287918
24,0.33993586897850037
25,0.42577850818634033
26,0.5004880428314209
27,0.5646920204162598
28,0.6189237236976624
29,0.6636705994606018
30,0.7006540894508362
31,0.7300553917884827
32,0.7532094717025757
33,0.7704912424087524
34,0.7828065752983093
35,0.7913272976875305
36,0.7960073351860046
37,0.7990468740463257
38,0.799785852432251
39,0.7998620271682739
40,0.7998704314231873
41,0.7998738884925842
42,0.799876868724823
43,0.7998811602592468
44,0.7998860478401184
45,0.7998881936073303
46,0.7998944520950317
47,0.7998919486999512
48,0.7998978495597839
49,0.7999004125595093
50,0.7998997569084167
51,0.7999029159545898
52,0.7999038100242615
53,0.7999057173728943
54,0.7999075055122375
55,0.7999078035354614
56,0.7999098300933838
57,0.7999143600463867
58,0.7999162077903748
59,0.7999193072319031
60,0.7999212741851807
61,0.7999206781387329
62,0.7999223470687866
63,0.7999244332313538
64,0.7999240756034851
65,0.7999251484870911
66,0.7999253869056702
67,0.7999283075332642
68,0.7999277710914612
69,0.7999281883239746
70,0.799927294254303
71,0.7999321818351746
72,0.7999321818351746
73,0.7999312877655029
74,0.799933135509491
75,0.7999346852302551
76,0.7999331951141357
77,0.7999342083930969
78,0.7999380230903625
79,0.7999384999275208
80,0.7999404072761536
81,0.7999409437179565
82,0.7999439835548401


==> ck_imagenet_resnet50v1_5/start30ck/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3503484725952148 ,1.3395191431045532,1.3310612440109253,1.3394947052001953
32,1.3118047714233398 ,1.3182003498077393,1.3169609308242798,1.3130996227264404
33,1.3006311655044556 ,1.301500678062439,1.3015347719192505,1.305936336517334
34,1.2920361757278442 ,1.2902605533599854,1.3103233575820923,1.2934308052062988
35,1.3020472526550293 ,1.3001848459243774,1.2816544771194458,1.2897734642028809
36,1.285971760749817  ,1.30638587474823,1.3043763637542725,1.286307454109192
37,1.2970733642578125 ,1.2999056577682495,1.303637981414795,1.2874455451965332
38,1.2901737689971924 ,1.2959449291229248,1.3074233531951904,1.290483832359314
39,1.3100183010101318 ,1.2946151494979858,1.2833094596862793,1.2828565835952759
40,1.3265819549560547 ,1.3041443824768066,1.3058052062988281,1.3102521896362305
41,1.3122658729553223 ,1.292616367340088,1.2860406637191772,1.2887191772460938
42,1.322979211807251  ,1.2844196557998657,1.2951768636703491,1.2889059782028198
43,1.3035476207733154 ,1.294638991355896,1.2804882526397705,1.2833645343780518
44,1.3073830604553223 ,1.2957863807678223,1.2908629179000854,1.291710615158081
45,1.3311282396316528 ,1.2834463119506836,1.2778877019882202,1.2770029306411743
46,1.3235284090042114 ,1.2794601917266846,1.3056714534759521,1.281898021697998
47,1.3232671022415161 ,1.2806932926177979,1.2962526082992554,1.2828190326690674
48,1.3189756870269775 ,1.2805566787719727,1.288699984550476,1.3164479732513428
49,1.3322467803955078 ,1.2758712768554688,1.2797013521194458,1.2750922441482544
50,1.296498417854309  ,1.2983306646347046,1.3061484098434448,1.2727649211883545
51,1.3686021566390991 ,1.2730811834335327,1.300366997718811,1.3220871686935425
52,1.3232920169830322 ,1.2583867311477661,1.2753573656082153,1.2850011587142944
53,1.298482060432434  ,1.2733230590820312,1.2867846488952637,1.2745139598846436
54,1.3180029392242432 ,1.275154709815979,1.2756121158599854,1.2639251947402954
55,1.2957788705825806 ,1.27219820022583,1.2836042642593384,1.2965736389160156
56,1.3162707090377808 ,1.2628406286239624,1.2785378694534302,1.2565845251083374
57,1.295229434967041  ,1.275177240371704,1.2786219120025635,1.2802926301956177
58,1.3443044424057007 ,1.2721809148788452,1.2794958353042603,1.2790552377700806
59,1.3083692789077759 ,1.2896002531051636,1.2848405838012695,1.264937400817871
60,1.130462646484375  ,1.0610253810882568,1.0979058742523193,1.078171730041504
61,1.113734245300293  ,1.0384643077850342,1.0837024450302124,1.0622040033340454
62,1.106543779373169  ,1.0328915119171143,1.0749437808990479,1.0579711198806763
63,1.1011872291564941 ,1.0232532024383545,1.067609429359436,1.045767903327942
64,1.0969289541244507 ,1.0190426111221313,1.0612599849700928,1.0378119945526123
65,1.0956881046295166 ,1.0172650814056396,1.054948329925537,1.038130760192871
66,1.0965737104415894 ,1.014400839805603,1.0545129776000977,1.039338231086731
67,1.0902211666107178 ,1.0107872486114502,1.0536575317382812,1.035399317741394
68,1.0836615562438965 ,1.0090926885604858,1.0527640581130981,1.030558705329895
69,1.0816730260849    ,1.0095021724700928,1.0469768047332764,1.0344380140304565
70,1.0860930681228638 ,1.0072073936462402,1.050978422164917,1.0283598899841309
71,1.0799955129623413 ,1.0066895484924316,1.045230507850647,1.0309431552886963
72,1.0850142240524292 ,1.0040526390075684,1.042076826095581,1.0303643941879272
73,1.08669114112854   ,0.9992289543151855,1.0424535274505615,1.031479001045227
74,1.079535722732544  ,1.0018714666366577,1.0397752523422241,1.0279580354690552
75,1.0763965845108032 ,0.9980682134628296,1.0424851179122925,1.0229017734527588
76,1.0823824405670166 ,1.0008704662322998,1.0452409982681274,1.0280145406723022
77,1.0784070491790771 ,0.9966923594474792,1.0432064533233643,1.025336503982544
78,1.0818077325820923 ,1.0024093389511108,1.041632890701294,1.0280447006225586
79,1.0710887908935547 ,0.9998009204864502,1.0388853549957275,1.027157187461853
80,1.0787509679794312 ,1.0006790161132812,1.0390654802322388,1.022098183631897
81,1.0801904201507568 ,1.0016913414001465,1.0406789779663086,1.0274800062179565
82,1.0856859683990479 ,1.00227689743042,1.0382219552993774,1.018296241760254
83,1.078687310218811  ,1.0017586946487427,1.041756272315979,1.0234376192092896
84,1.0816947221755981 ,1.0044307708740234,1.0393903255462646,1.0267407894134521
85,1.0801560878753662 ,1.0075998306274414,1.0434200763702393,1.0222325325012207
86,1.0781590938568115 ,1.0031490325927734,1.0446523427963257,1.023130178451538
87,1.0835657119750977 ,1.0050008296966553,1.0424071550369263,1.0234028100967407
88,1.0828156471252441 ,1.0047850608825684,1.0470566749572754,1.0266798734664917
89,1.077168583869934  ,1.0074611902236938,1.0418996810913086,1.028423547744751
90,1.0544185638427734 ,0.973544180393219,1.016715407371521,0.9955146908760071
91,1.0533722639083862 ,0.9692127108573914,1.0138832330703735,0.993632972240448
92,1.0502671003341675 ,0.970626175403595,1.0119627714157104,0.9932454228401184
93,1.051407814025879  ,0.9717929363250732,1.008194923400879,0.9932283163070679
94,1.0499390363693237 ,0.9667760729789734,1.0100584030151367,0.9909630417823792
95,1.04739248752594   ,0.9658210873603821,1.0058987140655518,0.9898463487625122
96,1.0462532043457031 ,0.9670152068138123,1.0062060356140137,0.9889928102493286
97,1.0457383394241333 ,0.9651709794998169,1.0085433721542358,0.9866856336593628
98,1.0478488206863403 ,0.9657754302024841,1.0069241523742676,0.9878003001213074
99,1.0456328392028809 ,0.9641443490982056,1.0064706802368164,0.987095057964325


==> ck_imagenet_resnet50v1_5/start30ck/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.5999984741211 ,67.25399780273438,67.19599914550781,66.86599731445312
32,67.69599914550781,67.45600128173828,67.41400146484375,67.76399993896484
33,67.89199829101562,67.72200012207031,67.85399627685547,67.75
34,67.9260025024414 ,67.94999694824219,67.5719985961914,67.78199768066406
35,68.01399993896484,67.77999877929688,68.33599853515625,67.83399963378906
36,68.05599975585938,67.64800262451172,67.60199737548828,67.96199798583984
37,67.88200378417969,67.68000030517578,67.85199737548828,68.26200103759766
38,67.9260025024414 ,67.98999786376953,67.70800018310547,68.00800323486328
39,67.76599884033203,67.88200378417969,68.0999984741211,68.16000366210938
40,67.17400360107422,67.60399627685547,67.73200225830078,67.58799743652344
41,67.27799987792969,67.98999786376953,67.98400115966797,67.88400268554688
42,67.16200256347656,68.31400299072266,67.63600158691406,68.30000305175781
43,67.73600006103516,67.87000274658203,67.98600006103516,68.13999938964844
44,67.73400115966797,67.8239974975586,68.052001953125,67.93000030517578
45,67.10800170898438,68.19400024414062,68.29199981689453,68.21399688720703
46,67.07599639892578,68.24600219726562,67.59600067138672,68.16600036621094
47,67.19999694824219,68.26799774169922,67.83399963378906,68.20800018310547
48,67.08000183105469,68.14399719238281,68.0719985961914,67.40599822998047
49,67.0979995727539 ,68.38400268554688,68.24400329589844,68.34200286865234
50,68.12200164794922,67.83000183105469,67.552001953125,68.24600219726562
51,66.30999755859375,68.41600036621094,67.8499984741211,67.39600372314453
52,67.39800262451172,68.72599792480469,68.28600311279297,68.0999984741211
53,67.64600372314453,68.41400146484375,68.03199768066406,68.26799774169922
54,67.41000366210938,68.56999969482422,68.48200225830078,68.35600280761719
55,68.08399963378906,68.31800079345703,68.0780029296875,67.83000183105469
56,67.41200256347656,68.48200225830078,68.33399963378906,68.61399841308594
57,67.80999755859375,68.29399871826172,68.41999816894531,68.25
58,66.8239974975586 ,68.38999938964844,68.11599731445312,68.3740005493164
59,67.63800048828125,68.0199966430664,68.06600189208984,68.51799774169922
60,71.79199981689453,73.30799865722656,72.42400360107422,72.68199920654297
61,72.05400085449219,73.8219985961914,72.80599975585938,73.13999938964844
62,72.26799774169922,73.94400024414062,72.7979965209961,73.34400177001953
63,72.30999755859375,74.11000061035156,73.11000061035156,73.5719985961914
64,72.43800354003906,74.3239974975586,73.31400299072266,73.7979965209961
65,72.50399780273438,74.35800170898438,73.4260025024414,73.76399993896484
66,72.58200073242188,74.50199890136719,73.33000183105469,73.78199768066406
67,72.53199768066406,74.63400268554688,73.33000183105469,73.80400085449219
68,72.71399688720703,74.63200378417969,73.35800170898438,73.91400146484375
69,72.7040023803711 ,74.5739974975586,73.67400360107422,73.88999938964844
70,72.75599670410156,74.66999816894531,73.45999908447266,73.9260025024414
71,72.84600067138672,74.60399627685547,73.8280029296875,73.94999694824219
72,72.66999816894531,74.77999877929688,73.66799926757812,73.9000015258789
73,72.77799987792969,74.86399841308594,73.65399932861328,73.9260025024414
74,72.76399993896484,74.86599731445312,73.73200225830078,74.08799743652344
75,72.91999816894531,74.93199920654297,73.72599792480469,74.1760025024414
76,72.75399780273438,74.84400177001953,73.79399871826172,74.01399993896484
77,72.76200103759766,74.90399932861328,73.72599792480469,74.2020034790039
78,72.73200225830078,74.88800048828125,73.80799865722656,74.12799835205078
79,72.98600006103516,74.81800079345703,73.802001953125,73.97799682617188
80,72.88800048828125,74.95600128173828,73.80999755859375,74.04199981689453
81,72.802001953125  ,74.82599639892578,73.75,74.22000122070312
82,72.82599639892578,74.96399688720703,73.72000122070312,74.25399780273438
83,72.88400268554688,74.802001953125,73.77400207519531,74.16000366210938
84,72.74400329589844,74.89800262451172,73.63999938964844,74.0780029296875
85,72.55000305175781,74.70800018310547,73.66999816894531,74.22599792480469
86,72.77400207519531,74.85199737548828,73.68599700927734,74.22599792480469
87,72.69000244140625,74.85600280761719,73.65599822998047,74.2300033569336
88,72.76399993896484,74.84400177001953,73.60600280761719,74.11000061035156
89,72.68000030517578,74.93800354003906,73.7979965209961,74.1259994506836
90,73.26200103759766,75.51000213623047,74.36599731445312,74.91799926757812
91,73.38600158691406,75.66600036621094,74.5199966430664,74.95600128173828
92,73.447998046875  ,75.64800262451172,74.61799621582031,75.05999755859375
93,73.41200256347656,75.7300033569336,74.65799713134766,74.9739990234375
94,73.50800323486328,75.61000061035156,74.5999984741211,75.02799987792969
95,73.53600311279297,75.73200225830078,74.7020034790039,75.08999633789062
96,73.63600158691406,75.72799682617188,74.7020034790039,75.04000091552734
97,73.65599822998047,75.83799743652344,74.5999984741211,75.11799621582031
98,73.63400268554688,75.64199829101562,74.697998046875,75.06400299072266
99,73.5199966430664 ,75.7020034790039,74.7239990234375,75.10800170898438


==> ck_imagenet_resnet50v1_5/start30ck/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,44.54800033569336,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539 ,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336 ,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164 ,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211 ,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539 ,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,87.8280029296875  ,87.98200225830078,88.08000183105469,88.09600067138672
32,88.39600372314453 ,88.2239990234375,88.40599822998047,88.40399932861328
33,88.58000183105469 ,88.61399841308594,88.62999725341797,88.53600311279297
34,88.69000244140625 ,88.68800354003906,88.31199645996094,88.61399841308594
35,88.49400329589844 ,88.50599670410156,88.83799743652344,88.61599731445312
36,88.71199798583984 ,88.51599884033203,88.44599914550781,88.83399963378906
37,88.56800079345703 ,88.56400299072266,88.66400146484375,88.68800354003906
38,88.82599639892578 ,88.50399780273438,88.36399841308594,88.80000305175781
39,88.42400360107422 ,88.61399841308594,88.76399993896484,88.86399841308594
40,88.13600158691406 ,88.52200317382812,88.46800231933594,88.43800354003906
41,88.41999816894531 ,88.72200012207031,88.79000091552734,88.74800109863281
42,88.35800170898438 ,88.76200103759766,88.68800354003906,88.85399627685547
43,88.5459976196289  ,88.70600128173828,88.82599639892578,88.78199768066406
44,88.40399932861328 ,88.56999969482422,88.70800018310547,88.65399932861328
45,88.11599731445312 ,88.72799682617188,88.8740005493164,88.96199798583984
46,88.33200073242188 ,88.69599914550781,88.56600189208984,88.88800048828125
47,88.18800354003906 ,88.7040023803711,88.62799835205078,88.84400177001953
48,88.36799621582031 ,88.87999725341797,88.70999908447266,88.45800018310547
49,88.05599975585938 ,89.00599670410156,88.88400268554688,88.99600219726562
50,88.56600189208984 ,88.54399871826172,88.53600311279297,88.96800231933594
51,87.76200103759766 ,89.05799865722656,88.5479965209961,88.25599670410156
52,88.22000122070312 ,89.1719970703125,89.04399871826172,88.87200164794922
53,88.56999969482422 ,88.95800018310547,88.69599914550781,89.10800170898438
54,88.21800231933594 ,88.90599822998047,88.72799682617188,89.05599975585938
55,88.55999755859375 ,88.96399688720703,88.79399871826172,88.65799713134766
56,88.24600219726562 ,89.10800170898438,88.93599700927734,89.09600067138672
57,88.6719970703125  ,89.02200317382812,88.83799743652344,88.88800048828125
58,87.97200012207031 ,89.00800323486328,88.76799774169922,88.81199645996094
59,88.48799896240234 ,88.86000061035156,88.77400207519531,89.05599975585938
60,90.55400085449219 ,91.53399658203125,90.947998046875,91.37799835205078
61,90.85199737548828 ,91.78399658203125,91.1500015258789,91.4800033569336
62,91.01200103759766 ,91.87200164794922,91.21600341796875,91.60600280761719
63,91.13999938964844 ,92.01000213623047,91.31800079345703,91.5979995727539
64,91.08399963378906 ,92.02999877929688,91.38800048828125,91.80000305175781
65,91.13600158691406 ,92.02999877929688,91.4219970703125,91.7020034790039
66,91.1500015258789  ,92.12799835205078,91.49600219726562,91.80599975585938
67,91.12000274658203 ,92.05999755859375,91.42400360107422,91.81600189208984
68,91.2979965209961  ,92.16600036621094,91.63600158691406,91.91999816894531
69,91.3479995727539  ,92.14600372314453,91.62999725341797,91.89199829101562
70,91.23999786376953 ,92.15799713134766,91.5999984741211,91.9520034790039
71,91.35600280761719 ,92.19999694824219,91.65399932861328,91.83599853515625
72,91.2699966430664  ,92.20800018310547,91.62999725341797,91.85199737548828
73,91.302001953125   ,92.28199768066406,91.68800354003906,91.87799835205078
74,91.30799865722656 ,92.2760009765625,91.64399719238281,91.8740005493164
75,91.39399719238281 ,92.27400207519531,91.71199798583984,91.99400329589844
76,91.29199981689453 ,92.3239974975586,91.69400024414062,91.93800354003906
77,91.29199981689453 ,92.33999633789062,91.6520004272461,91.87200164794922
78,91.22200012207031 ,92.19999694824219,91.69999694824219,91.91799926757812
79,91.4540023803711  ,92.25800323486328,91.75800323486328,91.86199951171875
80,91.4000015258789  ,92.18800354003906,91.65799713134766,92.02999877929688
81,91.3740005493164  ,92.26399993896484,91.7979965209961,91.90599822998047
82,91.33200073242188 ,92.28199768066406,91.78600311279297,92.07599639892578
83,91.4000015258789  ,92.3239974975586,91.71600341796875,91.8479995727539
84,91.3219985961914  ,92.16999816894531,91.73999786376953,91.85399627685547
85,91.30000305175781 ,92.19400024414062,91.83799743652344,91.97599792480469
86,91.31800079345703 ,92.30999755859375,91.83399963378906,91.947998046875
87,91.31999969482422 ,92.20600128173828,91.75800323486328,91.92400360107422
88,91.25399780273438 ,92.24800109863281,91.67400360107422,92.0260009765625
89,91.2959976196289  ,92.15799713134766,91.74600219726562,91.87799835205078
90,91.60800170898438 ,92.53800201416016,92.01799774169922,92.34200286865234
91,91.6500015258789  ,92.61000061035156,92.05999755859375,92.2979965209961
92,91.6780014038086  ,92.58799743652344,92.08399963378906,92.37000274658203
93,91.58399963378906 ,92.56199645996094,92.08999633789062,92.31400299072266
94,91.70999908447266 ,92.71800231933594,92.09400177001953,92.30799865722656
95,91.76000213623047 ,92.61799621582031,92.11000061035156,92.37999725341797
96,91.79199981689453 ,92.6500015258789,92.14399719238281,92.44200134277344
97,91.6500015258789  ,92.69400024414062,92.1240005493164,92.37799835205078
98,91.74400329589844 ,92.7020034790039,92.14399719238281,92.4260025024414
99,91.75199890136719 ,92.71399688720703,92.1760025024414,92.4540023803711


==> ck_imagenet_resnet50v1_5/start30ck/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-cksparse80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.00986546464264392,0.009871099144220352,0.00987556017935276,0.009874190203845501
32,0.13173235952854156,0.07002894580364227,0.11605819314718246,0.10063108801841736
33,0.2421208769083023 ,0.12453722953796387,0.2129160314798355,0.18334883451461792
34,0.34065887331962585,0.17371053993701935,0.2984733581542969,0.2569146156311035
35,0.4262986481189728 ,0.21646977961063385,0.37371373176574707,0.32139283418655396
36,0.5008338689804077 ,0.25347861647605896,0.4389326572418213,0.3770327866077423
37,0.5649046301841736 ,0.2858709990978241,0.4951036870479584,0.42536014318466187
38,0.6190279126167297 ,0.3128802180290222,0.5422502756118774,0.4657968580722809
39,0.6637138724327087 ,0.3349827229976654,0.5814288258552551,0.4995292127132416
40,0.7007115483283997 ,0.35360249876976013,0.6138280630111694,0.5270332098007202
41,0.7301123738288879 ,0.3682410418987274,0.639495849609375,0.5494592785835266
42,0.7532619833946228 ,0.3798603415489197,0.6598749756813049,0.5666539669036865
43,0.7705382108688354 ,0.38855841755867004,0.6751468181610107,0.5792014002799988
44,0.7828506231307983 ,0.39480265974998474,0.6857632398605347,0.5888462662696838
45,0.7913707494735718 ,0.3989764153957367,0.6930972337722778,0.5947353839874268
46,0.7960481643676758 ,0.40112757682800293,0.6974804997444153,0.598632276058197
47,0.7990861535072327 ,0.40287768840789795,0.6994888186454773,0.6006905436515808
48,0.7998244762420654 ,0.40317970514297485,0.7007266879081726,0.601572573184967
49,0.7999025583267212 ,0.40323692560195923,0.7007986903190613,0.6016368269920349
50,0.7999089360237122 ,0.40324246883392334,0.7008051872253418,0.6016486287117004
51,0.7999126315116882 ,0.40325918793678284,0.7008131742477417,0.6016574501991272
52,0.7999187111854553 ,0.40327656269073486,0.7008228898048401,0.6016649007797241
53,0.7999248504638672 ,0.4032893478870392,0.700832188129425,0.6016778349876404
54,0.7999309301376343 ,0.40329545736312866,0.7008377313613892,0.6016867160797119
55,0.7999345660209656 ,0.40330392122268677,0.7008445858955383,0.6016920208930969
56,0.7999390363693237 ,0.40331730246543884,0.7008513808250427,0.6017021536827087
57,0.7999434471130371 ,0.40332093834877014,0.7008554935455322,0.601708710193634
58,0.7999458312988281 ,0.40333619713783264,0.7008592486381531,0.6017123460769653
59,0.7999510169029236 ,0.40333935618400574,0.7008661031723022,0.6017162203788757
60,0.799951434135437  ,0.40334710478782654,0.7008664608001709,0.6017212271690369
61,0.7999505400657654 ,0.4033443033695221,0.7008661031723022,0.6017177700996399
62,0.7999496459960938 ,0.4033534824848175,0.7008671164512634,0.60172039270401
63,0.7999529838562012 ,0.40335312485694885,0.7008681297302246,0.6017201542854309
64,0.799955427646637  ,0.40335410833358765,0.7008686065673828,0.6017248034477234
65,0.7999521493911743 ,0.40335842967033386,0.7008708715438843,0.6017252206802368
66,0.7999557852745056 ,0.4033619463443756,0.7008682489395142,0.6017305850982666
67,0.7999548316001892 ,0.4033600091934204,0.7008705735206604,0.6017301678657532
68,0.7999550700187683 ,0.4033720791339874,0.7008742690086365,0.6017323732376099
69,0.799953281879425  ,0.40337005257606506,0.7008753418922424,0.6017323136329651
70,0.7999573349952698 ,0.4033823311328888,0.700875997543335,0.6017354130744934
71,0.799957275390625  ,0.4033788740634918,0.7008739709854126,0.6017360091209412
72,0.7999587655067444 ,0.4033803343772888,0.700879693031311,0.6017388701438904
73,0.7999595403671265 ,0.4033834636211395,0.7008774280548096,0.6017414331436157
74,0.7999598383903503 ,0.4033867120742798,0.7008807063102722,0.6017393469810486
75,0.799961268901825  ,0.40338894724845886,0.700881838798523,0.6017436981201172
76,0.7999599575996399 ,0.4033908247947693,0.7008838057518005,0.6017423868179321
77,0.7999616861343384 ,0.40340134501457214,0.7008841037750244,0.6017484068870544
78,0.7999630570411682 ,0.40340086817741394,0.7008864283561707,0.6017457246780396
79,0.7999650835990906 ,0.4033958911895752,0.700886070728302,0.6017481088638306
80,0.7999625205993652 ,0.4034055173397064,0.7008869647979736,0.6017526984214783
81,0.799963653087616  ,0.4034062325954437,0.7008907794952393,0.6017556190490723
82,0.7999647855758667 ,0.40341174602508545,0.700888991355896,0.6017557382583618
83,0.7999666929244995 ,0.4034176468849182,0.7008910179138184,0.6017554998397827
84,0.7999680638313293 ,0.4034160077571869,0.7008938789367676,0.6017642617225647
85,0.7999653220176697 ,0.4034222364425659,0.7008916139602661,0.6017605066299438
86,0.7999679446220398 ,0.4034266471862793,0.7008944153785706,0.6017643809318542
87,0.7999671697616577 ,0.4034264087677002,0.7008948922157288,0.6017634868621826
88,0.7999710440635681 ,0.4034261405467987,0.7008968591690063,0.6017693877220154
89,0.7999715805053711 ,0.4034387171268463,0.700893223285675,0.6017693281173706
90,0.7999707460403442 ,0.4034302532672882,0.7008983492851257,0.601766049861908
91,0.7999712228775024 ,0.4034332036972046,0.7008957266807556,0.6017716526985168
92,0.7999714612960815 ,0.4034329950809479,0.7008962035179138,0.6017678380012512
93,0.7999720573425293 ,0.4034326374530792,0.7008982300758362,0.6017701625823975
94,0.7999688982963562 ,0.4034320116043091,0.7008975148200989,0.6017733812332153
95,0.7999687194824219 ,0.40343213081359863,0.7008988261222839,0.6017666459083557
96,0.7999725341796875 ,0.40343913435935974,0.7008965015411377,0.6017699837684631
97,0.7999709844589233 ,0.4034382700920105,0.7008936405181885,0.601766049861908
98,0.7999705672264099 ,0.4034358859062195,0.7008956074714661,0.6017739176750183
99,0.7999722957611084 ,0.403434693813324,0.7008962035179138,0.6017686128616333


==> ck_imagenet_resnet50v1_5/start30intra/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3285869359970093 ,1.3422572612762451,1.3413242101669312,1.3331279754638672
32,1.3006694316864014 ,1.319865107536316,1.3130788803100586,1.3044623136520386
33,1.2931653261184692 ,1.2952393293380737,1.306273341178894,1.2952375411987305
34,1.2733861207962036 ,1.2946351766586304,1.2936943769454956,1.2864294052124023
35,1.27273428440094   ,1.2804328203201294,1.2975329160690308,1.2871760129928589
36,1.2791225910186768 ,1.2771574258804321,1.3013838529586792,1.2826989889144897
37,1.2836227416992188 ,1.290494441986084,1.3015210628509521,1.2788376808166504
38,1.305358648300171  ,1.2933828830718994,1.3001680374145508,1.2946641445159912
39,1.3001315593719482 ,1.2838835716247559,1.3153342008590698,1.2725250720977783
40,1.310855746269226  ,1.2806854248046875,1.3049769401550293,1.2858517169952393
41,1.3083672523498535 ,1.303668737411499,1.2883914709091187,1.2795976400375366
42,1.2995904684066772 ,1.2754584550857544,1.2796638011932373,1.3047455549240112
43,1.3228586912155151 ,1.2551652193069458,1.287817358970642,1.3017748594284058
44,1.3185293674468994 ,1.2679370641708374,1.2925447225570679,1.2703444957733154
45,1.2886067628860474 ,1.2648229598999023,1.2873553037643433,1.2891886234283447
46,1.3231106996536255 ,1.2673028707504272,1.2763183116912842,1.3112540245056152
47,1.3004963397979736 ,1.3068218231201172,1.2688777446746826,1.2735559940338135
48,1.2999231815338135 ,1.2651500701904297,1.2830220460891724,1.285201907157898
49,1.2933744192123413 ,1.270532250404358,1.293047547340393,1.2622406482696533
50,1.308639407157898  ,1.2730201482772827,1.2787572145462036,1.2717229127883911
51,1.2959989309310913 ,1.2849385738372803,1.2741960287094116,1.2718932628631592
52,1.2900238037109375 ,1.2749338150024414,1.265953540802002,1.276609182357788
53,1.2918951511383057 ,1.2753175497055054,1.2713640928268433,1.2630021572113037
54,1.3031585216522217 ,1.2778360843658447,1.2736529111862183,1.0761985778808594
55,1.306791067123413  ,1.2627699375152588,1.2741106748580933,1.0690946578979492
56,1.3413386344909668 ,1.2641746997833252,1.2532851696014404,1.0629504919052124
57,1.2780252695083618 ,1.2777032852172852,1.2716314792633057,1.0609195232391357
58,1.28245210647583   ,1.2677339315414429,1.2565233707427979,1.0595623254776
59,1.2913397550582886 ,1.270644187927246,1.239538550376892,1.056458592414856
60,1.123479962348938  ,1.076768398284912,1.060141921043396,1.0536961555480957
61,1.1089706420898438 ,1.062063455581665,1.0460960865020752,1.0480432510375977
62,1.1006321907043457 ,1.049570918083191,1.0337575674057007,1.0459233522415161
63,1.0998941659927368 ,1.049127459526062,1.027594804763794,1.0418455600738525
64,1.0920363664627075 ,1.040811538696289,1.0196723937988281,1.0456163883209229
65,1.0926889181137085 ,1.0343220233917236,1.013590693473816,1.0425455570220947
66,1.0885282754898071 ,1.0313444137573242,1.0114338397979736,1.0466121435165405
67,1.081953763961792  ,1.0291128158569336,1.011261224746704,1.0416470766067505
68,1.083471655845642  ,1.0293593406677246,1.0092355012893677,1.0409742593765259
69,1.0768280029296875 ,1.023648977279663,1.0039438009262085,1.039141058921814
70,1.0808407068252563 ,1.0262858867645264,1.0076491832733154,1.0389857292175293
71,1.08402419090271   ,1.0206629037857056,1.003745675086975,1.0385615825653076
72,1.076690435409546  ,1.0237643718719482,1.0036495923995972,1.040806770324707
73,1.0760705471038818 ,1.0268895626068115,1.0031882524490356,1.0422117710113525
74,1.0814405679702759 ,1.0221773386001587,1.0037438869476318,1.0435985326766968
75,1.0776170492172241 ,1.0198193788528442,0.9961901307106018,1.0414026975631714
76,1.0787086486816406 ,1.0208089351654053,0.999542236328125,1.0415356159210205
77,1.0816951990127563 ,1.021936058998108,0.9984012842178345,1.0395958423614502
78,1.0793184041976929 ,1.02372407913208,0.9930986166000366,1.0386252403259277
79,1.0750056505203247 ,1.0236185789108276,0.9983164072036743,1.0425302982330322
80,1.07756507396698   ,1.01883864402771,0.9973800182342529,1.036557912826538
81,1.0734646320343018 ,1.017655611038208,0.9939133524894714,1.0404611825942993
82,1.071872353553772  ,1.0253864526748657,0.9998012185096741,1.0438402891159058
83,1.0745644569396973 ,1.0198380947113037,0.9955111742019653,1.0130283832550049
84,1.072646141052246  ,1.0235196352005005,1.0015894174575806,1.0119794607162476
85,1.071022868156433  ,1.018206238746643,0.9982753992080688,1.0073400735855103
86,1.0773543119430542 ,1.0230611562728882,0.9949818253517151,1.0086500644683838
87,1.0724917650222778 ,1.0272477865219116,1.0002026557922363,1.0054932832717896
88,1.0728037357330322 ,1.0245450735092163,1.0018596649169922,1.0042529106140137
89,1.0756235122680664 ,1.0235950946807861,0.9999927282333374,1.0046000480651855
90,1.0493519306182861 ,0.9927471876144409,0.9685883522033691,1.0057939291000366
91,1.0468581914901733 ,0.9930324554443359,0.9657713174819946,1.0030555725097656
92,1.0431244373321533 ,0.9926360845565796,0.96490877866745,1.0036401748657227
93,1.0477793216705322
94,1.043355107307434
95,1.0426177978515625
96,1.041702389717102
97,1.0414222478866577
98,1.0428640842437744
99,1.0416334867477417


==> ck_imagenet_resnet50v1_5/start30intra/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,21.14200019836425,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,67.26000213623047 ,66.88400268554688,66.86000061035156,67.11000061035156
32,67.90399932861328 ,67.44599914550781,67.41200256347656,67.88800048828125
33,67.95600128173828 ,67.89800262451172,67.91200256347656,67.95800018310547
34,68.34400177001953 ,67.60399627685547,67.84600067138672,68.25
35,68.4280014038086  ,68.22599792480469,67.98400115966797,68.00800323486328
36,68.40399932861328 ,68.25800323486328,67.81800079345703,68.15399932861328
37,67.93399810791016 ,67.88600158691406,67.75800323486328,68.52999877929688
38,67.50199890136719 ,67.81199645996094,67.89199829101562,67.8740005493164
39,67.6520004272461  ,68.29000091552734,67.56400299072266,68.20800018310547
40,67.3499984741211  ,68.29000091552734,67.71199798583984,68.20600128173828
41,67.63600158691406 ,67.80599975585938,68.28399658203125,68.06199645996094
42,67.61199951171875 ,68.34600067138672,68.37799835205078,67.71399688720703
43,67.3479995727539  ,68.6520004272461,68.11000061035156,67.69400024414062
44,67.31999969482422 ,68.41400146484375,67.92400360107422,68.41600036621094
45,68.05799865722656 ,68.58799743652344,67.97200012207031,68.1520004272461
46,67.23799896240234 ,68.64399719238281,68.2239990234375,67.30999755859375
47,67.69200134277344 ,67.48200225830078,68.34600067138672,68.18199920654297
48,67.68399810791016 ,68.54399871826172,68.16200256347656,67.81600189208984
49,68.2699966430664  ,68.4219970703125,68.11799621582031,68.69000244140625
50,67.53199768066406 ,68.41600036621094,68.30599975585938,68.28399658203125
51,67.88600158691406 ,67.81600189208984,68.54000091552734,68.48600006103516
52,67.96199798583984 ,68.33599853515625,68.65799713134766,68.28399658203125
53,67.9739990234375  ,68.28399658203125,68.5719985961914,68.62999725341797
54,67.74800109863281 ,68.50800323486328,68.50199890136719,72.78399658203125
55,67.5              ,68.58000183105469,68.50199890136719,72.99600219726562
56,66.90399932861328 ,68.63800048828125,68.88200378417969,73.01200103759766
57,68.11799621582031 ,68.33000183105469,68.447998046875,73.0999984741211
58,68.13200378417969 ,68.66000366210938,68.72000122070312,73.30799865722656
59,67.9800033569336  ,68.46600341796875,69.06199645996094,73.21800231933594
60,71.72000122070312 ,72.9280014038086,73.11399841308594,73.31999969482422
61,72.14199829101562 ,73.29199981689453,73.46399688720703,73.56999969482422
62,72.37200164794922 ,73.69599914550781,73.83399963378906,73.62200164794922
63,72.25599670410156 ,73.72799682617188,73.89399719238281,73.58200073242188
64,72.53399658203125 ,73.84400177001953,74.1240005493164,73.44200134277344
65,72.6520004272461  ,74.16799926757812,74.27400207519531,73.4739990234375
66,72.68199920654297 ,73.98999786376953,74.53600311279297,73.4280014038086
67,72.93800354003906 ,74.06600189208984,74.35800170898438,73.5
68,72.77400207519531 ,74.18399810791016,74.5479965209961,73.70800018310547
69,72.7979965209961  ,74.12000274658203,74.67400360107422,73.71600341796875
70,72.81400299072266 ,74.08399963378906,74.47599792480469,73.57599639892578
71,72.84400177001953 ,74.30599975585938,74.56999969482422,73.6780014038086
72,72.84400177001953 ,74.21600341796875,74.5999984741211,73.58799743652344
73,72.8479995727539  ,74.1259994506836,74.48200225830078,73.78600311279297
74,72.66400146484375 ,74.14199829101562,74.46199798583984,73.69000244140625
75,73.00599670410156 ,74.31999969482422,74.79199981689453,73.68800354003906
76,72.99400329589844 ,74.18000030517578,74.7040023803711,73.52999877929688
77,72.87200164794922 ,74.35800170898438,74.77799987792969,73.81600189208984
78,72.94999694824219 ,74.26599884033203,74.8479995727539,73.71600341796875
79,72.88400268554688 ,74.31400299072266,74.77400207519531,73.7760009765625
80,73.05400085449219 ,74.36000061035156,74.74199676513672,73.8740005493164
81,72.95999908447266 ,74.41200256347656,74.79199981689453,73.62200164794922
82,72.98200225830078 ,74.27400207519531,74.88999938964844,73.62999725341797
83,72.88999938964844 ,74.1760025024414,74.8280029296875,74.34400177001953
84,73.02799987792969 ,74.1520004272461,74.73600006103516,74.39800262451172
85,73.06400299072266 ,74.26599884033203,74.94400024414062,74.3499984741211
86,72.91000366210938 ,74.23600006103516,74.85800170898438,74.49600219726562
87,73.1500015258789  ,74.33599853515625,74.7239990234375,74.36799621582031
88,73.16799926757812 ,74.16400146484375,74.81400299072266,74.5459976196289
89,72.9000015258789  ,74.24400329589844,74.79399871826172,74.46399688720703
90,73.4219970703125  ,75.02799987792969,75.54199981689453,74.42400360107422
91,73.52200317382812 ,74.95999908447266,75.59200286865234,74.51000213623047
92,73.65399932861328 ,74.91799926757812,75.68199920654297,74.48400115966797
93,73.62200164794922
94,73.61599731445312
95,73.66200256347656
96,73.7020034790039
97,73.73799896240234
98,73.63200378417969
99,73.65599822998047


==> ck_imagenet_resnet50v1_5/start30intra/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,88.14399719238281 ,88.06600189208984,87.95800018310547,88.11599731445312
32,88.58399963378906 ,88.37799835205078,88.2699966430664,88.49199676513672
33,88.56199645996094 ,88.63999938964844,88.55000305175781,88.66400146484375
34,88.9020004272461  ,88.64600372314453,88.62000274658203,88.69599914550781
35,89.00599670410156 ,88.75199890136719,88.50199890136719,88.697998046875
36,88.7959976196289  ,88.77799987792969,88.63400268554688,88.8239974975586
37,88.75800323486328 ,88.67400360107422,88.6760025024414,88.8219985961914
38,88.47000122070312 ,88.77200317382812,88.4739990234375,88.697998046875
39,88.64800262451172 ,88.89600372314453,88.40799713134766,88.93199920654297
40,88.53199768066406 ,88.86399841308594,88.52400207519531,88.72000122070312
41,88.32599639892578 ,88.50199890136719,88.79000091552734,88.9219970703125
42,88.66200256347656 ,88.947998046875,88.75399780273438,88.48999786376953
43,88.24800109863281 ,89.23799896240234,88.80000305175781,88.53199768066406
44,88.44599914550781 ,88.9739990234375,88.76000213623047,88.97599792480469
45,88.7040023803711  ,89.09600067138672,88.76399993896484,88.76399993896484
46,88.32599639892578 ,88.9000015258789,88.85399627685547,88.43000030517578
47,88.49800109863281 ,88.49199676513672,88.99400329589844,89.01799774169922
48,88.58999633789062 ,89.0739974975586,88.75399780273438,88.75
49,88.6240005493164  ,88.94999694824219,88.70600128173828,89.01200103759766
50,88.41600036621094 ,88.9280014038086,88.72000122070312,88.9739990234375
51,88.80400085449219 ,88.7959976196289,88.88600158691406,88.93199920654297
52,88.6780014038086  ,88.9800033569336,89.02400207519531,88.86799621582031
53,88.68000030517578 ,88.94000244140625,88.947998046875,89.18599700927734
54,88.54000091552734 ,88.83200073242188,89.0719985961914,91.2979965209961
55,88.44000244140625 ,89.1520004272461,89.01200103759766,91.3479995727539
56,88.01200103759766 ,89.1240005493164,89.21199798583984,91.43000030517578
57,88.87200164794922 ,88.98200225830078,89.01200103759766,91.44200134277344
58,88.7040023803711  ,88.86799621582031,89.31199645996094,91.4540023803711
59,88.72599792480469 ,88.947998046875,89.36799621582031,91.58200073242188
60,90.69200134277344 ,91.26799774169922,91.5,91.63999938964844
61,90.94599914550781 ,91.44200134277344,91.75599670410156,91.64800262451172
62,90.97599792480469 ,91.697998046875,91.87799835205078,91.69000244140625
63,90.96199798583984 ,91.66200256347656,91.92400360107422,91.7760009765625
64,91.04199981689453 ,91.68399810791016,92.06400299072266,91.71199798583984
65,91.13400268554688 ,91.72799682617188,92.09600067138672,91.66600036621094
66,91.2020034790039  ,91.73600006103516,92.05000305175781,91.70999908447266
67,91.24400329589844 ,91.8479995727539,92.14600372314453,91.64600372314453
68,91.19400024414062 ,91.8499984741211,92.15799713134766,91.697998046875
69,91.26599884033203 ,91.86799621582031,92.27200317382812,91.80999755859375
70,91.24600219726562 ,91.80799865722656,92.2239990234375,91.80000305175781
71,91.18800354003906 ,92.00199890136719,92.20800018310547,91.79399871826172
72,91.24400329589844 ,91.94000244140625,92.23200225830078,91.73999786376953
73,91.1719970703125  ,92.00399780273438,92.25599670410156,91.74400329589844
74,91.28600311279297 ,91.9280014038086,92.33200073242188,91.66400146484375
75,91.24600219726562 ,91.98200225830078,92.33399963378906,91.74800109863281
76,91.197998046875   ,92.01000213623047,92.34200286865234,91.81800079345703
77,91.19599914550781 ,92.00399780273438,92.30999755859375,91.79199981689453
78,91.25399780273438 ,91.95999908447266,92.39199829101562,91.74400329589844
79,91.31400299072266 ,92.05599975585938,92.33799743652344,91.76399993896484
80,91.2300033569336  ,92.07599639892578,92.3740005493164,91.81999969482422
81,91.33399963378906 ,92.08000183105469,92.44599914550781,91.75399780273438
82,91.2979965209961  ,92.03600311279297,92.33200073242188,91.6719970703125
83,91.30799865722656 ,92.09200286865234,92.36199951171875,92.06400299072266
84,91.3740005493164  ,92.01000213623047,92.36599731445312,92.11599731445312
85,91.27400207519531 ,92.02999877929688,92.27799987792969,92.10800170898438
86,91.24400329589844 ,91.93599700927734,92.2760009765625,92.10600280761719
87,91.37000274658203 ,91.96800231933594,92.46800231933594,92.1520004272461
88,91.2979965209961  ,91.88600158691406,92.30999755859375,92.18399810791016
89,91.36799621582031 ,92.05799865722656,92.3499984741211,92.19599914550781
90,91.62799835205078 ,92.44999694824219,92.73999786376953,92.19999694824219
91,91.58999633789062 ,92.35800170898438,92.68000030517578,92.19200134277344
92,91.697998046875   ,92.40399932861328,92.7300033569336,92.22200012207031
93,91.56800079345703
94,91.6240005493164
95,91.63400268554688
96,91.65399932861328
97,91.697998046875
98,91.6240005493164
99,91.68199920654297


==> ck_imagenet_resnet50v1_5/start30intra/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-intra-combo-cksparse80-out.out,resnet1_5_50_baseline-epoch-30-cksparse60-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse40-lr0-05-intra-out.out,resnet1_5_50_baseline-epoch-30-cksparse70-lr0-05-intra-out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.01000616978853941,0.010009026154875755,0.010011413134634495,0.010008322075009346
32,0.1654931604862213 ,0.12761063873767853,0.08925328403711319,0.14655117690563202
33,0.2738818824291229 ,0.21015547215938568,0.1446368247270584,0.24238812923431396
34,0.3686639368534088 ,0.28195300698280334,0.19360871613025665,0.32521820068359375
35,0.4504626393318176 ,0.34443098306655884,0.2358160763978958,0.39758408069610596
36,0.5214184522628784 ,0.39806845784187317,0.2721041440963745,0.4600363075733185
37,0.5823472142219543 ,0.44454920291900635,0.3037516176700592,0.5137215256690979
38,0.6338237524032593 ,0.4833890199661255,0.3300623893737793,0.5587366819381714
39,0.6763404011726379 ,0.5157518982887268,0.3515315353870392,0.596161425113678
40,0.7116103768348694 ,0.5421171188354492,0.3696320950984955,0.6271271705627441
41,0.7396599650382996 ,0.5636318325996399,0.3838343620300293,0.6516578197479248
42,0.7617698907852173 ,0.5801296234130859,0.3951059877872467,0.6711553931236267
43,0.7782909274101257 ,0.5921427607536316,0.4035431146621704,0.685772180557251
44,0.7900528311729431 ,0.6014006733894348,0.40957900881767273,0.6959070563316345
45,0.7982014417648315 ,0.60701584815979,0.413617342710495,0.7029203176498413
46,0.802659273147583  ,0.61075758934021,0.41568055748939514,0.7070982456207275
47,0.8055709004402161 ,0.6127226948738098,0.41738104820251465,0.7089990973472595
48,0.8062636256217957 ,0.6135665774345398,0.41766294836997986,0.7101944088935852
49,0.8063348531723022 ,0.6136298775672913,0.4177168011665344,0.7102581262588501
50,0.8063406944274902 ,0.6136444211006165,0.4177299737930298,0.7102667689323425
51,0.8063451647758484 ,0.6136482357978821,0.41774043440818787,0.7102757096290588
52,0.8063526153564453 ,0.6136624813079834,0.4177544414997101,0.7102815508842468
53,0.8063576817512512 ,0.6136682033538818,0.41776761412620544,0.7102915644645691
54,0.8063607215881348 ,0.611690878868103,0.415450781583786,0.7075062394142151
55,0.8063655495643616 ,0.6116945147514343,0.415470689535141,0.7075042724609375
56,0.8063720464706421 ,0.6116982102394104,0.415469765663147,0.7075015306472778
57,0.8063743710517883 ,0.6117086410522461,0.4154845178127289,0.7075027823448181
58,0.8063793182373047 ,0.6117188930511475,0.415493905544281,0.7075023055076599
59,0.8063837885856628 ,0.6117178797721863,0.4155031442642212,0.7075045704841614
60,0.8063822388648987 ,0.6117185950279236,0.4155065417289734,0.7075038552284241
61,0.8063840270042419 ,0.6117203831672668,0.41550612449645996,0.7075040340423584
62,0.806383490562439  ,0.6117207407951355,0.4155023992061615,0.7075049877166748
63,0.8063828945159912 ,0.6117271184921265,0.415508896112442,0.7075035572052002
64,0.8063843250274658 ,0.6117233037948608,0.4155113995075226,0.7075111269950867
65,0.8063852787017822 ,0.61173015832901,0.415517121553421,0.7075106501579285
66,0.8063874840736389 ,0.6117332577705383,0.4155195653438568,0.7075070142745972
67,0.8063881993293762 ,0.6117289662361145,0.4155227541923523,0.7075133919715881
68,0.806390106678009  ,0.6117320656776428,0.4155246913433075,0.7075137495994568
69,0.8063912391662598 ,0.6117326021194458,0.41552528738975525,0.7075121402740479
70,0.8063898682594299 ,0.6117340326309204,0.41553255915641785,0.7075119018554688
71,0.8063903450965881 ,0.6117320656776428,0.4155349135398865,0.7075148820877075
72,0.8063923716545105 ,0.6117409467697144,0.41553744673728943,0.7075179815292358
73,0.8063910603523254 ,0.6117331385612488,0.4155491590499878,0.7075183391571045
74,0.8063907027244568 ,0.6117404103279114,0.4155420958995819,0.7075196504592896
75,0.8063940405845642 ,0.6117415428161621,0.415547639131546,0.7075175046920776
76,0.806393027305603  ,0.6117425560951233,0.4155515134334564,0.7075167894363403
77,0.8063942193984985 ,0.6117433905601501,0.41555091738700867,0.7075216770172119
78,0.8063943386077881 ,0.6117432117462158,0.41556018590927124,0.7075220346450806
79,0.8063971400260925 ,0.6117517352104187,0.4155643880367279,0.7075232863426208
80,0.8063950538635254 ,0.611748993396759,0.41556277871131897,0.707526683807373
81,0.8063986301422119 ,0.6117523908615112,0.4155626893043518,0.7075260877609253
82,0.8063951730728149 ,0.6117541193962097,0.4155665636062622,0.7075260877609253
83,0.8063989281654358 ,0.6117580533027649,0.4155734181404114,0.7075265049934387
84,0.806398868560791  ,0.6117624640464783,0.41557830572128296,0.7075283527374268
85,0.8064004182815552 ,0.6117561459541321,0.4155755937099457,0.707528293132782
86,0.8052447438240051 ,0.6117615103721619,0.415588915348053,0.7075289487838745
87,0.8052448630332947 ,0.6117610335350037,0.4155862033367157,0.7075266242027283
88,0.805246114730835  ,0.6117608547210693,0.41558218002319336,0.7075268626213074
89,0.8052474856376648 ,0.6117674112319946,0.4155908524990082,0.7075278162956238
90,0.805247962474823  ,0.6117696166038513,0.4155879318714142,0.7075252532958984
91,0.8052465915679932 ,0.6117693185806274,0.41559410095214844,0.7075284719467163
92,0.8052475452423096 ,0.6117709279060364,0.41558945178985596,0.7075297832489014
93,0.8052470684051514
94,0.8052467703819275
95,0.8052460551261902
96,0.8052457571029663
97,0.8052458167076111
98,0.8052480816841125
99,0.8052465319633484


==> ck_imagenet_resnet50v1_5/start30window/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,3.914649486541748 ,3.914649486541748 ,3.914649486541748
1,3.083174705505371 ,3.083174705505371 ,3.083174705505371
2,2.754833221435547 ,2.754833221435547 ,2.754833221435547
3,2.635650157928467 ,2.635650157928467 ,2.635650157928467
4,2.4367716312408447,2.4367716312408447,2.4367716312408447
5,2.4012451171875   ,2.4012451171875   ,2.4012451171875
6,2.4301376342773438,2.4301376342773438,2.4301376342773438
7,2.3319129943847656,2.3319129943847656,2.3319129943847656
8,2.35658860206604  ,2.35658860206604  ,2.35658860206604
9,2.291968822479248 ,2.291968822479248 ,2.291968822479248
10,2.2837772369384766,2.2837772369384766,2.2837772369384766
11,2.3324263095855713,2.3324263095855713,2.3324263095855713
12,2.315234422683716 ,2.315234422683716 ,2.315234422683716
13,2.2128684520721436,2.2128684520721436,2.2128684520721436
14,2.313978672027588 ,2.313978672027588 ,2.313978672027588
15,2.286207914352417 ,2.286207914352417 ,2.286207914352417
16,2.222940444946289 ,2.222940444946289 ,2.222940444946289
17,2.18574595451355  ,2.18574595451355  ,2.18574595451355
18,2.234088659286499 ,2.234088659286499 ,2.234088659286499
19,2.2315335273742676,2.2315335273742676,2.2315335273742676
20,2.298046827316284 ,2.298046827316284 ,2.298046827316284
21,2.26155161857605  ,2.26155161857605  ,2.26155161857605
22,2.268273115158081 ,2.268273115158081 ,2.268273115158081
23,2.1783623695373535,2.1783623695373535,2.1783623695373535
24,2.2945544719696045,2.2945544719696045,2.2945544719696045
25,2.2824466228485107,2.2824466228485107,2.2824466228485107
26,2.321329116821289 ,2.321329116821289 ,2.321329116821289
27,2.2447824478149414,2.2447824478149414,2.2447824478149414
28,2.19993257522583  ,2.19993257522583  ,2.19993257522583
29,2.1678974628448486,2.1678974628448486,2.1678974628448486
30,1.389445424079895 ,1.389445424079895 ,1.389445424079895
31,1.3592424392700195,1.3348897695541382,1.3339502811431885
32,1.315849781036377,1.3193553686141968,1.3154405355453491
33,1.3035904169082642,1.29716956615448,1.3088619709014893
34,1.2926503419876099,1.2970086336135864,1.3061331510543823
35,1.2962037324905396,1.2932311296463013,1.3060383796691895
36,1.2956222295761108,1.2952044010162354,1.303021788597107
37,1.2852823734283447,1.2960366010665894,1.2939002513885498
38,1.2934633493423462,1.2852905988693237,1.303552508354187
39,1.29204523563385,1.2890115976333618,1.2937791347503662
40,1.2798480987548828,1.2834875583648682,1.2869420051574707
41,1.2998263835906982,1.2866867780685425,1.2836309671401978
42,1.2810481786727905,1.2667691707611084,1.2747341394424438
43,1.2764965295791626,1.2879199981689453,1.2764275074005127
44,1.3005114793777466,1.2762558460235596,1.2636997699737549
45,1.2865413427352905,1.2934718132019043,1.2832156419754028
46,1.3016211986541748,1.2646058797836304,1.2724846601486206
47,1.2716847658157349,1.2790342569351196,1.2773858308792114
48,1.2929069995880127,1.2697712182998657,1.2614378929138184
49,1.2873282432556152,1.2942378520965576,1.2646706104278564
50,1.280930519104004,1.2885547876358032,1.2537416219711304
51,1.3440207242965698,1.2745590209960938,1.2832095623016357
52,1.3543658256530762,1.280425786972046,1.261535406112671
53,1.3484687805175781,1.2910428047180176,1.252364158630371
54,1.343917965888977,1.2713828086853027,1.2717710733413696
55,1.3442504405975342,1.2762668132781982,1.255849003791809
56,1.3461905717849731,1.2796268463134766,1.264539361000061
57,1.3308240175247192,1.267073392868042,1.2827353477478027
58,1.3373775482177734,1.2659910917282104,1.2495700120925903
59,1.3308333158493042,1.2761672735214233,1.2666844129562378
60,1.1550785303115845,1.095126748085022,1.075312614440918
61,1.1415293216705322,1.0844701528549194,1.055997371673584
62,1.1285536289215088,1.0691771507263184,1.047983169555664
63,1.1216789484024048,1.0629527568817139,1.0407731533050537
64,1.1158390045166016,1.0574610233306885,1.0364582538604736
65,1.1190105676651,1.0552000999450684,1.0360956192016602
66,1.110058069229126,1.0524647235870361,1.0260339975357056
67,1.1123825311660767,1.0487005710601807,1.0282844305038452
68,1.1059491634368896,1.046005368232727,1.0237452983856201
69,1.10435950756073,1.0449941158294678,1.023626446723938
70,1.1028863191604614,1.0438600778579712,1.0209605693817139
71,1.0975894927978516,1.0418142080307007,1.0185887813568115
72,1.0962693691253662,1.0390902757644653,1.0129777193069458
73,1.0943071842193604,1.0444307327270508,1.0172199010849
74,1.0945848226547241,1.0396162271499634,1.017340064048767
75,1.092254877090454,1.0341956615447998,1.0166343450546265
76,1.0997644662857056,1.040108323097229,1.0187705755233765
77,1.0919644832611084,1.0383524894714355,1.021610140800476
78,1.091144323348999,1.0378791093826294,1.0172685384750366
79,1.09339439868927,1.038815975189209,1.0146900415420532
80,1.0936098098754883,1.0364917516708374,1.0120497941970825
81,1.093307375907898,1.0330219268798828,1.0128809213638306
82,1.0894598960876465,1.0382976531982422,1.0176628828048706
83,1.0946989059448242,1.0440478324890137,1.0156563520431519
84,1.0901954174041748,1.0333681106567383,1.01795494556427
85,1.0937241315841675,1.0344704389572144,1.0200923681259155
86,1.0955225229263306,1.0317765474319458,1.018931269645691
87,1.094009280204773,1.037157416343689,1.0194190740585327
88,1.0929752588272095,1.0352964401245117,1.0220032930374146
89,1.0926388502120972,1.03531813621521,1.0250816345214844
90,1.0712356567382812,1.010921597480774,0.9921095967292786
91,1.06517493724823,1.0086774826049805,0.9914558529853821
92,1.0670747756958008,1.0058671236038208,0.9850865006446838
93,1.0628113746643066,1.0065299272537231,0.9824844002723694
94,1.0622109174728394,1.0065971612930298,0.9850340485572815
95,1.0619620084762573,1.0026434659957886,0.980827271938324
96,1.062525749206543,1.0044846534729004,0.9803361892700195
97,1.0586286783218384,1.0026501417160034,0.9831234216690063
98,1.0584224462509155,1.006703495979309,0.9820934534072876
99,1.0611507892608643,1.0023924112319946,0.9793617129325867


==> ck_imagenet_resnet50v1_5/start30window/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,21.14200019836425,21.14200019836425,21.142000198364258
1,33.25799942016601,33.25799942016601,33.257999420166016
2,39.09400177001953,39.09400177001953,39.09400177001953
3,40.84999847412109,40.84999847412109,40.849998474121094
4,44.83399963378906,44.83399963378906,44.83399963378906
5,45.38800048828125,45.38800048828125,45.38800048828125
6,44.77199935913086,44.77199935913086,44.77199935913086
7,46.4900016784668 ,46.4900016784668 ,46.4900016784668
8,46.25199890136719,46.25199890136719,46.25199890136719
9,47.1619987487793 ,47.1619987487793 ,47.1619987487793
10,47.4900016784668  ,47.4900016784668  ,47.4900016784668
11,46.83399963378906 ,46.83399963378906 ,46.83399963378906
12,47.14400100708008 ,47.14400100708008 ,47.14400100708008
13,49.34600067138672 ,49.34600067138672 ,49.34600067138672
14,47.44200134277344 ,47.44200134277344 ,47.44200134277344
15,47.61000061035156 ,47.61000061035156 ,47.61000061035156
16,48.6619987487793  ,48.6619987487793  ,48.6619987487793
17,49.672000885009766,49.672000885009766,49.672000885009766
18,48.7599983215332  ,48.7599983215332  ,48.7599983215332
19,48.73400115966797 ,48.73400115966797 ,48.73400115966797
20,47.70199966430664 ,47.70199966430664 ,47.70199966430664
21,47.88399887084961 ,47.88399887084961 ,47.88399887084961
22,48.00600051879883 ,48.00600051879883 ,48.00600051879883
23,49.52399826049805 ,49.52399826049805 ,49.52399826049805
24,47.88800048828125 ,47.88800048828125 ,47.88800048828125
25,47.81800079345703 ,47.81800079345703 ,47.81800079345703
26,46.91600036621094 ,46.91600036621094 ,46.91600036621094
27,48.5880012512207  ,48.5880012512207  ,48.5880012512207
28,48.858001708984375,48.858001708984375,48.858001708984375
29,49.90999984741211 ,49.90999984741211 ,49.90999984741211
30,65.88600158691406 ,65.88600158691406 ,65.88600158691406
31,66.62000274658203,67.23200225830078,67.02799987792969
32,67.41200256347656,67.38200378417969,67.51000213623047
33,67.62000274658203,67.75199890136719,67.66000366210938
34,68.04399871826172,67.9260025024414,67.72200012207031
35,67.80400085449219,67.9520034790039,67.76599884033203
36,68.0199966430664,67.7020034790039,67.74199676513672
37,68.14800262451172,67.73200225830078,68.02799987792969
38,67.83599853515625,68.0719985961914,67.81999969482422
39,67.80999755859375,67.95800018310547,67.90799713134766
40,68.18800354003906,68.21199798583984,68.13600158691406
41,67.88200378417969,67.97799682617188,68.14199829101562
42,68.31400299072266,68.52799987792969,68.21800231933594
43,68.19200134277344,68.08000183105469,68.47200012207031
44,67.75399780273438,68.5,68.67400360107422
45,67.98200225830078,67.81199645996094,68.11399841308594
46,67.72000122070312,68.552001953125,68.3479995727539
47,68.5479965209961,68.4020004272461,68.26200103759766
48,67.98999786376953,68.33999633789062,68.64800262451172
49,67.75599670410156,67.99199676513672,68.61199951171875
50,68.13600158691406,67.98999786376953,68.88600158691406
51,66.57599639892578,68.56199645996094,68.03800201416016
52,66.52400207519531,68.23400115966797,68.57599639892578
53,66.72000122070312,67.9739990234375,68.83599853515625
54,66.78800201416016,68.56600189208984,68.52400207519531
55,66.83200073242188,68.40799713134766,68.73600006103516
56,66.71199798583984,68.30599975585938,68.65599822998047
57,67.33599853515625,68.52400207519531,68.25800323486328
58,67.03800201416016,68.53399658203125,68.9020004272461
59,67.19200134277344,68.1240005493164,68.7760009765625
60,71.17400360107422,72.29000091552734,73.0719985961914
61,71.51399993896484,72.85399627685547,73.45999908447266
62,71.7020034790039,72.87000274658203,73.51399993896484
63,71.80799865722656,73.19599914550781,73.66000366210938
64,72.00199890136719,73.18599700927734,73.78800201416016
65,72.00599670410156,73.27200317382812,73.7040023803711
66,72.06800079345703,73.39399719238281,74.0260009765625
67,72.0719985961914,73.36000061035156,74.10600280761719
68,72.1500015258789,73.59200286865234,74.27400207519531
69,72.38600158691406,73.62200164794922,74.15399932861328
70,72.33000183105469,73.5739974975586,74.16200256347656
71,72.35399627685547,73.6259994506836,74.31199645996094
72,72.37200164794922,73.6760025024414,74.37000274658203
73,72.43399810791016,73.45999908447266,74.2300033569336
74,72.4260025024414,73.71199798583984,74.41799926757812
75,72.54000091552734,73.70800018310547,74.35600280761719
76,72.4520034790039,73.63400268554688,74.33799743652344
77,72.60399627685547,73.72799682617188,74.41799926757812
78,72.45800018310547,73.81999969482422,74.45600128173828
79,72.4739990234375,73.66999816894531,74.61399841308594
80,72.5719985961914,73.81600189208984,74.43599700927734
81,72.49400329589844,73.75,74.4280014038086
82,72.60199737548828,73.72799682617188,74.24199676513672
83,72.27200317382812,73.49800109863281,74.22200012207031
84,72.63200378417969,73.81400299072266,74.28199768066406
85,72.4219970703125,73.75599670410156,74.2979965209961
86,72.53600311279297,73.72799682617188,74.33999633789062
87,72.45800018310547,73.72200012207031,74.51799774169922
88,72.4260025024414,73.73600006103516,74.32599639892578
89,72.43399810791016,73.87999725341797,74.24600219726562
90,72.99199676513672,74.50599670410156,75.19400024414062
91,73.13400268554688,74.6259994506836,75.10199737548828
92,73.02400207519531,74.59200286865234,75.2040023803711
93,73.24600219726562,74.5780029296875,75.33000183105469
94,73.1500015258789,74.55599975585938,75.25399780273438
95,73.26200103759766,74.65399932861328,75.26000213623047
96,73.2699966430664,74.60399627685547,75.44999694824219
97,73.30599975585938,74.56800079345703,75.38400268554688
98,73.20600128173828,74.52799987792969,75.39600372314453
99,73.2699966430664,74.51200103759766,75.3740005493164


==> ck_imagenet_resnet50v1_5/start30window/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,44.54800033569336 ,44.54800033569336 ,44.54800033569336
1,59.71799850463867 ,59.71799850463867 ,59.71799850463867
2,66.23999786376953 ,66.23999786376953 ,66.23999786376953
3,67.8479995727539  ,67.8479995727539  ,67.8479995727539
4,71.62999725341797 ,71.62999725341797 ,71.62999725341797
5,72.09200286865234 ,72.09200286865234 ,72.09200286865234
6,71.7300033569336  ,71.7300033569336  ,71.7300033569336
7,73.45800018310547 ,73.45800018310547 ,73.45800018310547
8,73.00800323486328 ,73.00800323486328 ,73.00800323486328
9,74.33799743652344 ,74.33799743652344 ,74.33799743652344
10,74.13800048828125 ,74.13800048828125 ,74.13800048828125
11,73.22799682617188 ,73.22799682617188 ,73.22799682617188
12,73.8740005493164  ,73.8740005493164  ,73.8740005493164
13,75.52400207519531 ,75.52400207519531 ,75.52400207519531
14,73.86599731445312 ,73.86599731445312 ,73.86599731445312
15,74.33399963378906 ,74.33399963378906 ,74.33399963378906
16,75.59600067138672 ,75.59600067138672 ,75.59600067138672
17,75.70600128173828 ,75.70600128173828 ,75.70600128173828
18,75.09400177001953 ,75.09400177001953 ,75.09400177001953
19,75.26399993896484 ,75.26399993896484 ,75.26399993896484
20,74.27999877929688 ,74.27999877929688 ,74.27999877929688
21,74.72599792480469 ,74.72599792480469 ,74.72599792480469
22,74.44200134277344 ,74.44200134277344 ,74.44200134277344
23,75.95800018310547 ,75.95800018310547 ,75.95800018310547
24,74.3499984741211  ,74.3499984741211  ,74.3499984741211
25,74.75599670410156 ,74.75599670410156 ,74.75599670410156
26,73.50599670410156 ,73.50599670410156 ,73.50599670410156
27,74.99800109863281 ,74.99800109863281 ,74.99800109863281
28,75.8479995727539  ,75.8479995727539  ,75.8479995727539
29,76.15599822998047 ,76.15599822998047 ,76.15599822998047
30,87.38200378417969 ,87.38200378417969 ,87.38200378417969
31,87.71600341796875,87.97799682617188,88.11199951171875
32,88.37799835205078,88.2760009765625,88.3759994506836
33,88.36399841308594,88.64800262451172,88.53800201416016
34,88.49600219726562,88.58599853515625,88.53600311279297
35,88.56199645996094,88.71399688720703,88.43800354003906
36,88.48999786376953,88.552001953125,88.61799621582031
37,88.8219985961914,88.65599822998047,88.49199676513672
38,88.63800048828125,88.75399780273438,88.49800109863281
39,88.71399688720703,88.82599639892578,88.61399841308594
40,88.80000305175781,88.84400177001953,88.88600158691406
41,88.6500015258789,88.81199645996094,88.78399658203125
42,88.81800079345703,89.13800048828125,89.01000213623047
43,89.01000213623047,88.71199798583984,88.73600006103516
44,88.46199798583984,88.90399932861328,89.09200286865234
45,88.83599853515625,88.66400146484375,88.73999786376953
46,88.80599975585938,89.05599975585938,88.96199798583984
47,88.81400299072266,88.86399841308594,88.9739990234375
48,88.68800354003906,88.98600006103516,89.11399841308594
49,88.8239974975586,88.66000366210938,89.02200317382812
50,88.78199768066406,88.66999816894531,89.23799896240234
51,88.08000183105469,88.8740005493164,88.94000244140625
52,87.81199645996094,88.91000366210938,89.00399780273438
53,87.80400085449219,88.68399810791016,89.13800048828125
54,87.94200134277344,88.94200134277344,88.9280014038086
55,87.84400177001953,88.69400024414062,89.2239990234375
56,87.96199798583984,88.90399932861328,89.16999816894531
57,88.24400329589844,89.1240005493164,88.76799774169922
58,88.11599731445312,89.00199890136719,89.28800201416016
59,88.22000122070312,88.7959976196289,89.01799774169922
60,90.23400115966797,91.09600067138672,91.26000213623047
61,90.41200256347656,91.1780014038086,91.51200103759766
62,90.60600280761719,91.5,91.55999755859375
63,90.66600036621094,91.48400115966797,91.74400329589844
64,90.72200012207031,91.5719985961914,91.8479995727539
65,90.68399810791016,91.61599731445312,91.71800231933594
66,90.8759994506836,91.68000030517578,91.87000274658203
67,90.78800201416016,91.69000244140625,91.8219985961914
68,90.89399719238281,91.7300033569336,91.86399841308594
69,90.8740005493164,91.7239990234375,91.9260025024414
70,90.90799713134766,91.66799926757812,91.89199829101562
71,90.9020004272461,91.75199890136719,92.00199890136719
72,91.03199768066406,91.78199768066406,92.08399963378906
73,91.04000091552734,91.69999694824219,92.06800079345703
74,91.052001953125,91.82599639892578,92.06600189208984
75,91.14199829101562,91.86000061035156,92.05599975585938
76,90.97599792480469,91.7979965209961,92.00399780273438
77,91.10600280761719,91.79399871826172,91.95600128173828
78,91.10800170898438,91.78199768066406,92.01000213623047
79,91.06400299072266,91.78199768066406,92.05999755859375
80,91.0459976196289,91.91799926757812,92.01399993896484
81,91.0479965209961,91.87799835205078,92.13600158691406
82,91.13800048828125,91.89399719238281,92.0780029296875
83,91.0739974975586,91.83399963378906,92.06800079345703
84,91.16200256347656,91.91200256347656,92.04199981689453
85,91.19599914550781,91.8499984741211,92.0459976196289
86,91.02999877929688,91.8740005493164,91.94999694824219
87,91.08399963378906,91.84400177001953,91.99600219726562
88,91.0199966430664,91.94599914550781,92.06400299072266
89,91.1719970703125,91.83999633789062,91.93000030517578
90,91.4000015258789,92.09200286865234,92.30799865722656
91,91.43599700927734,92.11399841308594,92.3479995727539
92,91.36599731445312,92.16400146484375,92.47200012207031
93,91.4219970703125,92.18599700927734,92.45800018310547
94,91.4739990234375,92.22000122070312,92.4219970703125
95,91.5459976196289,92.24600219726562,92.447998046875
96,91.4260025024414,92.30400085449219,92.38800048828125
97,91.52200317382812,92.26200103759766,92.41200256347656
98,91.53399658203125,92.13200378417969,92.41400146484375
99,91.46199798583984,92.2020034790039,92.41200256347656


==> ck_imagenet_resnet50v1_5/start30window/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-30-window80-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window70-lr0-05out.out,resnet1_5_50_baseline-epoch-30-window60-lr0-05out.out
0,0.00048558064736425877,0.00048558064736425877,0.00048558064736425877
1,0.0005002536927349865 ,0.0005002536927349865 ,0.0005002536927349865
2,0.0004570170713122934 ,0.0004570170713122934 ,0.0004570170713122934
3,0.0004423048812896013 ,0.0004423048812896013 ,0.0004423048812896013
4,0.0004254797531757504 ,0.0004254797531757504 ,0.0004254797531757504
5,0.00042348421993665397,0.00042348421993665397,0.00042348421993665397
6,0.0004444960504770279 ,0.0004444960504770279 ,0.0004444960504770279
7,0.0004969278234057128 ,0.0004969278234057128 ,0.0004969278234057128
8,0.000624720414634794  ,0.000624720414634794  ,0.000624720414634794
9,0.0008826142293401062 ,0.0008826142293401062 ,0.0008826142293401062
10,0.0011736495653167367,0.0011736495653167367,0.0011736495653167367
11,0.001530576846562326 ,0.001530576846562326 ,0.001530576846562326
12,0.0019263190915808082,0.0019263190915808082,0.0019263190915808082
13,0.0023257003631442785,0.0023257003631442785,0.0023257003631442785
14,0.0028262671548873186,0.0028262671548873186,0.0028262671548873186
15,0.003447426948696375 ,0.003447426948696375 ,0.003447426948696375
16,0.004021476488560438 ,0.004021476488560438 ,0.004021476488560438
17,0.004525290802121162 ,0.004525290802121162 ,0.004525290802121162
18,0.004942162428051233 ,0.004942162428051233 ,0.004942162428051233
19,0.005343773867934942 ,0.005343773867934942 ,0.005343773867934942
20,0.005734429694712162 ,0.005734429694712162 ,0.005734429694712162
21,0.006181351374834776 ,0.006181351374834776 ,0.006181351374834776
22,0.0066000232473015785,0.0066000232473015785,0.0066000232473015785
23,0.006960510741919279 ,0.006960510741919279 ,0.006960510741919279
24,0.00728582264855504  ,0.00728582264855504  ,0.00728582264855504
25,0.0076323808170855045,0.0076323808170855045,0.0076323808170855045
26,0.007972991093993187 ,0.007972991093993187 ,0.007972991093993187
27,0.008291416801512241 ,0.008291416801512241 ,0.008291416801512241
28,0.008641574531793594 ,0.008641574531793594 ,0.008641574531793594
29,0.009029217064380646 ,0.009029217064380646 ,0.009029217064380646
30,0.009104030206799507 ,0.009104030206799507 ,0.009104030206799507
31,0.05816899985074997,0.05817408859729767,0.058160390704870224
32,0.09778158366680145,0.09261815249919891,0.08749611675739288
33,0.18795879185199738,0.1771550327539444,0.166349396109581
34,0.2763177156448364,0.21130043268203735,0.19539330899715424
35,0.3126756548881531,0.2921615540981293,0.2226111739873886
36,0.39525309205055237,0.32145801186561584,0.29676827788352966
37,0.4259626865386963,0.3974109888076782,0.3197881877422333
38,0.5031203031539917,0.42194226384162903,0.38989362120628357
39,0.5286290049552917,0.49336811900138855,0.4090101718902588
40,0.5517086386680603,0.5135580897331238,0.42631709575653076
41,0.6215928196907043,0.5317395925521851,0.44189658761024475
42,0.6401824355125427,0.5480036735534668,0.5049340128898621
43,0.6567099094390869,0.611569344997406,0.5173289775848389
44,0.7204134464263916,0.6243371963500977,0.5282672643661499
45,0.7331762313842773,0.635503351688385,0.537841796875
46,0.7442377209663391,0.6451771259307861,0.5461369156837463
47,0.7537281513214111,0.6534842252731323,0.5532556176185608
48,0.7617522478103638,0.66051185131073,0.608381986618042
49,0.7684504389762878,0.7154830694198608,0.6134117841720581
50,0.7739270925521851,0.720285177230835,0.6175252795219421
51,0.8274478316307068,0.7241273522377014,0.6208181977272034
52,0.8308674693107605,0.7271184921264648,0.6233806610107422
53,0.8334348201751709,0.7293664813041687,0.6253136396408081
54,0.8352751731872559,0.7309836745262146,0.6266952157020569
55,0.8365157246589661,0.7320643663406372,0.6276199221611023
56,0.8372666239738464,0.7327223420143127,0.6281836032867432
57,0.8376520276069641,0.7330579161643982,0.6284787654876709
58,0.8377939462661743,0.7331835627555847,0.6285813450813293
59,0.8378145098686218,0.7332033514976501,0.6286013126373291
60,0.8378149271011353,0.7332027554512024,0.6286015510559082
61,0.837814211845398,0.7332020998001099,0.6285992860794067
62,0.8378146886825562,0.7332013845443726,0.628597617149353
63,0.8378159403800964,0.7332013249397278,0.6285990476608276
64,0.8378157019615173,0.7332020998001099,0.6285984516143799
65,0.8378159999847412,0.7332046031951904,0.6286023855209351
66,0.8378158211708069,0.7332043647766113,0.6286056041717529
67,0.8378155827522278,0.7332038283348083,0.6286051273345947
68,0.8378146290779114,0.7332053184509277,0.6286051273345947
69,0.8378161787986755,0.7332043647766113,0.6286072134971619
70,0.8378180861473083,0.7332073450088501,0.6286084055900574
71,0.8378164172172546,0.7332082390785217,0.6286090016365051
72,0.8378180265426636,0.7332082986831665,0.628612220287323
73,0.837816596031189,0.7332095503807068,0.6286095380783081
74,0.837816596031189,0.7332072257995605,0.6286112070083618
75,0.8378177285194397,0.733207106590271,0.62861567735672
76,0.8378188610076904,0.7332081198692322,0.6286121010780334
77,0.8378190994262695,0.7332090735435486,0.6286156177520752
78,0.8378182053565979,0.7332103848457336,0.6286174058914185
79,0.8378209471702576,0.7332125306129456,0.628620982170105
80,0.8378199934959412,0.7332130670547485,0.628618597984314
81,0.8378202319145203,0.7332130074501038,0.6286205053329468
82,0.8378199934959412,0.7332133650779724,0.6286206245422363
83,0.8378183841705322,0.7332143783569336,0.6286244988441467
84,0.837821364402771,0.7332140803337097,0.6286218166351318
85,0.8378216028213501,0.7332167029380798,0.6286292672157288
86,0.837823748588562,0.733216404914856,0.6286255717277527
87,0.8378228545188904,0.7332167625427246,0.6286278367042542
88,0.8378225564956665,0.7332186102867126,0.628624677658081
89,0.8378235697746277,0.7332198023796082,0.6286320686340332
90,0.8378230929374695,0.7332187294960022,0.628628134727478
91,0.8378224968910217,0.7332198023796082,0.6286282539367676
92,0.8378223776817322,0.7332203388214111,0.6286301016807556
93,0.8378239870071411,0.7332214117050171,0.6286318302154541
94,0.8378219604492188,0.7332186102867126,0.6286343336105347
95,0.8378235101699829,0.7332200407981873,0.6286281943321228
96,0.8378236293792725,0.733221709728241,0.6286334991455078
97,0.837823212146759,0.7332196235656738,0.6286327242851257
98,0.8378227353096008,0.7332209944725037,0.6286338567733765
99,0.8378251194953918,0.7332183718681335,0.6286347508430481


==> ck_imagenet_resnet50v1_5/start40ck20/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3128643035888672
42,1.3017858266830444
43,1.2929936647415161
44,1.3188891410827637
45,1.3033653497695923
46,1.2953201532363892
47,1.2875313758850098
48,1.2912085056304932
49,1.2827624082565308
50,1.2947486639022827
51,1.27713143825531
52,1.2727712392807007
53,1.2716413736343384
54,1.2850159406661987
55,1.263964295387268
56,1.2643827199935913
57,1.2662569284439087
58,1.283937931060791
59,1.2607765197753906
60,1.051888108253479
61,1.0294082164764404
62,1.0221291780471802
63,1.0149282217025757
64,1.0085128545761108
65,1.0009782314300537
66,1.0000859498977661
67,0.9936534762382507
68,0.9914999604225159
69,0.9866540431976318
70,0.9901013970375061
71,0.9880374073982239
72,0.9874058961868286
73,0.9877566695213318
74,0.9863511919975281
75,0.9869526028633118
76,0.9853326678276062
77,0.9904855489730835
78,0.9847308397293091
79,0.9832656979560852
80,0.9855614304542542
81,0.9853436350822449
82,0.9883907437324524
83,0.9818572402000427
84,0.9865246415138245
85,0.985846996307373
86,0.9912745356559753
87,0.9951522350311279
88,0.9932668805122375
89,0.984520673751831


==> ck_imagenet_resnet50v1_5/start40ck20/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.49800109863281
42,67.69400024414062
43,67.91600036621094
44,67.36599731445312
45,68.00800323486328
46,67.95800018310547
47,68.28600311279297
48,67.947998046875
49,68.2699966430664
50,67.81400299072266
51,68.21199798583984
52,68.43399810791016
53,68.66799926757812
54,68.05799865722656
55,68.5979995727539
56,68.68000030517578
57,68.74199676513672
58,68.26799774169922
59,68.61599731445312
60,73.50399780273438
61,73.9520034790039
62,74.26399993896484
63,74.3759994506836
64,74.4280014038086
65,74.73799896240234
66,74.73600006103516
67,74.89800262451172
68,74.89800262451172
69,75.03800201416016
70,74.94200134277344
71,75.03600311279297
72,74.97599792480469
73,75.07599639892578
74,75.06800079345703
75,75.19400024414062
76,75.19599914550781
77,74.89199829101562
78,75.0199966430664
79,75.15399932861328
80,75.01399993896484
81,75.26599884033203
82,75.13999938964844
83,75.2760009765625
84,75.12000274658203
85,75.24800109863281
86,75.16600036621094
87,75.18199920654297
88,75.11599731445312
89,75.31600189208984


==> ck_imagenet_resnet50v1_5/start40ck20/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.552001953125
42,88.66999816894531
43,88.65399932861328
44,88.302001953125
45,88.61599731445312
46,88.6719970703125
47,88.79399871826172
48,88.58599853515625
49,88.802001953125
50,88.69400024414062
51,88.88999938964844
52,89.0199966430664
53,88.97200012207031
54,88.83999633789062
55,89.05599975585938
56,89.11399841308594
57,89.12999725341797
58,88.91200256347656
59,89.13200378417969
60,91.56600189208984
61,91.83999633789062
62,91.97000122070312
63,92.01599884033203
64,92.13999938964844
65,92.26200103759766
66,92.18800354003906
67,92.22599792480469
68,92.33000183105469
69,92.45600128173828
70,92.28600311279297
71,92.31600189208984
72,92.37200164794922
73,92.36799621582031
74,92.4260025024414
75,92.48799896240234
76,92.45600128173828
77,92.38600158691406
78,92.38200378417969
79,92.44400024414062
80,92.39399719238281
81,92.4260025024414
82,92.44000244140625
83,92.44999694824219
84,92.38200378417969
85,92.3759994506836
86,92.4520034790039
87,92.24199676513672
88,92.39199829101562
89,92.41400146484375


==> ck_imagenet_resnet50v1_5/start40ck20/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse20-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.038321349769830704
42,0.06435137242078781
43,0.08736808598041534
44,0.10825545340776443
45,0.1259242445230484
46,0.1417226344347
47,0.1553831845521927
48,0.1668529063463211
49,0.17609690129756927
50,0.18408463895320892
51,0.19031420350074768
52,0.19531355798244476
53,0.1990015059709549
54,0.20170828700065613
55,0.20323510468006134
56,0.2040252536535263
57,0.20511677861213684
58,0.20523126423358917
59,0.2052566558122635
60,0.20526456832885742
61,0.20526351034641266
62,0.2052689492702484
63,0.2052687555551529
64,0.2052786499261856
65,0.20528464019298553
66,0.20528694987297058
67,0.20529258251190186
68,0.2052903026342392
69,0.205295592546463
70,0.20530502498149872
71,0.2053017020225525
72,0.20531198382377625
73,0.20530880987644196
74,0.20531561970710754
75,0.20530974864959717
76,0.20532146096229553
77,0.2053203582763672
78,0.20532254874706268
79,0.20533119142055511
80,0.20533496141433716
81,0.20533768832683563
82,0.2053401619195938
83,0.20534931123256683
84,0.20535337924957275
85,0.2053605020046234
86,0.2053554505109787
87,0.20536047220230103
88,0.20536312460899353
89,0.20536711812019348


==> ck_imagenet_resnet50v1_5/start40ck40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.307350516319275
42,1.297012209892273
43,1.2907018661499023
44,1.3076691627502441
45,1.2726795673370361
46,1.2722729444503784
47,1.269896149635315
48,1.2763054370880127
49,1.2763080596923828
50,1.2598934173583984
51,1.2565195560455322
52,1.2737435102462769
53,1.2784184217453003
54,1.2368403673171997
55,1.2589808702468872
56,1.2507085800170898
57,1.2783583402633667
58,1.2464679479599
59,1.2720463275909424
60,1.045630693435669
61,1.030471682548523
62,1.0194839239120483
63,1.0133832693099976
64,1.0063002109527588
65,1.0043467283248901
66,1.0012023448944092
67,1.0039000511169434
68,0.9981762766838074
69,0.9940836429595947
70,0.9889038801193237
71,0.9897167682647705
72,0.9912394881248474
73,0.9922988414764404
74,0.9908586740493774
75,0.9911504983901978
76,0.9876629710197449
77,0.9898502230644226
78,0.9895042777061462
79,0.9874041080474854
80,0.9869290590286255
81,0.992010772228241
82,0.9937102198600769
83,0.9894284009933472
84,0.991191565990448
85,0.992128849029541
86,0.9953805804252625
87,0.9956625699996948
88,0.9946696758270264
89,0.9951114058494568
90,0.9951114058494568


==> ck_imagenet_resnet50v1_5/start40ck40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.80400085449219
42,67.88600158691406
43,68.12799835205078
44,67.7300033569336
45,68.34600067138672
46,68.49800109863281
47,68.72599792480469
48,68.3280029296875
49,68.37999725341797
50,68.58200073242188
51,68.77999877929688
52,68.47000122070312
53,68.18800354003906
54,69.05999755859375
55,68.65399932861328
56,68.84600067138672
57,68.44000244140625
58,69.0479965209961
59,68.51799774169922
60,73.5260009765625
61,73.86599731445312
62,74.06199645996094
63,74.15599822998047
64,74.4540023803711
65,74.43800354003906
66,74.697998046875
67,74.55599975585938
68,74.66799926757812
69,74.75199890136719
70,74.78800201416016
71,74.86799621582031
72,74.83799743652344
73,74.83599853515625
74,74.9219970703125
75,74.93399810791016
76,75.02400207519531
77,74.97200012207031
78,74.95800018310547
79,74.98400115966797
80,75.02400207519531
81,74.90399932861328
82,74.88999938964844
83,74.96199798583984
84,74.98200225830078
85,75.052001953125
86,74.96199798583984
87,74.8479995727539
88,74.78600311279297
89,74.87000274658203
90,74.87000274658203


==> ck_imagenet_resnet50v1_5/start40ck40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.43399810791016
42,88.72799682617188
43,88.63600158691406
44,88.50599670410156
45,88.96399688720703
46,88.99400329589844
47,88.88999938964844
48,88.91799926757812
49,88.85399627685547
50,89.12000274658203
51,89.24199676513672
52,88.98999786376953
53,88.85800170898438
54,89.33799743652344
55,89.23600006103516
56,89.41799926757812
57,88.77400207519531
58,89.34200286865234
59,88.91000366210938
60,91.68399810791016
61,91.86199951171875
62,92.00800323486328
63,92.08599853515625
64,92.197998046875
65,92.23400115966797
66,92.26799774169922
67,92.21199798583984
68,92.23600006103516
69,92.25599670410156
70,92.36799621582031
71,92.34200286865234
72,92.31999969482422
73,92.33799743652344
74,92.27400207519531
75,92.35199737548828
76,92.40399932861328
77,92.4020004272461
78,92.33599853515625
79,92.39399719238281
80,92.46600341796875
81,92.4020004272461
82,92.3239974975586
83,92.3479995727539
84,92.43199920654297
85,92.36399841308594
86,92.35800170898438
87,92.35800170898438
88,92.39199829101562
89,92.33799743652344
90,92.33799743652344


==> ck_imagenet_resnet50v1_5/start40ck40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse40-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.06716276705265045
42,0.11982247978448868
43,0.16651961207389832
44,0.20855070650577545
45,0.24444594979286194
46,0.27626657485961914
47,0.30344489216804504
48,0.32652562856674194
49,0.34524843096733093
50,0.36133113503456116
51,0.3737310469150543
52,0.38359275460243225
53,0.39092665910720825
54,0.39633670449256897
55,0.3994902968406677
56,0.4013875722885132
57,0.40302926301956177
58,0.4032924771308899
59,0.4033280611038208
60,0.4033321738243103
61,0.4033326208591461
62,0.4033377170562744
63,0.40333449840545654
64,0.40333735942840576
65,0.4033436179161072
66,0.4033474922180176
67,0.4033452570438385
68,0.4033482074737549
69,0.4033532440662384
70,0.4033518135547638
71,0.40335556864738464
72,0.40336519479751587
73,0.4033593237400055
74,0.4033602178096771
75,0.4033680856227875
76,0.4033708870410919
77,0.40337634086608887
78,0.40337425470352173
79,0.4033726155757904
80,0.40337684750556946
81,0.40338051319122314
82,0.4033862352371216
83,0.40339139103889465
84,0.4033910632133484
85,0.40339773893356323
86,0.4033985733985901
87,0.4033978581428528
88,0.40340134501457214
89,0.4034072458744049
90,0.4034072458744049


==> ck_imagenet_resnet50v1_5/start40ck50/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3166321516036987
42,1.3073452711105347
43,1.2969908714294434
44,1.2988749742507935
45,1.2806235551834106
46,1.270045280456543
47,1.260901927947998
48,1.261426329612732
49,1.2605891227722168
50,1.2468830347061157
51,1.2547247409820557
52,1.2451457977294922
53,1.257730484008789
54,1.246094822883606
55,1.258557677268982
56,1.2596884965896606
57,1.2498929500579834
58,1.2524666786193848
59,1.2416685819625854
60,1.0467463731765747
61,1.031226634979248
62,1.0219852924346924
63,1.0108075141906738
64,1.010979175567627
65,1.0095986127853394
66,1.001786231994629
67,1.0052622556686401
68,1.0018967390060425
69,1.0021226406097412
70,0.9991456866264343
71,1.0031970739364624
72,0.9984772205352783
73,0.9975436329841614
74,0.9946115016937256
75,0.9976377487182617
76,0.9945403337478638
77,0.9915938973426819
78,0.995300829410553
79,0.9972717761993408
80,0.9918136596679688


==> ck_imagenet_resnet50v1_5/start40ck50/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.46399688720703
42,67.66799926757812
43,67.90399932861328
44,67.9020004272461
45,68.5459976196289
46,68.45600128173828
47,68.9000015258789
48,68.85199737548828
49,69.01799774169922
50,69.26000213623047
51,68.78199768066406
52,68.99600219726562
53,68.72200012207031
54,68.85600280761719
55,69.01399993896484
56,68.76200103759766
57,68.96600341796875
58,68.75800323486328
59,69.2239990234375
60,73.48999786376953
61,73.99600219726562
62,74.15599822998047
63,74.3740005493164
64,74.38200378417969
65,74.35800170898438
66,74.49400329589844
67,74.55400085449219
68,74.50199890136719
69,74.64399719238281
70,74.58799743652344
71,74.62799835205078
72,74.88400268554688
73,74.73200225830078
74,74.84400177001953
75,74.80400085449219
76,74.73400115966797
77,74.8740005493164
78,74.66400146484375
79,74.88600158691406
80,74.99400329589844


==> ck_imagenet_resnet50v1_5/start40ck50/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.33799743652344
42,88.48600006103516
43,88.52200317382812
44,88.56199645996094
45,88.86599731445312
46,88.81999969482422
47,89.1240005493164
48,89.02999877929688
49,89.10399627685547
50,89.29000091552734
51,89.12999725341797
52,89.26799774169922
53,89.14399719238281
54,89.41999816894531
55,89.12000274658203
56,89.21399688720703
57,89.25399780273438
58,89.2300033569336
59,89.35600280761719
60,91.66400146484375
61,91.94599914550781
62,92.01200103759766
63,92.12999725341797
64,92.09400177001953
65,92.1719970703125
66,92.1259994506836
67,92.24800109863281
68,92.24199676513672
69,92.1500015258789
70,92.16999816894531
71,92.19000244140625
72,92.25
73,92.2959976196289
74,92.35199737548828
75,92.26799774169922
76,92.27799987792969
77,92.46600341796875
78,92.2760009765625
79,92.33799743652344
80,92.29000091552734


==> ck_imagenet_resnet50v1_5/start40ck50/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse50-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.08181450515985489
42,0.14760355651378632
43,0.2064644694328308
44,0.25878408551216125
45,0.3040178418159485
46,0.34396201372146606
47,0.3774847090244293
48,0.40632468461990356
49,0.4301494359970093
50,0.4497058689594269
51,0.4653084874153137
52,0.477725625038147
53,0.48648831248283386
54,0.4934147596359253
55,0.497793048620224
56,0.5002747178077698
57,0.501728355884552
58,0.5020387172698975
59,0.5029550790786743
60,0.5029489994049072
61,0.5029585361480713
62,0.5029546618461609
63,0.5029553771018982
64,0.5029589533805847
65,0.5029603242874146
66,0.5029639005661011
67,0.5029659271240234
68,0.5029685497283936
69,0.50296950340271
70,0.5029721260070801
71,0.5029734969139099
72,0.502973198890686
73,0.5029720067977905
74,0.5029796361923218
75,0.502977728843689
76,0.5029800534248352
77,0.5029799342155457
78,0.502983808517456
79,0.5029869079589844
80,0.5029928088188171


==> ck_imagenet_resnet50v1_5/start40ck60/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.3241328001022339
42,1.3180214166641235
43,1.2908917665481567
44,1.2846331596374512
45,1.2894171476364136
46,1.2720292806625366
47,1.2519564628601074
48,1.2557611465454102
49,1.287766456604004
50,1.2660609483718872
51,1.241886854171753
52,1.2730813026428223
53,1.2489490509033203
54,1.2465895414352417
55,1.2529869079589844
56,1.257306456565857
57,1.253961443901062
58,1.2439583539962769
59,1.2635363340377808
60,1.0647757053375244
61,1.0450645685195923
62,1.0375547409057617
63,1.0306127071380615
64,1.0248403549194336
65,1.0210695266723633
66,1.0223309993743896
67,1.0176969766616821
68,1.0113381147384644
69,1.0139896869659424
70,1.019773006439209
71,1.0118814706802368
72,1.0099279880523682
73,1.0096408128738403
74,1.0106244087219238
75,1.0106574296951294
76,1.0157177448272705
77,1.0098917484283447
78,1.0110262632369995
79,1.0061272382736206
80,1.0092519521713257
81,1.0102064609527588
82,1.0147008895874023
83,1.0088098049163818
84,1.006649136543274
85,1.0089272260665894
86,1.012835144996643
87,1.016191005706787
88,1.0079766511917114
89,1.013066291809082


==> ck_imagenet_resnet50v1_5/start40ck60/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.22799682617188
42,67.4520034790039
43,67.91999816894531
44,68.2040023803711
45,68.10800170898438
46,68.36399841308594
47,69.00399780273438
48,68.86000061035156
49,68.29199981689453
50,68.63200378417969
51,68.89600372314453
52,68.13800048828125
53,69.10399627685547
54,68.66000366210938
55,68.6500015258789
56,68.947998046875
57,69.0199966430664
58,68.9260025024414
59,68.86000061035156
60,73.06400299072266
61,73.69000244140625
62,73.78600311279297
63,73.96199798583984
64,74.01399993896484
65,74.16200256347656
66,74.1259994506836
67,74.13999938964844
68,74.38800048828125
69,74.40399932861328
70,74.2040023803711
71,74.31199645996094
72,74.44599914550781
73,74.5
74,74.64600372314453
75,74.45800018310547
76,74.29000091552734
77,74.40599822998047
78,74.43599700927734
79,74.6240005493164
80,74.39600372314453
81,74.35399627685547
82,74.38999938964844
83,74.49600219726562
84,74.45600128173828
85,74.48799896240234
86,74.33399963378906
87,74.3219985961914
88,74.48400115966797
89,74.34400177001953


==> ck_imagenet_resnet50v1_5/start40ck60/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.3239974975586
42,88.4219970703125
43,88.60800170898438
44,88.7699966430664
45,88.72599792480469
46,88.9260025024414
47,89.03800201416016
48,89.19000244140625
49,88.76000213623047
50,88.96600341796875
51,89.33399963378906
52,89.06600189208984
53,89.33399963378906
54,89.33200073242188
55,89.16799926757812
56,89.19999694824219
57,89.22200012207031
58,89.25800323486328
59,89.0780029296875
60,91.48200225830078
61,91.80000305175781
62,91.86599731445312
63,91.88600158691406
64,91.97799682617188
65,91.98600006103516
66,91.98400115966797
67,92.02799987792969
68,92.1760025024414
69,92.06999969482422
70,92.10800170898438
71,92.13600158691406
72,92.197998046875
73,92.15599822998047
74,92.16600036621094
75,92.12799835205078
76,92.12999725341797
77,92.16799926757812
78,92.16600036621094
79,92.21399688720703
80,92.23799896240234
81,92.2040023803711
82,92.12200164794922
83,92.16200256347656
84,92.14800262451172
85,92.19200134277344
86,92.13600158691406
87,92.21600341796875
88,92.23999786376953
89,92.08799743652344


==> ck_imagenet_resnet50v1_5/start40ck60/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.09593265503644943
42,0.1755703091621399
43,0.24602101743221283
44,0.3091551959514618
45,0.3637118339538574
46,0.4109441041946411
47,0.4514598548412323
48,0.48602524399757385
49,0.5148712396621704
50,0.5384728312492371
51,0.5573999881744385
52,0.5716021060943604
53,0.5829171538352966
54,0.5907306671142578
55,0.5962555408477783
56,0.5989491939544678
57,0.600845992565155
58,0.601664662361145
59,0.6017163395881653
60,0.6017147302627563
61,0.6017166376113892
62,0.6017194986343384
63,0.60172039270401
64,0.6017202138900757
65,0.6017220616340637
66,0.6017201542854309
67,0.6017236709594727
68,0.6017287969589233
69,0.6017265915870667
70,0.6017289757728577
71,0.601730227470398
72,0.6017323732376099
73,0.6017322540283203
74,0.6017305254936218
75,0.6017372608184814
76,0.6017356514930725
77,0.6017389297485352
78,0.6017381548881531
79,0.6017404198646545
80,0.6017442941665649
81,0.6017471551895142
82,0.6017492413520813
83,0.6017451882362366
84,0.6017467975616455
85,0.6017507314682007
86,0.601749837398529
87,0.6017481088638306
88,0.6017587780952454
89,0.6017563343048096


==> ck_imagenet_resnet50v1_5/start40ck80/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.2942560911178589
42,1.3071869611740112
43,1.2762434482574463
44,1.2761565446853638
45,1.279247522354126
46,1.2863991260528564
47,1.2766141891479492
48,1.294185996055603
49,1.268734335899353
50,1.2912453413009644
51,1.3169748783111572
52,1.3191629648208618
53,1.3035608530044556
54,1.2982597351074219
55,1.297839641571045
56,1.2999775409698486
57,1.2782132625579834
58,1.2806000709533691
59,1.297745704650879
60,1.1146435737609863
61,1.0940600633621216
62,1.0830942392349243
63,1.0806419849395752
64,1.0711201429367065
65,1.0734277963638306
66,1.0685772895812988
67,1.0700342655181885
68,1.0619914531707764
69,1.0639162063598633
70,1.060191035270691
71,1.0619128942489624
72,1.0545804500579834
73,1.0610355138778687
74,1.0569040775299072
75,1.0605591535568237
76,1.05423903465271
77,1.0588698387145996
78,1.0594103336334229
79,1.0610350370407104
80,1.055497646331787
81,1.0554429292678833
82,1.0550856590270996
83,1.0598671436309814
84,1.0638655424118042
85,1.0587760210037231
86,1.0593245029449463
87,1.0623050928115845


==> ck_imagenet_resnet50v1_5/start40ck80/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,67.78199768066406
42,67.81199645996094
43,68.28399658203125
44,68.552001953125
45,68.52400207519531
46,68.11799621582031
47,68.34600067138672
48,67.81400299072266
49,68.31999969482422
50,68.10199737548828
51,67.29000091552734
52,67.3479995727539
53,67.66600036621094
54,67.84400177001953
55,67.7020034790039
56,67.7020034790039
57,68.46800231933594
58,68.23799896240234
59,67.71199798583984
60,72.06600189208984
61,72.50199890136719
62,72.6240005493164
63,72.71800231933594
64,72.86199951171875
65,72.9739990234375
66,73.0
67,72.947998046875
68,73.11000061035156
69,73.07599639892578
70,73.08799743652344
71,73.16200256347656
72,73.20600128173828
73,73.16400146484375
74,73.25800323486328
75,73.05999755859375
76,73.3740005493164
77,73.30000305175781
78,73.08799743652344
79,73.18000030517578
80,73.28199768066406
81,73.22799682617188
82,73.38200378417969
83,73.33599853515625
84,73.26399993896484
85,73.3479995727539
86,73.19200134277344
87,73.21800231933594


==> ck_imagenet_resnet50v1_5/start40ck80/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,88.65599822998047
42,88.56400299072266
43,88.86399841308594
44,88.94200134277344
45,88.90599822998047
46,88.74600219726562
47,88.83799743652344
48,88.72000122070312
49,88.9800033569336
50,88.70999908447266
51,88.41600036621094
52,88.25800323486328
53,88.41799926757812
54,88.56600189208984
55,88.52799987792969
56,88.47599792480469
57,88.83799743652344
58,88.90599822998047
59,88.55799865722656
60,90.88400268554688
61,91.05400085449219
62,91.19400024414062
63,91.19000244140625
64,91.30599975585938
65,91.29000091552734
66,91.36799621582031
67,91.447998046875
68,91.50199890136719
69,91.42400360107422
70,91.46600341796875
71,91.47200012207031
72,91.59400177001953
73,91.4280014038086
74,91.53399658203125
75,91.47799682617188
76,91.66000366210938
77,91.55599975585938
78,91.4520034790039
79,91.64399719238281
80,91.5780029296875
81,91.65599822998047
82,91.61399841308594
83,91.64800262451172
84,91.44200134277344
85,91.53800201416016
86,91.5459976196289
87,91.46600341796875


==> ck_imagenet_resnet50v1_5/start40ck80/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-cksparse80-lr0-05out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.12571048736572266
42,0.23184573650360107
43,0.3258635103702545
44,0.4098706841468811
45,0.48229900002479553
46,0.5457994341850281
47,0.6000799536705017
48,0.6462360620498657
49,0.6839829683303833
50,0.7159221768379211
51,0.7409383654594421
52,0.7604348659515381
53,0.7749830484390259
54,0.7857763767242432
55,0.7923938632011414
56,0.7964403629302979
57,0.7992278933525085
58,0.7998924255371094
59,0.7999556660652161
60,0.7999528646469116
61,0.7999540567398071
62,0.7999544143676758
63,0.7999586462974548
64,0.7999562621116638
65,0.7999541759490967
66,0.7999539375305176
67,0.799957275390625
68,0.7999588251113892
69,0.7999568581581116
70,0.7999597787857056
71,0.7999591827392578
72,0.7999601364135742
73,0.7999593019485474
74,0.7999617457389832
75,0.7999600768089294
76,0.7999611496925354
77,0.7999614477157593
78,0.799961268901825
79,0.7999628186225891
80,0.7999642491340637
81,0.7999619245529175
82,0.7999655604362488
83,0.7999656200408936
84,0.799964427947998
85,0.7999669313430786
86,0.7999680638313293
87,0.7999682426452637


==> ck_imagenet_resnet50v1_5/start40intra40/Val_Loss_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,3.914649486541748
1,3.083174705505371
2,2.754833221435547
3,2.635650157928467
4,2.4367716312408447
5,2.4012451171875
6,2.4301376342773438
7,2.3319129943847656
8,2.35658860206604
9,2.291968822479248
10,2.2837772369384766
11,2.3324263095855713
12,2.315234422683716
13,2.2128684520721436
14,2.313978672027588
15,2.286207914352417
16,2.222940444946289
17,2.18574595451355
18,2.234088659286499
19,2.2315335273742676
20,2.298046827316284
21,2.26155161857605
22,2.268273115158081
23,2.1783623695373535
24,2.2945544719696045
25,2.2824466228485107
26,2.321329116821289
27,2.2447824478149414
28,2.19993257522583
29,2.1678974628448486
30,1.389445424079895
31,1.3410173654556274
32,1.316964030265808
33,1.3270506858825684
34,1.3126274347305298
35,1.315232515335083
36,1.330691933631897
37,1.336677074432373
38,1.3311693668365479
39,1.3196550607681274
40,1.3370357751846313
41,1.5073493719100952
42,1.4954971075057983
43,1.4743338823318481
44,1.4392406940460205
45,1.478865623474121
46,1.420166254043579
47,1.4441667795181274
48,1.4581443071365356
49,1.4155511856079102
50,1.4246550798416138
51,1.46428644657135
52,1.3979629278182983
53,1.4110355377197266
54,1.3969523906707764
55,1.3889358043670654
56,1.4559026956558228
57,1.4144598245620728
58,1.4084335565567017
59,1.4229191541671753
60,1.1068360805511475
61,1.0767970085144043
62,1.0649484395980835
63,1.0538102388381958
64,1.0477018356323242
65,1.045865774154663
66,1.038873314857483
67,1.0379968881607056
68,1.0340830087661743
69,1.0370407104492188
70,1.0301687717437744
71,1.0288019180297852
72,1.032715916633606
73,1.0279983282089233
74,1.036463737487793
75,1.0391261577606201
76,1.0356028079986572
77,1.0309498310089111
78,1.033363699913025
79,1.0289981365203857
80,1.0304243564605713
81,1.0405635833740234
82,1.030710220336914
83,1.035274863243103
84,1.0350337028503418
85,1.045488953590393
86,1.0438839197158813
87,1.0491787195205688
88,1.0464733839035034
89,1.0420640707015991


==> ck_imagenet_resnet50v1_5/start40intra40/Val_Prec_1_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,21.142000198364258
1,33.257999420166016
2,39.09400177001953
3,40.849998474121094
4,44.83399963378906
5,45.38800048828125
6,44.77199935913086
7,46.4900016784668
8,46.25199890136719
9,47.1619987487793
10,47.4900016784668
11,46.83399963378906
12,47.14400100708008
13,49.34600067138672
14,47.44200134277344
15,47.61000061035156
16,48.6619987487793
17,49.672000885009766
18,48.7599983215332
19,48.73400115966797
20,47.70199966430664
21,47.88399887084961
22,48.00600051879883
23,49.52399826049805
24,47.88800048828125
25,47.81800079345703
26,46.91600036621094
27,48.5880012512207
28,48.858001708984375
29,49.90999984741211
30,65.88600158691406
31,67.1259994506836
32,67.58799743652344
33,67.36799621582031
34,67.46199798583984
35,67.70800018310547
36,67.11199951171875
37,66.93199920654297
38,67.02799987792969
39,67.3740005493164
40,67.00800323486328
41,63.30400085449219
42,63.7400016784668
43,63.891998291015625
44,64.96199798583984
45,63.77000045776367
46,65.2040023803711
47,64.74400329589844
48,64.33399963378906
49,65.05999755859375
50,65.06199645996094
51,64.26599884033203
52,65.66000366210938
53,65.33200073242188
54,65.80799865722656
55,65.94000244140625
56,64.48400115966797
57,65.68000030517578
58,65.55400085449219
59,65.17400360107422
60,72.24600219726562
61,72.88800048828125
62,73.1760025024414
63,73.61599731445312
64,73.4540023803711
65,73.61399841308594
66,73.802001953125
67,73.73799896240234
68,73.85800170898438
69,73.77799987792969
70,74.00399780273438
71,73.9280014038086
72,73.78600311279297
73,74.0199966430664
74,73.9260025024414
75,73.91600036621094
76,73.91400146484375
77,73.96199798583984
78,73.88800048828125
79,73.97200012207031
80,74.1760025024414
81,73.76399993896484
82,74.01399993896484
83,73.83999633789062
84,74.00800323486328
85,73.90599822998047
86,73.75399780273438
87,73.64800262451172
88,73.71399688720703
89,73.86399841308594


==> ck_imagenet_resnet50v1_5/start40intra40/Val_Prec_5_Avg.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,44.54800033569336
1,59.71799850463867
2,66.23999786376953
3,67.8479995727539
4,71.62999725341797
5,72.09200286865234
6,71.7300033569336
7,73.45800018310547
8,73.00800323486328
9,74.33799743652344
10,74.13800048828125
11,73.22799682617188
12,73.8740005493164
13,75.52400207519531
14,73.86599731445312
15,74.33399963378906
16,75.59600067138672
17,75.70600128173828
18,75.09400177001953
19,75.26399993896484
20,74.27999877929688
21,74.72599792480469
22,74.44200134277344
23,75.95800018310547
24,74.3499984741211
25,74.75599670410156
26,73.50599670410156
27,74.99800109863281
28,75.8479995727539
29,76.15599822998047
30,87.38200378417969
31,87.89399719238281
32,88.25199890136719
33,88.20999908447266
34,88.43199920654297
35,88.30599975585938
36,88.18199920654297
37,88.05999755859375
38,88.05799865722656
39,88.27400207519531
40,88.08799743652344
41,85.83599853515625
42,86.06800079345703
43,86.45600128173828
44,86.8280029296875
45,86.39600372314453
46,87.14800262451172
47,86.87999725341797
48,86.62999725341797
49,87.06800079345703
50,87.06400299072266
51,86.50399780273438
52,87.50800323486328
53,87.1259994506836
54,87.41999816894531
55,87.51000213623047
56,86.53800201416016
57,87.12799835205078
58,87.24600219726562
59,87.07599639892578
60,91.06199645996094
61,91.31400299072266
62,91.56800079345703
63,91.66999816894531
64,91.77799987792969
65,91.78800201416016
66,91.94599914550781
67,91.91999816894531
68,91.89199829101562
69,91.91600036621094
70,91.9800033569336
71,92.00800323486328
72,91.96800231933594
73,92.01799774169922
74,91.91799926757812
75,91.91999816894531
76,91.99600219726562
77,92.01200103759766
78,92.01000213623047
79,92.01599884033203
80,92.0459976196289
81,91.86000061035156
82,92.11000061035156
83,91.98799896240234
84,91.99199676513672
85,91.88800048828125
86,91.89199829101562
87,91.7979965209961
88,91.77400207519531
89,91.83000183105469


==> ck_imagenet_resnet50v1_5/start40intra40/Val_Sparsity.csv <==
,resnet1_5_50_baseline-epoch-40-intra-combo-cksparse40-out.out
0,0.00048558064736425877
1,0.0005002536927349865
2,0.0004570170713122934
3,0.0004423048812896013
4,0.0004254797531757504
5,0.00042348421993665397
6,0.0004444960504770279
7,0.0004969278234057128
8,0.000624720414634794
9,0.0008826142293401062
10,0.0011736495653167367
11,0.001530576846562326
12,0.0019263190915808082
13,0.0023257003631442785
14,0.0028262671548873186
15,0.003447426948696375
16,0.004021476488560438
17,0.004525290802121162
18,0.004942162428051233
19,0.005343773867934942
20,0.005734429694712162
21,0.006181351374834776
22,0.0066000232473015785
23,0.006960510741919279
24,0.00728582264855504
25,0.0076323808170855045
26,0.007972991093993187
27,0.008291416801512241
28,0.008641574531793594
29,0.009029217064380646
30,0.009104030206799507
31,0.009172387421131134
32,0.009227636270225048
33,0.0092998668551445
34,0.009347408078610897
35,0.009395848028361797
36,0.009444836527109146
37,0.009481304325163364
38,0.009510650299489498
39,0.009541874751448631
40,0.01047461200505495
41,0.015890225768089294
42,0.09380846470594406
43,0.14824828505516052
44,0.19660331308841705
45,0.2385779321193695
46,0.2747592628002167
47,0.3062889277935028
48,0.3325181007385254
49,0.35392051935195923
50,0.3719390332698822
51,0.3860703408718109
52,0.39728525280952454
53,0.40567994117736816
54,0.41168078780174255
55,0.41570621728897095
56,0.4177583158016205
57,0.4194505512714386
58,0.4197402000427246
59,0.4197944402694702
60,0.41979196667671204
61,0.4173756539821625
62,0.41737765073776245
63,0.4173795282840729
64,0.41738787293434143
65,0.4173848032951355
66,0.4173937737941742
67,0.4173961579799652
68,0.41740280389785767
69,0.4174031615257263
70,0.41741377115249634
71,0.41741943359375
72,0.4174235165119171
73,0.41743046045303345
74,0.41743454337120056
75,0.41743913292884827
76,0.4174470901489258
77,0.4174535572528839
78,0.41745126247406006
79,0.41745877265930176
80,0.417461097240448
81,0.4174655079841614
82,0.41747331619262695
83,0.4174669086933136
84,0.4174845814704895
85,0.4174872636795044
86,0.4174848198890686
87,0.41749680042266846
88,0.41750019788742065
89,0.4175031781196594


==> ck_imagenet_resnet50v1_5/v1/Val_Loss_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,4.322376728057861,5.206772804260254
1,3.0521583557128906,3.124403238296509
2,2.6982674598693848,2.7250258922576904
3,2.662994623184204,2.56303334236145
4,2.427666664123535,2.5081844329833984
5,2.478522777557373,2.4323806762695312
6,2.3764965534210205,2.3530502319335938
7,2.529815435409546,2.3190736770629883
8,2.3143017292022705,2.3000950813293457
9,2.610893487930298,2.3234360218048096
10,2.2975120544433594,2.37654447555542
11,2.270292282104492,2.2981724739074707
12,2.283491611480713,2.3468260765075684
13,2.354355812072754,2.268035888671875
14,2.248760223388672,2.4226253032684326
15,2.380948066711426,2.2008910179138184
16,2.3195619583129883,2.2471346855163574
17,2.2482922077178955,2.2064976692199707
18,2.1869215965270996,2.2827208042144775
19,2.2940616607666016,2.2025985717773438
20,2.3195104598999023,2.2283968925476074
21,2.2701525688171387,2.213498592376709
22,2.2312211990356445,2.251457929611206
23,2.2312724590301514,2.170135021209717
24,2.245739459991455,2.241255521774292
25,2.2333147525787354,2.337120294570923
26,2.4777703285217285,2.1626229286193848
27,2.2611477375030518,2.2627956867218018
28,2.236177682876587,2.2886714935302734
29,2.3369178771972656,2.231163740158081
30,1.3922278881072998,1.3854808807373047
31,1.3507165908813477,1.3350718021392822
32,1.3333362340927124,1.3247735500335693
33,1.3119995594024658,1.325062870979309
34,1.3334717750549316,1.3035805225372314
35,1.346220850944519,1.3246036767959595
36,1.3222531080245972,1.32036292552948
37,1.369870901107788,1.3309903144836426
38,1.327282428741455,1.3301652669906616
39,1.3223743438720703,1.3400076627731323
40,1.3378502130508423,1.3241121768951416
41,1.3570548295974731,1.3127774000167847
42,1.329197645187378,1.3437190055847168
43,1.2901064157485962,1.3037807941436768
44,1.2722370624542236,1.2807775735855103
45,1.2823363542556763,1.2748290300369263
46,1.2575947046279907,1.2857187986373901
47,1.2569984197616577,1.2735906839370728
48,1.264350414276123,1.3059691190719604
49,1.2574162483215332,1.2741392850875854
50,1.2499003410339355,1.2732099294662476
51,1.252637505531311,1.2626063823699951
52,1.2477142810821533,1.2460983991622925
53,1.2742173671722412,1.2531055212020874
54,1.254090666770935,1.265923261642456
55,1.2418292760849,1.245159387588501
56,1.2416995763778687,1.2479963302612305
57,1.2520287036895752,1.2611669301986694
58,1.2442443370819092,1.252365231513977
59,1.2794675827026367,1.228494644165039
60,1.063551902770996,1.0621130466461182
61,1.040926218032837,1.0443137884140015
62,1.0368191003799438,1.0388280153274536
63,1.0291056632995605,1.0294389724731445
64,1.0281503200531006,1.0255481004714966
65,1.023132085800171,1.0215322971343994
66,1.0177984237670898,1.019765853881836
67,1.0132089853286743,1.0149983167648315
68,1.0188802480697632,1.0140105485916138
69,1.0135935544967651,1.010010838508606
70,1.011972427368164,1.0121489763259888
71,1.009705662727356,1.005937099456787
72,1.0093549489974976,1.004340648651123
73,1.007660984992981,1.0068451166152954
74,1.005895733833313,1.0053194761276245
75,1.0109286308288574,1.0018694400787354
76,1.0038560628890991,1.0086994171142578
77,1.0086907148361206,1.007880449295044
78,1.0081990957260132,1.0035643577575684
79,1.0075939893722534,1.0091224908828735
80,1.0077533721923828,1.0057590007781982
81,1.0037816762924194,1.007165551185608
82,1.007561206817627,0.9999237060546875
83,1.010728359222412,1.0068776607513428
84,1.0083279609680176,1.010107159614563
85,1.011465072631836,1.0112321376800537
86,1.0130678415298462,1.0036952495574951
87,1.0074539184570312,1.003119707107544
88,1.0130774974822998,1.0085303783416748
89,1.0117708444595337,1.0021429061889648
90,0.9836175441741943,0.9789626002311707
91,0.9792124629020691,0.9759695529937744
92,0.9804646968841553,0.9745611548423767
93,0.9793258309364319,0.9751579165458679
94,0.9789116382598877,0.9741238951683044
95,0.9781821966171265,0.9725120663642883
96,0.9768697619438171,0.9706100821495056
97,0.9751952290534973,0.9715205430984497
98,0.9770287275314331,0.9713655710220337
99,0.9767547845840454,0.9715284109115601


==> ck_imagenet_resnet50v1_5/v1/Val_Prec_1_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,20.604000091552734,20.341999053955078
1,34.22200012207031,32.986000061035156
2,39.96799850463867,39.64799880981445
3,40.69200134277344,42.11600112915039
4,44.933998107910156,43.242000579833984
5,43.555999755859375,44.79800033569336
6,45.84000015258789,46.880001068115234
7,43.012001037597656,46.96799850463867
8,47.18600082397461,46.83000183105469
9,42.36000061035156,46.32400131225586
10,47.08399963378906,46.055999755859375
11,47.77199935913086,47.172000885009766
12,47.650001525878906,46.124000549316406
13,46.29199981689453,47.75600051879883
14,48.18000030517578,45.30799865722656
15,45.52399826049805,49.16999816894531
16,47.11600112915039,48.14799880981445
17,48.22600173950195,49.05799865722656
18,49.19599914550781,47.77399826049805
19,48.0620002746582,49.43600082397461
20,47.35200119018555,48.987998962402344
21,47.62799835205078,48.763999938964844
22,48.56800079345703,48.42599868774414
23,49.00400161743164,49.63600158691406
24,48.61199951171875,48.20600128173828
25,48.61800003051758,46.810001373291016
26,44.58599853515625,49.619998931884766
27,48.209999084472656,47.75600051879883
28,48.47600173950195,47.37799835205078
29,46.93199920654297,48.55799865722656
30,65.63600158691406,66.01000213623047
31,66.77200317382812,67.01599884033203
32,67.09200286865234,67.3479995727539
33,67.56199645996094,67.40399932861328
34,67.01000213623047,67.71800231933594
35,66.97799682617188,67.43199920654297
36,67.33999633789062,67.25199890136719
37,66.29199981689453,67.05000305175781
38,67.16200256347656,66.9520034790039
39,67.4219970703125,67.02200317382812
40,66.88400268554688,67.06800079345703
41,66.72599792480469,67.60600280761719
42,67.1259994506836,66.85399627685547
43,68.12000274658203,67.80000305175781
44,68.55799865722656,68.14600372314453
45,68.05999755859375,68.23200225830078
46,68.79000091552734,68.0459976196289
47,68.70800018310547,68.48799896240234
48,68.51599884033203,67.6719970703125
49,68.91000366210938,68.55999755859375
50,68.94000244140625,68.41999816894531
51,68.93199920654297,68.8239974975586
52,69.22599792480469,69.0
53,68.31199645996094,68.86199951171875
54,68.94200134277344,68.73400115966797
55,69.06800079345703,69.08399963378906
56,69.1780014038086,69.12000274658203
57,68.8239974975586,68.78800201416016
58,69.0999984741211,68.76799774169922
59,68.33000183105469,69.43199920654297
60,73.2020034790039,73.18800354003906
61,73.73400115966797,73.60399627685547
62,73.82599639892578,73.64600372314453
63,73.8759994506836,73.78800201416016
64,74.08399963378906,74.06800079345703
65,74.05400085449219,74.18399810791016
66,74.31199645996094,74.11799621582031
67,74.28600311279297,74.23200225830078
68,74.1500015258789,74.31999969482422
69,74.31999969482422,74.17400360107422
70,74.41999816894531,74.28199768066406
71,74.35399627685547,74.35800170898438
72,74.45999908447266,74.39199829101562
73,74.552001953125,74.447998046875
74,74.5979995727539,74.4540023803711
75,74.44000244140625,74.3759994506836
76,74.61399841308594,74.43000030517578
77,74.58000183105469,74.36799621582031
78,74.6259994506836,74.5719985961914
79,74.50800323486328,74.39600372314453
80,74.5479965209961,74.39600372314453
81,74.6240005493164,74.39199829101562
82,74.57599639892578,74.5479965209961
83,74.41799926757812,74.3479995727539
84,74.4739990234375,74.39399719238281
85,74.58000183105469,74.38800048828125
86,74.49600219726562,74.4219970703125
87,74.55799865722656,74.59600067138672
88,74.5739974975586,74.43199920654297
89,74.68399810791016,74.47799682617188
90,75.24199676513672,75.16799926757812
91,75.3239974975586,75.18399810791016
92,75.27400207519531,75.26200103759766
93,75.26200103759766,75.30000305175781
94,75.31400299072266,75.30599975585938
95,75.3499984741211,75.27799987792969
96,75.27200317382812,75.23400115966797
97,75.34400177001953,75.33200073242188
98,75.37000274658203,75.33399963378906
99,75.36399841308594,75.35600280761719


==> ck_imagenet_resnet50v1_5/v1/Val_Prec_5_Avg.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,43.68199920654297,42.99399948120117
1,60.529998779296875,59.332000732421875
2,66.96800231933594,66.64800262451172
3,67.78800201416016,69.36399841308594
4,71.68800354003906,70.76399993896484
5,70.83200073242188,71.71399688720703
6,72.84600067138672,73.29399871826172
7,70.24600219726562,73.5979995727539
8,73.79399871826172,74.00199890136719
9,69.16400146484375,73.73400115966797
10,73.8759994506836,72.53399658203125
11,74.36599731445312,74.30999755859375
12,74.58599853515625,73.21800231933594
13,73.16999816894531,74.44200134277344
14,74.9219970703125,72.0479965209961
15,73.02200317382812,75.59600067138672
16,73.84600067138672,74.90799713134766
17,74.83000183105469,75.66200256347656
18,75.83799743652344,74.34600067138672
19,74.0739974975586,75.39600372314453
20,73.6780014038086,75.16799926757812
21,74.802001953125,75.45600128173828
22,75.15799713134766,74.68800354003906
23,75.41000366210938,76.31600189208984
24,75.22000122070312,75.18000030517578
25,75.00399780273438,73.47599792480469
26,70.96399688720703,76.51799774169922
27,75.04000091552734,74.39399719238281
28,75.30799865722656,74.20600128173828
29,73.63600158691406,75.19200134277344
30,87.3479995727539,87.33599853515625
31,87.86000061035156,88.08799743652344
32,88.09200286865234,88.27200317382812
33,88.44200134277344,88.18599700927734
34,87.98999786376953,88.43199920654297
35,87.90799713134766,88.11199951171875
36,88.2300033569336,88.44400024414062
37,87.69599914550781,88.19200134277344
38,88.09200286865234,88.19000244140625
39,88.26000213623047,88.01399993896484
40,88.13600158691406,88.20600128173828
41,87.9020004272461,88.50800323486328
42,88.3740005493164,87.9540023803711
43,88.77400207519531,88.58799743652344
44,89.02200317382812,88.86199951171875
45,88.8740005493164,88.8219985961914
46,89.25399780273438,88.91799926757812
47,89.1719970703125,89.00800323486328
48,89.00399780273438,88.36000061035156
49,89.04199981689453,89.05799865722656
50,89.197998046875,88.96199798583984
51,89.30599975585938,88.947998046875
52,89.38999938964844,89.18599700927734
53,89.03600311279297,89.26200103759766
54,89.26200103759766,89.08599853515625
55,89.29399871826172,89.19599914550781
56,89.39800262451172,89.30400085449219
57,89.14800262451172,89.08599853515625
58,89.2699966430664,89.27200317382812
59,88.77200317382812,89.5719985961914
60,91.33200073242188,91.56999969482422
61,91.75599670410156,91.73200225830078
62,91.75,91.83599853515625
63,91.88999938964844,91.91600036621094
64,91.89600372314453,91.96199798583984
65,91.97599792480469,91.98799896240234
66,92.05599975585938,92.05799865722656
67,92.11199951171875,92.11599731445312
68,92.05999755859375,92.10399627685547
69,92.04399871826172,92.11000061035156
70,92.04399871826172,92.10399627685547
71,92.24400329589844,92.16200256347656
72,92.21600341796875,92.11799621582031
73,92.06199645996094,92.15399932861328
74,92.14399719238281,92.25
75,92.08399963378906,92.3740005493164
76,92.1760025024414,92.22200012207031
77,92.1520004272461,92.1760025024414
78,92.14399719238281,92.26200103759766
79,92.18800354003906,92.24199676513672
80,92.29199981689453,92.24800109863281
81,92.21199798583984,92.09200286865234
82,92.197998046875,92.30799865722656
83,92.16600036621094,92.18000030517578
84,92.13200378417969,92.19200134277344
85,92.1760025024414,92.08599853515625
86,92.13999938964844,92.29000091552734
87,92.15599822998047,92.26000213623047
88,92.08599853515625,92.25
89,92.09200286865234,92.19400024414062
90,92.45600128173828,92.5
91,92.50399780273438,92.61000061035156
92,92.5199966430664,92.65399932861328
93,92.45999908447266,92.62200164794922
94,92.49199676513672,92.66600036621094
95,92.53600311279297,92.5999984741211
96,92.53199768066406,92.65599822998047
97,92.56999969482422,92.71199798583984
98,92.50800323486328,92.72599792480469
99,92.63200378417969,92.70999908447266


==> ck_imagenet_resnet50v1_5/v1/Val_Sparsity.csv <==
,resnet1_50_baseline-lr05-epoch-40-intra-combo-cksparse60-out.out,resnet1_50_baseline-epoch-40-cksparse60-lr0-05out.out
0,0.000494814885314554,0.0004846024385187775
1,0.0005061229458078742,0.0004976321361027658
2,0.00047615074436180294,0.00045169563964009285
3,0.0004398789315018803,0.0004448090912774205
4,0.000425910169724375,0.00042880565160885453
5,0.0004217625828459859,0.0004320141742937267
6,0.0004425396618898958,0.0004330706433393061
7,0.0005016623181290925,0.00047806804650463164
8,0.0006679570651613176,0.0006042172899469733
9,0.0010036767926067114,0.0008868400473147631
10,0.001440581982024014,0.0013658471871167421
11,0.0019102374790236354,0.0018755699275061488
12,0.002416516887024045,0.002332039177417755
13,0.0029660330619663,0.0027849478647112846
14,0.003553699003532529,0.0032201705034822226
15,0.004075434058904648,0.0036820785608142614
16,0.004620294086635113,0.004136709030717611
17,0.005219659302383661,0.004518404137343168
18,0.005825167987495661,0.004924672190099955
19,0.006366036366671324,0.005349056329578161
20,0.006794333457946777,0.005757867358624935
21,0.007204005494713783,0.006164174526929855
22,0.007654644548892975,0.006561247166246176
23,0.008046474307775497,0.006952919997274876
24,0.008434625342488289,0.007291300687938929
25,0.008725699968636036,0.007597752381116152
26,0.009005270898342133,0.00786891020834446
27,0.00928092934191227,0.008145546540617943
28,0.009539918042719364,0.008406727574765682
29,0.009770617820322514,0.008640049025416374
30,0.00983169674873352,0.008688097819685936
31,0.009884676896035671,0.008749686181545258
32,0.009933235123753548,0.008795230649411678
33,0.009976080618798733,0.008845471777021885
34,0.010014308616518974,0.008867970667779446
35,0.010052184574306011,0.008911559358239174
36,0.01007135771214962,0.00894403550773859
37,0.010108763352036476,0.008953699842095375
38,0.010119250044226646,0.008968490175902843
39,0.010138696990907192,0.008987624198198318
40,0.010155444033443928,0.009793977253139019
41,0.011080159805715084,0.0957503616809845
42,0.12841787934303284,0.17547394335269928
43,0.20996366441249847,0.24598737061023712
44,0.2814081013202667,0.30911222100257874
45,0.3435855507850647,0.3636704683303833
46,0.3970603048801422,0.4109047055244446
47,0.4434860348701477,0.45141103863716125
48,0.48228877782821655,0.4859771728515625
49,0.5146790742874146,0.5148224234580994
50,0.5410931706428528,0.5384190678596497
51,0.5626443028450012,0.5573455691337585
52,0.5791493654251099,0.5715425610542297
53,0.5911814570426941,0.5828589797019958
54,0.6004530787467957,0.5906742811203003
55,0.6060758233070374,0.5961975455284119
56,0.6098225116729736,0.5988894701004028
57,0.6117926836013794,0.6007893085479736
58,0.6126337647438049,0.6016032099723816
59,0.6126900315284729,0.6016574501991272
60,0.6126855611801147,0.6016601324081421
61,0.6126891374588013,0.6016585230827332
62,0.6126863956451416,0.6016595363616943
63,0.6126895546913147,0.6016640067100525
64,0.6126887202262878,0.6016640663146973
65,0.6126943230628967,0.60166335105896
66,0.6126906871795654,0.6016650199890137
67,0.6126915812492371,0.6016697883605957
68,0.6126981973648071,0.6016668677330017
69,0.6126988530158997,0.6016651391983032
70,0.612698495388031,0.6016703248023987
71,0.6127023100852966,0.6016736626625061
72,0.6127004623413086,0.6016728281974792
73,0.6127001643180847,0.6016749143600464
74,0.6127054691314697,0.6016770601272583
75,0.6127042174339294,0.6016789078712463
76,0.612707793712616,0.6016810536384583
77,0.6127111911773682,0.6016787886619568
78,0.612711489200592,0.6016829013824463
79,0.6127122044563293,0.6016837954521179
80,0.6127121448516846,0.6016828417778015
81,0.6127142310142517,0.6016952395439148
82,0.6127153038978577,0.6016928553581238
83,0.6127206087112427,0.6016936302185059
84,0.6127188205718994,0.6016941070556641
85,0.6127215027809143,0.6016969680786133
86,0.6127212047576904,0.6016973853111267
87,0.6127238273620605,0.6016984581947327
88,0.6127246022224426,0.6016994118690491
89,0.6127294898033142,0.6017059683799744
90,0.6127267479896545,0.601698100566864
91,0.612726628780365,0.6017063856124878
92,0.6127282977104187,0.6017029285430908
93,0.6127288937568665,0.6017041206359863
94,0.6127284169197083,0.6017078757286072
95,0.6127299666404724,0.6017052531242371
96,0.6127312183380127,0.6017051339149475
97,0.612734317779541,0.6017065048217773
98,0.6127336025238037,0.6017044186592102
99,0.6127298474311829,0.6017056107521057


==> imagenet_resnet50_standard/Val_Loss_Avg.csv <==
step,imagenet_resnet50_standard
0,4.541690349578857
1,3.664670467376709
2,3.0866358280181885
3,2.858408212661743
4,2.644176721572876
5,2.8522326946258545
6,2.7623462677001953
7,2.518752098083496
8,2.4957921504974365
9,2.37384033203125
10,2.5554769039154053
11,2.455251932144165
12,2.5604562759399414
13,2.4380898475646973
14,2.4407877922058105
15,2.3472402095794678
16,2.28798246383667
17,2.3464677333831787
18,2.4755232334136963
19,2.3813676834106445
20,2.3911900520324707
21,2.3909215927124023
22,2.94159197807312
23,2.310213327407837
24,2.3691952228546143
25,2.3176872730255127
26,2.4559848308563232
27,2.3534233570098877
28,2.5060369968414307
29,2.430734634399414
30,1.407216191291809
31,1.3633852005004883
32,1.3883192539215088
33,1.3474688529968262
34,1.326773762702942
35,1.3437281847000122
36,1.3805737495422363
37,1.3516463041305542
38,1.3510419130325317
39,1.3555160760879517
40,1.3582773208618164
41,1.3947149515151978
42,1.3312300443649292
43,1.3714473247528076
44,1.363935947418213
45,1.3501863479614258
46,1.3372801542282104
47,1.3660677671432495
48,1.3487261533737183
49,1.3522820472717285
50,1.400512456893921
51,1.3604354858398438
52,1.317202091217041
53,1.383979082107544
54,1.3192970752716064
55,1.334414005279541
56,1.3522028923034668
57,1.3787657022476196
58,1.3255901336669922
59,1.320389747619629
60,1.0650664567947388
61,1.0433714389801025
62,1.0317902565002441
63,1.0251164436340332
64,1.0153213739395142
65,1.0133239030838013
66,1.004697322845459
67,1.0005379915237427
68,1.0017437934875488
69,1.0003535747528076
70,0.9968891143798828
71,0.9951065182685852
72,0.997560441493988
73,0.9974063634872437
74,1.0033655166625977
75,0.994162917137146
76,0.9932937622070312
77,0.992004930973053
78,0.9962254762649536
79,0.9965642094612122
80,1.0020567178726196
81,1.0001171827316284
82,0.9994043111801147
83,1.003116488456726
84,1.0032075643539429
85,1.0003044605255127
86,1.0072695016860962
87,1.0020397901535034
88,1.0033515691757202
89,0.9965642094612122


==> imagenet_resnet50_standard/Val_Prec_1_Avg.csv <==
step,imagenet_resnet50_standard
0,14.763999938964844
1,27.191999435424805
2,33.77000045776367
3,36.97200012207031
4,40.80799865722656
5,37.577999114990234
6,38.96200180053711
7,42.869998931884766
8,44.04399871826172
9,45.619998931884766
10,42.77199935913086
11,44.7760009765625
12,42.44599914550781
13,44.81399917602539
14,44.86600112915039
15,46.34600067138672
16,47.301998138427734
17,46.57600021362305
18,43.986000061035156
19,45.95600128173828
20,46.20199966430664
21,45.78799819946289
22,36.63800048828125
23,47.2140007019043
24,45.90599822998047
25,46.832000732421875
26,44.95600128173828
27,46.86800003051758
28,43.78799819946289
29,44.970001220703125
30,65.27400207519531
31,66.6500015258789
32,65.91999816894531
33,66.74400329589844
34,66.9739990234375
35,66.76200103759766
36,66.16600036621094
37,66.80400085449219
38,66.61799621582031
39,66.5479965209961
40,66.63600158691406
41,65.57599639892578
42,67.00399780273438
43,66.11399841308594
44,66.36399841308594
45,66.81800079345703
46,67.07599639892578
47,66.36599731445312
48,66.77799987792969
49,66.79000091552734
50,65.58399963378906
51,66.36799621582031
52,67.43599700927734
53,65.91200256347656
54,67.31400299072266
55,66.83999633789062
56,66.4739990234375
57,66.0459976196289
58,67.1259994506836
59,67.2239990234375
60,73.0
61,73.55000305175781
62,73.7959976196289
63,73.91200256347656
64,74.22599792480469
65,74.23400115966797
66,74.4260025024414
67,74.59400177001953
68,74.47200012207031
69,74.58799743652344
70,74.61799621582031
71,74.70600128173828
72,74.6780014038086
73,74.6259994506836
74,74.58999633789062
75,74.802001953125
76,74.77400207519531
77,74.83599853515625
78,74.81199645996094
79,74.94400024414062
80,74.53800201416016
81,74.86799621582031
82,74.70600128173828
83,74.63800048828125
84,74.7239990234375
85,74.6719970703125
86,74.6760025024414
87,74.92400360107422
88,74.6259994506836
89,74.94400024414062


==> imagenet_resnet50_standard/Val_Prec_5_Avg.csv <==
step,imagenet_resnet50_standard
0,34.279998779296875
1,51.94599914550781
2,59.821998596191406
3,64.38999938964844
4,67.96199798583984
5,64.48400115966797
6,65.79199981689453
7,70.5999984741211
8,70.68399810791016
9,72.79399871826172
10,69.78399658203125
11,71.27400207519531
12,69.50599670410156
13,71.71800231933594
14,71.63400268554688
15,73.11000061035156
16,74.0719985961914
17,73.13800048828125
18,71.30799865722656
19,72.75800323486328
20,72.60800170898438
21,72.68000030517578
22,63.24800109863281
23,73.90799713134766
24,72.95600128173828
25,73.56600189208984
26,71.5739974975586
27,73.30000305175781
28,70.72799682617188
29,71.72000122070312
30,87.06999969482422
31,87.69000244140625
32,87.23200225830078
33,87.89199829101562
34,88.19200134277344
35,87.99800109863281
36,87.41999816894531
37,87.83399963378906
38,87.802001953125
39,87.8280029296875
40,87.81199645996094
41,87.4219970703125
42,88.1760025024414
43,87.51399993896484
44,87.69999694824219
45,87.91999816894531
46,88.03600311279297
47,87.73999786376953
48,88.02799987792969
49,87.84600067138672
50,87.24400329589844
51,87.62799835205078
52,88.26799774169922
53,87.52400207519531
54,88.36000061035156
55,88.10600280761719
56,87.90599822998047
57,87.6719970703125
58,88.27200317382812
59,88.31199645996094
60,91.447998046875
61,91.76399993896484
62,91.91600036621094
63,91.94599914550781
64,92.0260009765625
65,92.05999755859375
66,92.23999786376953
67,92.22799682617188
68,92.21199798583984
69,92.2040023803711
70,92.27200317382812
71,92.30799865722656
72,92.2979965209961
73,92.37000274658203
74,92.25399780273438
75,92.36799621582031
76,92.31199645996094
77,92.43000030517578
78,92.40399932861328
79,92.38600158691406
80,92.29399871826172
81,92.29199981689453
82,92.4260025024414
83,92.2979965209961
84,92.2979965209961
85,92.28600311279297
86,92.14199829101562
87,92.41000366210938
88,92.30000305175781
89,92.38600158691406


==> imagenet_resnet50_standard/Val_Sparsity.csv <==
step,imagenet_resnet50_standard
0,0.0005322605720721185
1,0.0005491247866302729
2,0.0005286216619424522
3,0.0005056925001554191
4,0.0005058099050074816
5,0.0005451337201520801
6,0.0006818475667387247
7,0.0010472655994817615
8,0.002003792906180024
9,0.003729971358552575
10,0.005506860092282295
11,0.0068838587030768394
12,0.00797659158706665
13,0.008922632783651352
14,0.009820780716836452
15,0.010638481006026268
16,0.011403358541429043
17,0.012114043347537518
18,0.012817137874662876
19,0.013504971750080585
20,0.014160368591547012
21,0.014823004603385925
22,0.015433716587722301
23,0.015943048521876335
24,0.016383005306124687
25,0.01677076518535614
26,0.017207631841301918
27,0.017683546990156174
28,0.018139665946364403
29,0.018568627536296844
30,0.018650483340024948
31,0.018730930984020233
32,0.018791265785694122
33,0.018859388306736946
34,0.01892434060573578
35,0.018975911661982536
36,0.019022317603230476
37,0.019069625064730644
38,0.019107187166810036
39,0.01915128529071808
40,0.01918274350464344
41,0.01921255886554718
42,0.01925978809595108
43,0.019287841394543648
44,0.019322941079735756
45,0.019351424649357796
46,0.019393449649214745
47,0.019435277208685875
48,0.01946982741355896
49,0.019505159929394722
50,0.019534192979335785
51,0.01956874318420887
52,0.019605915993452072
53,0.019634831696748734
54,0.019670985639095306
55,0.019711796194314957
56,0.01975100301206112
57,0.01978124864399433
58,0.01982620730996132
59,0.019854575395584106
60,0.019864629954099655
61,0.01986916922032833
62,0.019878286868333817
63,0.019891511648893356
64,0.019897419959306717
65,0.01990141160786152
66,0.01990516670048237
67,0.01991870626807213
68,0.019923675805330276
69,0.019929036498069763
70,0.019948873668909073
71,0.019951416179537773
72,0.019953100010752678
73,0.019970707595348358
74,0.019973093643784523
75,0.019976655021309853
76,0.019987571984529495
77,0.019997430965304375
78,0.019999584183096886
79,0.020012065768241882
80,0.020008152350783348
81,0.020008621737360954
82,0.020024899393320084
83,0.020026033744215965
84,0.02003890834748745
85,0.02004215493798256
86,0.02004939317703247
87,0.02005264163017273
88,0.020068489015102386
89,0.020012065768241882


==> imagenet_resnet50_window_sparsity/Val_Loss_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,4.115859032,4.01734972
1,3.199851751,3.258584738
2,2.860464811,2.938150883
3,2.685611725,2.636737823
4,2.563206911,2.524260998
5,2.665301323,2.541211605
6,2.707407713,2.461013079
7,2.443634748,2.401923418
8,2.407959223,2.29923892
9,2.50051713,2.317821503
10,2.34022522,2.397494078
11,2.329649925,2.83706522
12,2.301532745,2.341756105
13,2.310492754,2.322234869
14,2.375370979,2.407083273
15,2.378449917,2.272562981
16,2.238211393,2.46558094
17,2.293174505,2.271106005
18,2.276934385,2.361826897
19,2.279711246,2.298077345
20,2.40049386,2.302509308
21,2.277601004,2.515613079
22,2.454760075,2.305392027
23,2.257835865,2.27807641
24,2.288026094,2.387308598
25,2.297516108,2.198069811
26,2.256703377,2.227210283
27,2.270842791,2.263870955
28,2.240077019,2.308909416
29,2.314505339,2.295252323
30,1.448741913,1.565599322
31,1.433462501,1.530110717
32,1.420336723,1.510510206
33,1.406597257,1.514270782
34,1.40801847,1.568552613
35,1.40283978,1.522186518
36,1.426589608,1.544461608
37,1.446030021,1.534971952
38,1.422068119,1.545576453
39,1.470599651,1.545930028
40,1.441387534,1.582371712
41,1.422514677,1.570807815
42,1.410795808,1.542166352
43,1.432924271,1.542571187
44,1.417231798,1.583542705
45,1.422956347,1.553207636
46,1.417589426,1.531634688
47,1.409321904,1.523291945
48,1.412388206,1.61218226
49,1.41832304,1.546555996
50,1.409405947,1.552426577
51,1.409942269,1.523411393
52,1.395345211,1.535102963
53,1.400727987,1.53341186
54,1.411988497,1.532907605
55,1.414536834,1.517514586
56,1.362813115,1.543915272
57,1.498939991,1.529254913
58,1.437979937,1.524502397
59,1.409240961,1.537500143
60,1.152526736,1.329773784
61,1.129328251,1.312627912
62,1.122387528,1.297645211
63,1.106917977,1.293718576
64,1.099887729,1.289644837
65,1.092363477,1.28500998
66,1.09011519,1.275436044
67,1.082314372,1.274558902
68,1.077358723,1.269462943
69,1.078355908,1.269108772
70,1.076457024,1.264781833
71,1.072398186,1.263478398
72,1.072544336,1.268336654
73,1.071543574,1.262213469
74,1.064371347,1.260497212
75,1.068358183,1.263156891
76,1.063233852,1.258606553
77,1.064924717,1.260539532
78,1.061289907,1.258376241
79,1.067654252,1.253557682
80,1.029276609,1.255866885
81,1.028760672,1.253997087
82,1.023353696,1.255664468
83,1.023832321,1.257327199
84,1.024664998,1.255173445
85,1.024104595,1.253632545
86,1.021313429,1.254348397
87,1.020372391,1.2554636
88,1.018402457,1.257112622
89,1.000253446,1.258712411


==> imagenet_resnet50_window_sparsity/Val_Multiplies_per_Epoch.csv <==
,step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed,standard
0,3.1592569777581624e+16,3.001991691154424e+16,3.0019915742144056e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.916153476741917e+16,5.837705224460698e+16,6.318513955516325e+16
2,605168026380288.0,8.592452108642446e+16,8.365531149395672e+16,9.477770933274486e+16
3,-6.197480350240267e+16,1.1192216960075226e+17,1.0599858069839035e+17,1.263702791103265e+17
4,-1.5594562213330714e+17,1.3719575031385506e+17,1.2552244383962722e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.6025986585589315e+17,1.43897831578255e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.8273244826793936e+17,1.596968192890441e+17,2.211479884430714e+17
7,-6.262031606387497e+17,2.0308730308213498e+17,1.7455447540332992e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,2.2293638670462432e+17,1.870499319243393e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,2.4232568649919286e+17,1.9882743660707395e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,2.6129835801014608e+17,2.0996007041424915e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,2.7835367443454237e+17,2.1899683411624995e+17,3.791108373309795e+17
12,-2.037782666856918e+18,2.950662555695248e+17,2.2756575354875754e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,3.114832647277015e+17,2.3572809218401098e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,3.276308824403404e+17,2.4357670413851782e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,3.4354550324765645e+17,2.5112629953104378e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,3.592637593119815e+17,2.5846940130396493e+17,5.370736862188877e+17
17,-4.234133350628124e+18,3.732670815901617e+17,2.6410338635500506e+17,5.686662559964693e+17
18,-4.76757602868873e+18,3.8712081045501824e+17,2.6960309245750106e+17,6.00258825774051e+17
19,-5.332409553851458e+18,4.0085261672141056e+17,2.7502194903799472e+17,6.318513955516325e+17
20,-5.928633926116307e+18,4.144746041489793e+17,2.8037635015151334e+17,6.634439653292141e+17
21,-6.556249145483277e+18,4.28028989019804e+17,2.8568770985418422e+17,6.950365351067956e+17
22,-7.21525521195237e+18,4.4152677492183443e+17,2.909794816360516e+17,7.266291048843772e+17
23,-7.905652125523583e+18,4.5497110707379923e+17,2.962642594693122e+17,7.582216746619588e+17
24,-8.627439886196918e+18,4.683854109001383e+17,3.0154889136143014e+17,7.898142444395404e+17
25,-9.380618493972376e+18,4.817731440833088e+17,3.068335232535481e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,4.951536456957557e+17,3.121169763902829e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,5.0851858212402406e+17,3.1740042952701766e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,5.218835185522925e+17,3.2268388266375245e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,5.352484549805609e+17,3.2796733580048723e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,5.486133914088293e+17,3.33250788937222e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,5.619747915709482e+17,3.385342420739568e+17,1.0109622328826113e+18
32,-1.5531812467259974e+19,5.7533619173306714e+17,3.438176952106916e+17,1.0425548026601929e+18
33,-1.6536117851852403e+19,5.88697591895186e+17,3.4910114834742637e+17,1.0741473724377745e+18
34,-1.7571814083546954e+19,6.02058992057305e+17,3.5438460148416115e+17,1.105739942215356e+18
35,-1.8638901162343625e+19,6.154203922194239e+17,3.5966805462089594e+17,1.1373325119929376e+18
36,-1.9737379088242418e+19,6.287817923815428e+17,3.649515077576307e+17,1.1689250817705193e+18
37,-2.086724786124333e+19,6.421431925436617e+17,3.702349608943655e+17,1.2005176515481009e+18
38,-2.2028507481346367e+19,6.555045927057806e+17,3.755184140311003e+17,1.2321102213256824e+18
39,-2.3221157948551524e+19,6.688659928678995e+17,3.808018671678351e+17,1.263702791103264e+18
40,-2.4445199262858805e+19,6.822273930300184e+17,3.8608532030456986e+17,1.2952953608808456e+18
41,-2.5700631424268206e+19,6.955887931921373e+17,3.9136877344130464e+17,1.3268879306584271e+18
42,-2.6987454432779727e+19,7.089501933542563e+17,3.966522265780394e+17,1.3584805004360087e+18
43,-2.830566828839337e+19,7.223115935163752e+17,4.019356797147742e+17,1.3900730702135903e+18
44,-2.9655272991109136e+19,7.356729936784941e+17,4.07219132851509e+17,1.4216656399911718e+18
45,-3.1036268540927025e+19,7.49034393840613e+17,4.125025859882438e+17,1.4532582097687534e+18
46,-3.2448654937847034e+19,7.623957940027319e+17,4.1778603912497856e+17,1.484850779546335e+18
47,-3.3892432181869162e+19,7.757571941648508e+17,4.2306949226171334e+17,1.5164433493239165e+18
48,-3.5367600272993415e+19,7.891185943269697e+17,4.283529453984481e+17,1.548035919101498e+18
49,-3.6874159211219788e+19,8.024799944890886e+17,4.336363985351829e+17,1.5796284888790797e+18
50,-3.841210899654828e+19,8.158413946512076e+17,4.389198516719177e+17,1.6112210586566612e+18
51,-3.99814496289789e+19,8.292027948133265e+17,4.442033048086525e+17,1.6428136284342428e+18
52,-4.158218110851164e+19,8.425641949754454e+17,4.4948675794538726e+17,1.6744061982118244e+18
53,-4.321430343514649e+19,8.559255951375643e+17,4.5477021108212205e+17,1.705998767989406e+18
54,-4.4877816608883474e+19,8.692869952996832e+17,4.600536642188568e+17,1.7375913377669875e+18
55,-4.657272062972258e+19,8.826483954618021e+17,4.653371173555916e+17,1.769183907544569e+18
56,-4.82990154976638e+19,8.96009795623921e+17,4.706205704923264e+17,1.8007764773221507e+18
57,-5.005670121270714e+19,9.093711957860399e+17,4.759040236290612e+17,1.8323690470997322e+18
58,-5.184577777485261e+19,9.227325959481588e+17,4.81187476765796e+17,1.8639616168773138e+18
59,-5.3666245184100205e+19,9.360939961102778e+17,4.8647092990253075e+17,1.8955541866548954e+18
60,-5.551810344044991e+19,9.494553962723967e+17,4.9175438303926554e+17,1.927146756432477e+18
61,-5.7401352543901745e+19,9.628167964345156e+17,4.970378361760003e+17,1.9587393262100585e+18
62,-5.93159924944557e+19,9.761781965966345e+17,5.023212893127351e+17,1.99033189598764e+18
63,-6.126202329211177e+19,9.895395967587534e+17,5.076047424494699e+17,2.0219244657652216e+18
64,-6.323944493686997e+19,1.0029009969208723e+18,5.128881955862047e+17,2.0535170355428032e+18
65,-6.524825742873029e+19,1.0162623970829912e+18,5.1817164872293946e+17,2.0851096053203848e+18
66,-6.728846076769273e+19,1.0296237972451101e+18,5.2345510185967424e+17,2.1167021750979663e+18
67,-6.936005495375729e+19,1.042985197407229e+18,5.28738554996409e+17,2.148294744875548e+18
68,-7.146303998692397e+19,1.056346597569348e+18,5.340220081331438e+17,2.1798873146531295e+18
69,-7.359741586719277e+19,1.0697079977314669e+18,5.393054612698786e+17,2.211479884430711e+18
70,-7.57631825945637e+19,1.0830693978935858e+18,5.445889144066134e+17,2.2430724542082926e+18
71,-7.796034016903674e+19,1.0964307980557047e+18,5.4987236754334816e+17,2.2746650239858742e+18
72,-8.01888885906119e+19,1.1097921982178236e+18,5.5515582068008294e+17,2.306257593763456e+18
73,-8.24488278592892e+19,1.1231535983799425e+18,5.604392738168177e+17,2.3378501635410376e+18
74,-8.47401579750686e+19,1.1365149985420614e+18,5.657227269535525e+17,2.369442733318619e+18
75,-8.706287893795014e+19,1.1498763987041804e+18,5.710061800902873e+17,2.4010353030962007e+18
76,-8.94169907479338e+19,1.1632377988662994e+18,5.762896332270221e+17,2.4326278728737823e+18
77,-9.180249340501957e+19,1.1765991990284183e+18,5.815730863637569e+17,2.464220442651364e+18
78,-9.421938690920746e+19,1.1899605991905372e+18,5.868565395004918e+17,2.4958130124289454e+18
79,-9.666767126049748e+19,1.2033219993526561e+18,5.921399926372266e+17,2.527405582206527e+18
80,-9.914734645888962e+19,1.216683399514775e+18,5.974234457739615e+17,2.5589981519841085e+18
81,-1.0165841250438388e+20,1.230044799676894e+18,6.027068989106963e+17,2.59059072176169e+18
82,-1.0420086939698027e+20,1.2434061998390129e+18,6.079903520474312e+17,2.6221832915392717e+18
83,-1.0677471713667878e+20,1.2567676000011318e+18,6.13273805184166e+17,2.653775861316853e+18
84,-1.093799557234794e+20,1.2701290001632507e+18,6.185572583209009e+17,2.685368431094435e+18
85,-1.1201658515738214e+20,1.2834904003253696e+18,6.238407114576357e+17,2.7169610008720164e+18
86,-1.1468460543838701e+20,1.2968518004874885e+18,6.291241645943706e+17,2.748553570649598e+18
87,-1.17384016566494e+20,1.3102132006496074e+18,6.344076177311054e+17,2.7801461404271795e+18
88,-1.2011481854170312e+20,1.3235746008117263e+18,6.396910708678403e+17,2.811738710204761e+18
89,-1.2287701136401436e+20,1.3369360009738452e+18,6.449745240045751e+17,2.8433312799823427e+18


==> imagenet_resnet50_window_sparsity/Val_Prec_1_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,18.23999977,19.74399948
1,31.2140007,30.82600021
2,37.16999817,35.92599869
3,40.16600037,40.60800171
4,42.56200027,43.26599884
5,40.95600128,42.51200104
6,39.69599915,44.02799988
7,44.85599899,45.38600159
8,44.87200165,47.2480011
9,43.66999817,46.77999878
10,46.26399994,45.38999939
11,46.66199875,38.45199966
12,47,46.17599869
13,47.04600143,46.61399841
14,46.17599869,45.18600082
15,45.51800156,47.64799881
16,48.13199997,44.02399826
17,47.24000168,47.15000153
18,47.60599899,45.84799957
19,47.70600128,47.1780014
20,45.29000092,46.94400024
21,47.33000183,42.77000046
22,44.61999893,46.81000137
23,47.93600082,47.29399872
24,47.68000031,45.11999893
25,47.23600006,48.72600174
26,48,48.51800156
27,47.67200089,47.7179985
28,48.30799866,46.7879982
29,46.82600021,46.88199997
30,64.66000366,61.91400146
31,64.75,62.64199829
32,65.06999969,63.05799866
33,65.46600342,62.97200012
34,65.14600372,61.83000183
35,65.42199707,62.63199997
36,65.06600189,62.43999863
37,64.48999786,62.34000015
38,65.13999939,62.30400085
39,63.81800079,62.22200012
40,64.59400177,61.64199829
41,65.17199707,61.92399979
42,65.37799835,62.41400146
43,64.88600159,62.25600052
44,65.11199951,61.36999893
45,64.89800262,62.05599976
46,65.12599945,62.65200043
47,65.23400116,62.64400101
48,65.37200165,60.66400146
49,64.94599915,62.42399979
50,65.3219986,61.99200058
51,65.43599701,62.83200073
52,65.65799713,62.56200027
53,65.54399872,62.45600128
54,65.22799683,62.7480011
55,65.20600128,62.80199814
56,66.29399872,62.17599869
57,63.41600037,62.64799881
58,64.36000061,62.82799911
59,65.28199768,62.52600098
60,71.12999725,67.13800049
61,71.45800018,67.48999786
62,71.93399811,67.80599976
63,72.13600159,67.96800232
64,72.1780014,67.95999908
65,72.45600128,68.16799927
66,72.5759964,68.30999756
67,72.71199799,68.18399811
68,72.88800049,68.44599915
69,72.85399628,68.45400238
70,72.93399811,68.54000092
71,72.9980011,68.44999695
72,72.91000366,68.46600342
73,73.09200287,68.5739975
74,73.18199921,68.73200226
75,73.08200073,68.58799744
76,73.27999878,68.71199799
77,73.0759964,68.62000275
78,73.16799927,68.72399902
79,73.05200195,68.73000336
80,73.91400146,68.70600128
81,73.94599915,68.71399689
82,73.98400116,68.7559967
83,74.01399994,68.76599884
84,74.10399628,68.81600189
85,74.13600159,68.7559967
86,74.14399719,68.87799835
87,74.12799835,68.58000183
88,74.25800323,68.62999725
89,74.78400055,68.70600128


==> imagenet_resnet50_window_sparsity/Val_Prec_5_Avg.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,39.91799927,42.63000107
1,57.75999832,57.15399933
2,64.12999725,62.89199829
3,67.31199646,68.26399994
4,69.54000092,69.98200226
5,67.73999786,69.76599884
6,66.72399902,71.5739975
7,71.52200317,72.35199738
8,72.04599762,74.16999817
9,70.36199951,73.57800293
10,73.51799774,72.45400238
11,73.40000153,64.87999725
12,74.01200104,73.16799927
13,73.81600189,73.59600067
14,72.69000244,71.95400238
15,72.73799896,74.22599792
16,75.05599976,71.4940033
17,74.16799927,74.51000214
18,74.42199707,72.91000366
19,74.39600372,74.3219986
20,72.17199707,73.85199738
21,74.30000305,70.20999908
22,71.43800354,73.87000275
23,74.7519989,74.35800171
24,74.0019989,72.3239975
25,74.16000366,75.46600342
26,74.6760025,74.88400269
27,74.77799988,74.65200043
28,74.84999847,73.94599915
29,73.98200226,73.8239975
30,86.58000183,84.55799866
31,86.83399963,85.29799652
32,86.87799835,85.51599884
33,86.94999695,85.52600098
34,87.22399902,84.7519989
35,87.2559967,85.35800171
36,86.77400208,85.03800201
37,86.48400116,85.36799622
38,86.87200165,85.0759964
39,86.44200134,85.19200134
40,86.60800171,84.61000061
41,86.93399811,84.69200134
42,87.10199738,84.96199799
43,86.76000214,85.28399658
44,87.13600159,84.39800262
45,86.88800049,84.91799927
46,87.16400146,85.2559967
47,87.22200012,85.51200104
48,87.1780014,84.23799896
49,87.14399719,84.97599792
50,87.12599945,85.16400146
51,87.19999695,85.55000305
52,87.36799622,85.28399658
53,87.19400024,85.44599915
54,87.12799835,85.3239975
55,86.88200378,85.48200226
56,87.59600067,85.22599792
57,86.04399872,85.43000031
58,86.8259964,85.44200134
59,87.11000061,85.31800079
60,90.33000183,88.05999756
61,90.76599884,88.18000031
62,90.81800079,88.43199921
63,90.94000244,88.46199799
64,91.05400085,88.4940033
65,91.10600281,88.55999756
66,91.13600159,88.66600037
67,91.1780014,88.67199707
68,91.36799622,88.80200195
69,91.28199768,88.79399872
70,91.2460022,88.86599731
71,91.3219986,88.77600098
72,91.33599854,88.81199646
73,91.41600037,88.83000183
74,91.45800018,88.77400208
75,91.36399841,88.91200256
76,91.48600006,88.89199829
77,91.51000214,88.87999725
78,91.48600006,88.97399902
79,91.39800262,88.93399811
80,91.88600159,88.99199677
81,91.83200073,88.93800354
82,91.96199799,88.93399811
83,91.89399719,88.93199921
84,91.87200165,88.93199921
85,91.97000122,88.91799927
86,91.93800354,88.95400238
87,91.98200226,88.94999695
88,91.95400238,89.01599884
89,91.99199799,88.90599823


==> imagenet_resnet50_window_sparsity/Val_Sparsity.csv <==
step,maxnonzero_4_60_0_30_nofc_mlplr_steps,imagenet_resnet50_maxnonzero_4_80_batch128_fixed
0,0.05009908974170685,0.05009912699460983
1,0.07807855308055878,0.10306932032108307
2,0.15385323762893677,0.20115132629871368
3,0.17823415994644165,0.294649600982666
4,0.20130036771297455,0.3844657838344574
5,0.27168601751327515,0.42105209827423096
6,0.29053014516830444,0.5031269788742065
7,0.35799336433410645,0.5331144332885742
8,0.37410542368888855,0.6083656549453735
9,0.3887524902820587,0.6312370300292969
10,0.4020247757434845,0.6517803072929382
11,0.46310484409332275,0.7185472249984741
12,0.47402316331863403,0.7334510684013367
13,0.48343902826309204,0.7464032769203186
14,0.4920208752155304,0.7563974857330322
15,0.49944332242012024,0.7659230828285217
16,0.5056988000869751,0.7725012302398682
17,0.5603304505348206,0.8269475698471069
18,0.5650959610939026,0.8312252163887024
19,0.5689799785614014,0.8338007926940918
20,0.5724784135818481,0.8358541131019592
21,0.5746319890022278,0.8372252583503723
22,0.5764350295066833,0.8378492593765259
23,0.5781378746032715,0.8380720615386963
24,0.5790944695472717,0.8380767107009888
25,0.579940915107727,0.8380767107009888
26,0.5801712870597839,0.8381142616271973
27,0.5806671380996704,0.8381142616271973
28,0.5806671380996704,0.8381142616271973
29,0.5806671380996704,0.8381142616271973
30,0.5806671380996704,0.8381142616271973
31,0.5807797908782959,0.8381142616271973
32,0.5807797908782959,0.8381142616271973
33,0.5807797908782959,0.8381142616271973
34,0.5807797908782959,0.8381142616271973
35,0.5807797908782959,0.8381142616271973
36,0.5807797908782959,0.8381142616271973
37,0.5807797908782959,0.8381142616271973
38,0.5807797908782959,0.8381142616271973
39,0.5807797908782959,0.8381142616271973
40,0.5807797908782959,0.8381142616271973
41,0.5807797908782959,0.8381142616271973
42,0.5807797908782959,0.8381142616271973
43,0.5807797908782959,0.8381142616271973
44,0.5807797908782959,0.8381142616271973
45,0.5807797908782959,0.8381142616271973
46,0.5807797908782959,0.8381142616271973
47,0.5807797908782959,0.8381142616271973
48,0.5807797908782959,0.8381142616271973
49,0.5807797908782959,0.8381142616271973
50,0.5807797908782959,0.8381142616271973
51,0.5807797908782959,0.8381142616271973
52,0.5807797908782959,0.8381142616271973
53,0.5807797908782959,0.8381142616271973
54,0.5807797908782959,0.8381142616271973
55,0.5807797908782959,0.8381142616271973
56,0.5807797908782959,0.8381142616271973
57,0.5807797908782959,0.8381142616271973
58,0.5807797908782959,0.8381142616271973
59,0.5807797908782959,0.8381142616271973
60,0.5807797908782959,0.8381142616271973
61,0.5807797908782959,0.8381142616271973
62,0.5807797908782959,0.8381142616271973
63,0.5807797908782959,0.8381142616271973
64,0.5807797908782959,0.8381142616271973
65,0.5807797908782959,0.8381142616271973
66,0.5807797908782959,0.8381142616271973
67,0.5807797908782959,0.8381142616271973
68,0.5807797908782959,0.8381142616271973
69,0.5807797908782959,0.8381142616271973
70,0.5807797908782959,0.8381142616271973
71,0.5807797908782959,0.8381142616271973
72,0.5807797908782959,0.8381142616271973
73,0.5807797908782959,0.8381142616271973
74,0.5807797908782959,0.8381142616271973
75,0.5807797908782959,0.8381142616271973
76,0.5807797908782959,0.8381142616271973
77,0.5807797908782959,0.8381142616271973
78,0.5807797908782959,0.8381142616271973
79,0.5807797908782959,0.8381142616271973
80,0.5807797908782959,0.8381142616271973
81,0.5807797908782959,0.8381142616271973
82,0.5807797908782959,0.8381142616271973
83,0.5807797908782959,0.8381142616271973
84,0.5807797908782959,0.8381142616271973
85,0.5807797908782959,0.8381142616271973
86,0.5807797908782959,0.8381142616271973
87,0.5807797908782959,0.8381142616271973
88,0.5807797908782959,0.8381142616271973
89,0.5807797908782959,0.8381142616271973


==> pareto_curves/sparsity_v_acc.csv <==
,start40ck,start20ck,combo
0,
20,75.316,74.99,
40,74.934,74.74,74.908
50,74.994,
60,74.6,73.842.
70,
80,73.336,71.982,
90,


==> pareto_curves/sparsity_v_convergence_epoch.csv <==
,start40ck,start20ck,combo
0,
20,90,85,
40,75,79,90
50,80,
60,79,84,
70,
80,83,80,
90,


==> timagenet_resnet50_1x1_prune_like_fc/Val_Loss_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,4.474697113037109,4.556779861450195,4.33211088180542,4.427619934082031
1,4.021036148071289,4.098204612731934,4.035280227661133,3.9244186878204346
2,3.6351613998413086,3.6318111419677734,3.5291149616241455,3.5776712894439697
3,3.3663723468780518,3.4630942344665527,3.3505239486694336,3.270519256591797
4,3.2412588596343994,3.16880464553833,3.1140706539154053,3.0867438316345215
5,3.0438249111175537,3.0253679752349854,2.915663957595825,2.978524923324585
6,2.9576783180236816,2.9477596282958984,2.8744101524353027,2.873516798019409
7,2.9225125312805176,2.833393096923828,2.7692716121673584,2.788111686706543
8,2.7257912158966064,2.770320415496826,2.697892189025879,2.681276559829712
9,2.678740978240967,2.7108030319213867,2.6522648334503174,2.6644654273986816
10,2.638845682144165,2.703795909881592,2.6128015518188477,2.5783443450927734
11,2.6071219444274902,2.6522417068481445,2.6959707736968994,2.5789124965667725
12,2.5443410873413086,2.579157829284668,2.520779609680176,2.585756778717041
13,2.493596076965332,2.5200984477996826,2.541503429412842,2.4910223484039307
14,2.489596128463745,2.5133163928985596,2.5021448135375977,2.4565322399139404
15,2.465848684310913,2.464956045150757,2.448011636734009,2.4317336082458496
16,2.443934202194214,2.478848934173584,2.445054292678833,2.4181365966796875
17,2.429957389831543,2.4563019275665283,2.445962905883789,2.3965566158294678
18,2.3874635696411133,2.4416985511779785,2.4135329723358154,2.399247646331787
19,2.3779208660125732,2.38626766204834,2.3833765983581543,2.3577020168304443
20,2.375102996826172,2.3549225330352783,2.426753044128418,2.3383867740631104
21,2.327580690383911,2.3827285766601562,2.3751509189605713,2.318557024002075
22,2.3665504455566406,2.3406126499176025,2.37069034576416,2.362581253051758
23,2.336972951889038,2.30163311958313,2.353266716003418,2.300387144088745
24,2.3019540309906006,2.3452727794647217,2.343964099884033,2.268299102783203
25,2.267289400100708,2.3443596363067627,2.362260341644287,2.2461793422698975
26,2.3006460666656494,2.323751449584961,2.325788736343384,2.24297833442688
27,2.3111720085144043,2.3174524307250977,2.3210206031799316,2.237555503845215
28,2.296266555786133,2.26961612701416,2.336273193359375,2.256523370742798
29,2.243856906890869,2.288726568222046,2.251560926437378,2.2457597255706787
30,2.006192922592163,2.017336845397949,2.0535950660705566,1.9863619804382324
31,1.9878931045532227,2.004305124282837,2.041874647140503,1.966224193572998
32,1.9865236282348633,2.0031824111938477,2.039106845855713,1.9713937044143677
33,1.9932876825332642,2.004228115081787,2.0412797927856445,1.967900037765503
34,1.9937434196472168,2.0005338191986084,2.0397162437438965,1.9698046445846558
35,1.9904139041900635,2.0023276805877686,2.0427892208099365,1.9696100950241089
36,1.9909207820892334,2.005612850189209,2.0411810874938965,1.970483422279358
37,1.98902428150177,2.0005645751953125,2.04195499420166,1.9693032503128052
38,1.9877508878707886,2.0050835609436035,2.0398778915405273,1.9701428413391113
39,1.9900587797164917,2.0028152465820312,2.040053367614746,1.9678465127944946


==> timagenet_resnet50_1x1_prune_like_fc/Val_Multiplies_per_Epoch.csv <==
,step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f,standard
0,3.1592569777581624e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.0019915742144056e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.644109761428009e+16,5.901775163583827e+16,5.282522618460925e+16,5.540187973840735e+16,6.318513955516325e+16
2,605168026380288.0,8.123354920406547e+16,8.719347441051328e+16,7.08430861892847e+16,7.680792053769528e+16,9.477770933274486e+16
3,-6.197480350240267e+16,1.0320747692615117e+17,1.1314413595778029e+17,8.331062678915653e+16,9.480139340322149e+16,1.263702791103265e+17
4,-1.5594562213330714e+17,1.2421790870844973e+17,1.385424593948255e+17,9.399968184836888e+16,1.0991097012433051e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.4313247506317461e+17,1.6353682055550342e+17,1.0200870557116037e+17,1.24075158833586e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.6163601877099517e+17,1.8826889554614755e+17,1.0928842959631394e+17,1.3625475568791739e+17,2.211479884430714e+17
7,-6.262031606387497e+17,1.7992917054676522e+17,2.1284980123978314e+17,1.1470113793841229e+17,1.4814790562894093e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,1.9812960104988832e+17,2.3734551940450234e+17,1.1997589260883552e+17,1.599252063682839e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,2.162899070939769e+17,2.6179088226187738e+17,1.2523324286247446e+17,1.716691969773312e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,2.344216236424233e+17,2.8619985057903747e+17,1.3048321186216653e+17,1.8339552870811466e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,2.481066669988296e+17,3.032889130861172e+17,1.3572512416236675e+17,1.9364693434604544e+17,3.791108373309795e+17
12,-2.037782666856918e+18,2.6177562876393715e+17,3.203588152050998e+17,1.4096130920823707e+17,2.0388699399565328e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,2.7543062508431478e+17,3.37412219426319e+17,1.461924723819671e+17,2.1411696873809414e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,2.8907419683267725e+17,3.544520660895916e+17,1.5141921241644986e+17,2.2433833108207683e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,3.0270848260807686e+17,3.714804161457979e+17,1.566421635943439e+17,2.345524150793286e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,3.1633487633553024e+17,3.884987795244525e+17,1.6186194522998547e+17,2.4476012818439046e+17,5.370736862188877e+17
17,-4.234133350628124e+18,3.299540815261867e+17,4.055072712945332e+17,1.670788529477405e+17,2.5496192880213366e+17,5.686662559964693e+17
18,-4.76757602868873e+18,3.4356595598098406e+17,4.2250594197412794e+17,1.7229311127244387e+17,2.651581780433343e+17,6.00258825774051e+17
19,-5.332409553851458e+18,3.5717045479495546e+17,4.3949501141047085e+17,1.77504716462015e+17,2.7534908359346464e+17,6.318513955516325e+17
20,-5.928633926116307e+18,3.707674208007164e+17,4.564748631668215e+17,1.8271367225853446e+17,2.8553449389826112e+17,6.634439653292141e+17
21,-6.556249145483277e+18,3.843569569054829e+17,4.734452371685795e+17,1.8791995808055907e+17,2.957144052156432e+17,6.950365351067956e+17
22,-7.21525521195237e+18,3.9793933815217766e+17,4.904065506577297e+17,1.9312359638057232e+17,3.0588871089631424e+17,7.266291048843772e+17
23,-7.905652125523583e+18,4.1151504352711514e+17,5.0735917316472954e+17,1.983245254142446e+17,3.160576766279956e+17,7.582216746619588e+17
24,-8.627439886196918e+18,4.250844622066758e+17,5.243030850436559e+17,2.0352285557295306e+17,3.2622143712558816e+17,7.898142444395404e+17
25,-9.380618493972376e+18,4.3864782432881536e+17,5.4123834990987866e+17,2.0871866356934963e+17,3.363802786582564e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,4.5220509247272806e+17,5.581648863731452e+17,2.139119288219911e+17,3.465343658775459e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,4.657560626950222e+17,5.75083128514803e+17,2.1910255403678237e+17,3.566834256115743e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,4.793008697105987e+17,5.919930931742147e+17,2.2429055979516662e+17,3.668278563919234e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,4.928394891959338e+17,6.088950572653432e+17,2.2947595545234534e+17,3.769675253747326e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,5.063654959986692e+17,6.257798442710829e+17,2.3465633672154493e+17,3.8709789528729696e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,5.198693627816444e+17,6.426336403009672e+17,2.3982860516004394e+17,3.972122434818519e+17,1.0109622328826113e+18
32,-1.5531812467259974e+19,5.3332514195810784e+17,6.594222202859982e+17,2.4498482194388886e+17,4.0729195123646445e+17,1.0425548026601929e+18
33,-1.6536117851852403e+19,5.466484458688674e+17,6.760370854062776e+17,2.500982910702117e+17,4.172719063490175e+17,1.0741473724377745e+18
34,-1.7571814083546954e+19,5.5977457206962963e+17,6.923960352487131e+17,2.55150371364596e+17,4.271082797007009e+17,1.105739942215356e+18
35,-1.8638901162343625e+19,5.729005729106924e+17,7.087548700221708e+17,2.602023861725701e+17,4.3694449027187904e+17,1.1373325119929376e+18
36,-1.9737379088242418e+19,5.860265625255135e+17,7.251136982469874e+17,2.6525439910950394e+17,4.467806971009766e+17,1.1689250817705193e+18
37,-2.086724786124333e+19,5.991525521403345e+17,7.41472526471804e+17,2.7030641204643776e+17,4.566169039300741e+17,1.2005176515481009e+18
38,-2.2028507481346367e+19,6.122785417551555e+17,7.578313546966207e+17,2.753584249833716e+17,4.6645311075917165e+17,1.2321102213256824e+18
39,-2.3221157948551524e+19,6.254045313699764e+17,7.741901829214373e+17,2.804104379203054e+17,4.762893175882692e+17,1.263702791103264e+18


==> timagenet_resnet50_1x1_prune_like_fc/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,8.09000015258789,8.489999771118164,9.130000114440918,7.909999847412109
1,13.84000015258789,11.989999771118164,13.670000076293945,14.819999694824219
2,18.829999923706055,19.719999313354492,20.899999618530273,20.440000534057617
3,23.84000015258789,22.530000686645508,23.299999237060547,25.639999389648438
4,26.309999465942383,27.25,28.360000610351562,28.8700008392334
5,29.700000762939453,30.190000534057617,32.06999969482422,30.280000686645508
6,31.15999984741211,31.280000686645508,32.900001525878906,32.470001220703125
7,32.27000045776367,33.27000045776367,35.369998931884766,34.459999084472656
8,35.529998779296875,35.4900016784668,36.45000076293945,37.16999816894531
9,36.90999984741211,35.70000076293945,37.0099983215332,36.790000915527344
10,37.84000015258789,35.869998931884766,38.2400016784668,38.630001068115234
11,38.779998779296875,36.88999938964844,37.4900016784668,37.869998931884766
12,39.61000061035156,39.16999816894531,39.40999984741211,38.7599983215332
13,40.29999923706055,40.36000061035156,40.02000045776367,41.0099983215332
14,40.88999938964844,40.66999816894531,40.11000061035156,41.04999923706055
15,41.38999938964844,41.66999816894531,41.29999923706055,42.09000015258789
16,41.709999084472656,40.90999984741211,41.400001525878906,41.84000015258789
17,42.38999938964844,41.5099983215332,41.790000915527344,42.779998779296875
18,42.709999084472656,41.83000183105469,42.75,42.150001525878906
19,42.75,42.970001220703125,43.06999969482422,43.91999816894531
20,43.68000030517578,43.2400016784668,42.189998626708984,44.0
21,44.40999984741211,42.720001220703125,42.86000061035156,44.4900016784668
22,43.4900016784668,43.97999954223633,43.31999969482422,43.150001525878906
23,44.08000183105469,44.560001373291016,43.630001068115234,44.83000183105469
24,44.7599983215332,43.810001373291016,43.29999923706055,45.13999938964844
25,46.04999923706055,43.880001068115234,43.56999969482422,45.38999938964844
26,44.130001068115234,44.33000183105469,44.02000045776367,45.70000076293945
27,44.900001525878906,44.29999923706055,44.130001068115234,45.349998474121094
28,45.52000045776367,45.2599983215332,44.540000915527344,45.58000183105469
29,45.77000045776367,44.43000030517578,46.0099983215332,45.43000030517578
30,51.130001068115234,50.849998474121094,50.900001525878906,51.540000915527344
31,51.689998626708984,50.869998931884766,51.119998931884766,51.95000076293945
32,51.779998779296875,50.70000076293945,51.08000183105469,51.599998474121094
33,51.56999969482422,50.779998779296875,51.04999923706055,51.88999938964844
34,51.61000061035156,51.18000030517578,51.06999969482422,52.0
35,51.5,50.93000030517578,51.130001068115234,51.939998626708984
36,51.40999984741211,50.83000183105469,51.16999816894531,51.84000015258789
37,51.5099983215332,50.95000076293945,50.880001068115234,52.02000045776367
38,51.619998931884766,50.77000045776367,51.040000915527344,51.970001220703125
39,51.470001220703125,50.97999954223633,51.060001373291016,52.09000015258789


==> timagenet_resnet50_1x1_prune_like_fc/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,23.360000610351562,24.649999618530273,26.309999465942383,23.790000915527344
1,35.33000183105469,32.0099983215332,33.939998626708984,36.95000076293945
2,43.869998931884766,44.15999984741211,46.61000061035156,45.040000915527344
3,49.619998931884766,47.7400016784668,50.58000183105469,52.0099983215332
4,52.970001220703125,54.41999816894531,55.27000045776367,55.279998779296875
5,56.5099983215332,56.9900016784668,59.59000015258789,58.599998474121094
6,58.77000045776367,58.689998626708984,60.29999923706055,60.630001068115234
7,59.540000915527344,61.20000076293945,63.0,62.2400016784668
8,63.58000183105469,62.0099983215332,63.81999969482422,64.30000305175781
9,64.37000274658203,63.7400016784668,65.31999969482422,64.6500015258789
10,65.13999938964844,64.20999908447266,65.69999694824219,66.08000183105469
11,65.91999816894531,64.9800033569336,64.0999984741211,66.19999694824219
12,67.01000213623047,66.98999786376953,67.44999694824219,66.04000091552734
13,68.2300033569336,67.70999908447266,67.05999755859375,68.26000213623047
14,68.06999969482422,67.62000274658203,67.9800033569336,68.75
15,68.27999877929688,68.41000366210938,68.94000244140625,69.0999984741211
16,69.11000061035156,67.98999786376953,68.9800033569336,69.75
17,69.22000122070312,68.7300033569336,68.56999969482422,70.30000305175781
18,70.55000305175781,69.01000213623047,69.6500015258789,69.87999725341797
19,70.13999938964844,70.1500015258789,70.51000213623047,71.18000030517578
20,70.45999908447266,70.5999984741211,69.47000122070312,70.95999908447266
21,71.22000122070312,70.62000274658203,70.41999816894531,71.0
22,70.70999908447266,70.91000366210938,70.68000030517578,70.55999755859375
23,71.05999755859375,71.66000366210938,70.81999969482422,71.7699966430664
24,72.0,70.47000122070312,70.70999908447266,72.05000305175781
25,72.66999816894531,70.9800033569336,70.8499984741211,72.5
26,71.7300033569336,70.9000015258789,71.19999694824219,72.63999938964844
27,71.58000183105469,71.31999969482422,71.43000030517578,73.27999877929688
28,71.93000030517578,72.13999938964844,71.4800033569336,71.9800033569336
29,72.6500015258789,71.94999694824219,72.41000366210938,72.76000213623047
30,76.6500015258789,76.29000091552734,75.69000244140625,77.12000274658203
31,76.80000305175781,76.56999969482422,75.80000305175781,77.37999725341797
32,76.80999755859375,76.69000244140625,75.9000015258789,77.11000061035156
33,76.80000305175781,76.55999755859375,75.76000213623047,77.25
34,76.58000183105469,76.86000061035156,76.05999755859375,77.19999694824219
35,76.55999755859375,76.56999969482422,75.62999725341797,77.36000061035156
36,76.72000122070312,76.95999908447266,75.95999908447266,77.37999725341797
37,76.69999694824219,76.69999694824219,75.81999969482422,77.30999755859375
38,76.86000061035156,76.54000091552734,75.9000015258789,77.23999786376953
39,76.61000061035156,76.62999725341797,75.7699966430664,77.41999816894531


==> timagenet_resnet50_1x1_prune_like_fc/Val_Sparsity.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_20_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,0.05009912699460983,0.05009912699460983,0.05009912699460983,0.05009912699460983
1,0.1647419035434723,0.08265893161296844,0.27993062138557434,0.1978476643562317
2,0.21662741899490356,0.10884851217269897,0.4324416518211365,0.32450634241104126
3,0.30641549825668335,0.17973099648952484,0.6092549562454224,0.4332185387611389
4,0.3371090292930603,0.19732651114463806,0.6659111380577087,0.5250891447067261
5,0.40387579798698425,0.21019530296325684,0.7512873411178589,0.5552058219909668
6,0.41696950793266296,0.21855080127716064,0.774520218372345,0.6184278130531311
7,0.4236718416213989,0.22336651384830475,0.8339966535568237,0.6275529861450195
8,0.4266256093978882,0.2260802835226059,0.8383913636207581,0.6312435269355774
9,0.42790383100509644,0.22768442332744598,0.8389458060264587,0.6323046684265137
10,0.4288145899772644,0.2288438230752945,0.8391809463500977,0.6328672170639038
11,0.5704696774482727,0.4620298147201538,0.8394376039505005,0.679853081703186
12,0.5709819793701172,0.4626401960849762,0.839620053768158,0.680214524269104
13,0.5714268684387207,0.4631657600402832,0.8397800326347351,0.6805357933044434
14,0.5717908143997192,0.4635976552963257,0.8399209380149841,0.6808101534843445
15,0.5720866322517395,0.46396389603614807,0.8400416374206543,0.6810420155525208
16,0.5723380446434021,0.4642820358276367,0.8401426076889038,0.681244969367981
17,0.5725670456886292,0.4645965099334717,0.8402341604232788,0.6814333200454712
18,0.5728005766868591,0.4649093747138977,0.8403185606002808,0.6816101670265198
19,0.5730355381965637,0.4652152359485626,0.8404030799865723,0.6817803978919983
20,0.5732755064964294,0.4655088782310486,0.8404874801635742,0.6819554567337036
21,0.5735121965408325,0.4658108055591583,0.8405725359916687,0.6821306347846985
22,0.5737401247024536,0.46609944105148315,0.8406568765640259,0.6823092103004456
23,0.5739527940750122,0.46637630462646484,0.8407431840896606,0.6824793219566345
24,0.5741530656814575,0.4666537940502167,0.8408259749412537,0.6826451420783997
25,0.5743460059165955,0.46692925691604614,0.8409063220024109,0.6828018426895142
26,0.5745401382446289,0.46720731258392334,0.8409873247146606,0.6829532980918884
27,0.5747407674789429,0.46747153997421265,0.8410714268684387,0.6831134557723999
28,0.574937105178833,0.467735230922699,0.8411548733711243,0.6832609176635742
29,0.5751342177391052,0.46799010038375854,0.8412380218505859,0.6834126114845276
30,0.5755360126495361,0.468537300825119,0.841397762298584,0.6837088465690613
31,0.5762413144111633,0.4695245623588562,0.8416562080383301,0.684219241142273
32,0.5777732133865356,0.47160211205482483,0.8421675562858582,0.6853227615356445
33,0.5819934010505676,0.4771360456943512,0.8435293436050415,0.6885005235671997
34,0.5882747769355774,0.4852885901927948,0.8454849720001221,0.6930745244026184
35,0.5882787704467773,0.4852922558784485,0.8454870581626892,0.6930797100067139
36,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
37,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
38,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034
39,0.588279128074646,0.4852924644947052,0.845487117767334,0.6930798292160034


==> timagenet_resnet50_kernel_prune/Val_Loss_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,4.530264854431152,4.367335796356201,4.403763771057129,4.555939197540283
1,3.9762353897094727,3.962104320526123,3.9431354999542236,4.0374884605407715
2,3.6256983280181885,3.6555016040802,3.61114764213562,3.6315650939941406
3,3.3555874824523926,3.4266583919525146,3.3671085834503174,3.4371538162231445
4,3.191290855407715,3.268974542617798,3.117370843887329,3.1785061359405518
5,3.0815272331237793,3.0618367195129395,3.0507967472076416,3.0557289123535156
6,2.865262031555176,2.937486410140991,2.9623305797576904,2.883281946182251
7,2.810753345489502,2.852583408355713,2.8516674041748047,2.9336540699005127
8,2.88637638092041,2.8105685710906982,2.7534563541412354,2.7333731651306152
9,2.6529970169067383,2.6721649169921875,2.6854772567749023,2.771334409713745
10,2.6231448650360107,2.6550097465515137,2.628873825073242,2.674239158630371
11,2.5891835689544678,2.619171619415283,2.610687255859375,2.6401517391204834
12,2.528320074081421,2.5241286754608154,2.522740364074707,2.594930410385132
13,2.524775266647339,2.575793743133545,2.5341315269470215,2.5279507637023926
14,2.479992151260376,2.4744246006011963,2.4873650074005127,2.4880504608154297
15,2.4404094219207764,2.4467661380767822,2.483175754547119,2.466599464416504
16,2.4441726207733154,2.4270434379577637,2.4317963123321533,2.4316205978393555
17,2.417451858520508,2.430370330810547,2.3696470260620117,2.4637691974639893
18,2.3814573287963867,2.3752658367156982,2.3709843158721924,2.418776750564575
19,2.363752841949463,2.384472608566284,2.3404276371002197,2.4684927463531494
20,2.369990587234497,2.3299217224121094,2.3846218585968018,2.383784294128418
21,2.267202377319336,2.3427107334136963,2.3360471725463867,2.3413681983947754
22,2.3186042308807373,2.301903247833252,2.324460506439209,2.2945990562438965
23,2.290529489517212,2.3100335597991943,2.286651611328125,2.2896335124969482
24,2.2918148040771484,2.289881706237793,2.324375867843628,2.3606295585632324
25,2.28560471534729,2.285573720932007,2.2659971714019775,2.3306186199188232
26,2.250088691711426,2.298084020614624,2.2685298919677734,2.2883529663085938
27,2.29992413520813,2.263580322265625,2.2699151039123535,2.2601029872894287
28,2.273975133895874,2.245083808898926,2.28151798248291,2.2495522499084473
29,2.2454943656921387,2.286940336227417,2.255866527557373,2.278818130493164
30,1.9783935546875,1.961851954460144,1.9772838354110718,1.9788371324539185
31,1.9671189785003662,1.9443814754486084,1.9546215534210205,1.9660758972167969


==> timagenet_resnet50_kernel_prune/Val_Multiplies_per_Epoch.csv <==
,step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64,standard
0,3.1592569777581624e+16,2.8462072160007724e+16,2.8461835005650876e+16,2.8461910081142544e+16,2.846184974009317e+16,3.1592569777581624e+16
1,3.179429245304172e+16,5.25524968031928e+16,5.380112899256414e+16,5.629919253939101e+16,5.505022964364828e+16,6.318513955516325e+16
2,605168026380288.0,7.289542280001491e+16,7.646284177031725e+16,8.359985128705936e+16,8.003137471123269e+16,9.477770933274486e+16
3,-6.197480350240267e+16,9.005883109304643e+16,9.68467510336673e+16,1.104283904381702e+17,1.036360431484614e+17,1.263702791103265e+17
4,-1.5594562213330714e+17,1.0456626775675547e+17,1.1532044697125013e+17,1.3684430673516808e+17,1.2607965717920653e+17,1.5796284888790813e+17
5,-2.8130728786633315e+17,1.1690066138745904e+17,1.3223574128892992e+17,1.629338654261768e+17,1.4758127539414518e+17,1.8955541866548976e+17
6,-4.380598007014807e+17,1.2750368975618464e+17,1.479166083551255e+17,1.8877453038579264e+17,1.683456120535657e+17,2.211479884430714e+17
7,-6.262031606387497e+17,1.3676200708109026e+17,1.6264302596133962e+17,2.1442869659787046e+17,1.885415201240243e+17,2.5274055822065302e+17
8,-8.457373676781403e+17,1.4501117321207485e+17,1.766532505071523e+17,2.3994824005775072e+17,2.0831231474314915e+17,2.8433312799823466e+17
9,-1.0966624218196524e+18,1.5253704942683533e+17,1.901491878213755e+17,2.653706077658119e+17,2.277783346737984e+17,3.1592569777581626e+17
10,-1.378978323063286e+18,1.5957752727209504e+17,2.0330005291686166e+17,2.907252096688637e+17,2.470406460283156e+17,3.475182675533979e+17
11,-1.6926850714090412e+18,1.6632279799340573e+17,2.1624090122387562e+17,3.16034841118528e+17,2.661792105200851e+17,3.791108373309795e+17
12,-2.037782666856918e+18,1.72916604261102e+17,2.290742713634697e+17,3.413135938547544e+17,2.8525345332426035e+17,4.1070340710856115e+17
13,-2.414271109406916e+18,1.7945456184716058e+17,2.4186818687645338e+17,3.6657189845940365e+17,3.04298962562691e+17,4.422959768861428e+17
14,-2.8221503990590356e+18,1.859828480259564e+17,2.5465073207759034e+17,3.91816128631226e+17,3.233314877170242e+17,4.738885466637244e+17
15,-3.2614205358132767e+18,1.9250759793860278e+17,2.6742635442965162e+17,4.1704917138539e+17,3.423546988327902e+17,5.0548111644130605e+17
16,-3.7320815196696397e+18,1.9902896501040352e+17,2.8019566014969142e+17,4.4227270270623616e+17,3.613702442964851e+17,5.370736862188877e+17
17,-4.234133350628124e+18,2.055472972548527e+17,2.929596165655401e+17,4.674876974057559e+17,3.8037900256152544e+17,5.686662559964693e+17
18,-4.76757602868873e+18,2.1206299694561286e+17,3.057187120187135e+17,4.9269517145882714e+17,3.993814105158191e+17,6.00258825774051e+17
19,-5.332409553851458e+18,2.1857635970704992e+17,3.1847312800011974e+17,5.1789518239993875e+17,4.183777506864499e+17,6.318513955516325e+17
20,-5.928633926116307e+18,2.2508741173372794e+17,3.31222903801605e+17,5.430877994575815e+17,4.373680445903813e+17,6.634439653292141e+17
21,-6.556249145483277e+18,2.315961754781304e+17,3.4396822278511776e+17,5.682731526690556e+17,4.5635237735994643e+17,6.950365351067956e+17
22,-7.21525521195237e+18,2.3810276694475533e+17,3.5670940864062835e+17,5.934512378245204e+17,4.753308182236361e+17,7.266291048843772e+17
23,-7.905652125523583e+18,2.446072722014561e+17,3.694465811147153e+17,6.186222644804884e+17,4.943036852582997e+17,7.582216746619588e+17
24,-8.627439886196918e+18,2.5110962201974195e+17,3.821797439494593e+17,6.437863893365841e+17,5.1327133583263277e+17,7.898142444395404e+17
25,-9.380618493972376e+18,2.5760992679099005e+17,3.9490918154298445e+17,6.689441802535355e+17,5.322337867859979e+17,8.214068142171219e+17
26,-1.0165187948849953e+19,2.6410826135681203e+17,4.076350866124407e+17,6.940957326543977e+17,5.511913543242043e+17,8.529993839947035e+17
27,-1.0981148250829652e+19,2.7060471178506125e+17,4.203576481328975e+17,7.192412663864046e+17,5.70144200292237e+17,8.84591953772285e+17
28,-1.1828499399911473e+19,2.7709922755764986e+17,4.3307691662244256e+17,7.443809414235013e+17,5.890922330091218e+17,9.161845235498666e+17
29,-1.2707241396095416e+19,2.8359190222659242e+17,4.457929070493983e+17,7.695150449703722e+17,6.08035607771203e+17,9.477770933274482e+17
30,-1.3617374239381481e+19,2.9008060841907834e+17,4.585018548806997e+17,7.94636783747482e+17,6.269688948195566e+17,9.793696631050298e+17
31,-1.4558897929769667e+19,2.965627753257482e+17,4.7119880934373766e+17,8.19736603755346e+17,6.45884905617386e+17,1.0109622328826113e+18


==> timagenet_resnet50_kernel_prune/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,8.649999618530273,8.5,8.65999984741211,7.0
1,13.649999618530273,14.899999618530273,14.270000457763672,12.460000038146973
2,18.729999542236328,19.040000915527344,19.040000915527344,19.1299991607666
3,24.030000686645508,23.110000610351562,23.920000076293945,22.75
4,26.959999084472656,26.190000534057617,28.799999237060547,27.280000686645508
5,28.68000030517578,29.610000610351562,29.270000457763672,29.81999969482422
6,32.849998474121094,31.25,31.850000381469727,32.849998474121094
7,34.59000015258789,33.77000045776367,33.22999954223633,31.790000915527344
8,33.380001068115234,34.369998931884766,35.22999954223633,35.2599983215332
9,37.779998779296875,37.04999923706055,36.619998931884766,35.36000061035156
10,37.380001068115234,37.08000183105469,37.290000915527344,36.90999984741211
11,38.619998931884766,37.959999084472656,37.689998626708984,37.16999816894531
12,39.779998779296875,39.97999954223633,39.869998931884766,38.33000183105469
13,40.43000030517578,38.880001068115234,39.90999984741211,39.4900016784668
14,41.209999084472656,40.68000030517578,40.38999938964844,40.619998931884766
15,41.939998626708984,41.689998626708984,40.470001220703125,40.84000015258789
16,41.13999938964844,41.810001373291016,41.970001220703125,42.060001373291016
17,42.470001220703125,41.189998626708984,43.2599983215332,40.970001220703125
18,43.209999084472656,42.63999938964844,42.90999984741211,41.9900016784668
19,43.54999923706055,42.20000076293945,43.7599983215332,41.470001220703125
20,43.310001373291016,43.86000061035156,43.06999969482422,42.459999084472656
21,45.65999984741211,44.099998474121094,44.150001525878906,43.54999923706055
22,43.709999084472656,44.939998626708984,44.0,44.91999816894531
23,44.470001220703125,44.099998474121094,45.11000061035156,44.790000915527344
24,45.040000915527344,44.869998931884766,43.810001373291016,43.18000030517578
25,45.349998474121094,45.060001373291016,45.25,43.880001068115234
26,45.970001220703125,44.689998626708984,45.099998474121094,45.52000045776367
27,44.619998931884766,45.40999984741211,45.220001220703125,45.66999816894531
28,45.41999816894531,45.90999984741211,45.75,45.650001525878906
29,45.650001525878906,45.220001220703125,45.900001525878906,45.43000030517578
30,52.04999923706055,52.130001068115234,52.099998474121094,51.33000183105469
31,52.06999969482422,52.560001373291016,52.40999984741211,51.790000915527344


==> timagenet_resnet50_kernel_prune/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,25.809999465942383,25.3700008392334,25.18000030517578,22.06999969482422
1,35.959999084472656,36.560001373291016,36.2400016784668,33.38999938964844
2,43.869998931884766,43.119998931884766,43.9900016784668,43.9900016784668
3,50.349998474121094,48.59000015258789,49.61000061035156,48.52000045776367
4,53.869998931884766,52.209999084472656,54.75,53.75
5,55.97999954223633,56.279998779296875,56.81999969482422,56.5099983215332
6,60.7599983215332,59.09000015258789,58.25,60.18000030517578
7,61.93000030517578,60.70000076293945,60.79999923706055,59.040000915527344
8,60.59000015258789,62.13999938964844,63.45000076293945,63.369998931884766
9,64.95999908447266,64.5999984741211,64.12999725341797,63.0
10,65.72000122070312,65.02999877929688,65.66000366210938,64.75
11,66.18000030517578,65.47000122070312,66.47000122070312,65.2300033569336
12,67.43000030517578,67.63999938964844,67.5,66.12999725341797
13,67.62999725341797,66.56999969482422,67.44999694824219,67.66000366210938
14,67.94000244140625,68.61000061035156,68.31999969482422,67.91000366210938
15,69.05999755859375,68.8499984741211,68.12000274658203,68.80000305175781
16,68.66999816894531,69.05000305175781,69.41000366210938,69.47000122070312
17,69.77999877929688,69.3499984741211,70.4000015258789,68.48999786376953
18,70.37999725341797,70.20999908447266,70.58999633789062,69.87000274658203
19,70.62999725341797,70.41999816894531,71.0199966430664,68.30000305175781
20,70.58999633789062,71.20999908447266,70.76000213623047,69.97000122070312
21,71.80000305175781,71.1500015258789,71.0199966430664,70.88999938964844
22,71.0,71.98999786376953,71.44000244140625,72.23999786376953
23,71.91000366210938,71.66999816894531,71.83999633789062,72.3499984741211
24,71.62000274658203,72.0,71.37000274658203,70.6500015258789
25,71.83000183105469,72.13999938964844,72.33999633789062,70.9800033569336
26,72.33999633789062,71.4000015258789,72.16000366210938,71.6500015258789
27,72.08000183105469,72.47000122070312,72.63999938964844,72.30000305175781
28,72.01000213623047,72.43000030517578,71.8499984741211,72.48999786376953
29,72.88999938964844,72.26000213623047,72.6500015258789,72.12000274658203
30,77.0,77.73999786376953,77.02999877929688,77.47000122070312
31,77.05000305175781,78.12000274658203,77.43000030517578,77.68000030517578


==> timagenet_resnet50_kernel_prune/Val_Sparsity.csv <==
step,timagenet_resnet50_kernel_prune_80_batch64,timagenet_resnet50_kernel_prune_60_batch64,timagenet_resnet50_kernel_prune_20_batch64,timagenet_resnet50_kernel_prune_40_batch64
0,0.09972644597291946,0.09973400086164474,0.09973160922527313,0.09973353147506714
1,0.23899148404598236,0.19920697808265686,0.11963000893592834,0.1594155728816986
2,0.35837337374687195,0.28450512886047363,0.13672491908073425,0.2106163203716278
3,0.45966142416000366,0.3570677936077118,0.15176495909690857,0.2544659376144409
4,0.5442711710929871,0.4179203510284424,0.16490964591503143,0.29145297408103943
5,0.6134965419769287,0.4675654470920563,0.17530623078346252,0.32146158814430237
6,0.6686516404151917,0.5068898797035217,0.18323509395122528,0.34494873881340027
7,0.7114893198013306,0.5372952222824097,0.1891762763261795,0.36305683851242065
8,0.7436372637748718,0.5601105690002441,0.19346487522125244,0.37659943103790283
9,0.7666786909103394,0.5764939188957214,0.1965605467557907,0.3863084614276886
10,0.7821417450904846,0.5874866843223572,0.198719322681427,0.39279788732528687
11,0.7915459871292114,0.5941770672798157,0.20015192031860352,0.39674001932144165
12,0.7963711023330688,0.5976009368896484,0.20113560557365417,0.39878907799720764
13,0.7981502413749695,0.5988578200340271,0.20178700983524323,0.3997044265270233
14,0.7984583377838135,0.5992200374603271,0.2022353708744049,0.40011805295944214
15,0.798570990562439,0.5994405746459961,0.20259176194667816,0.40041476488113403
16,0.7986787557601929,0.5996417999267578,0.20289476215839386,0.4006589651107788
17,0.7987754344940186,0.5998122096061707,0.20316670835018158,0.40087518095970154
18,0.7988592982292175,0.5999670624732971,0.20340628921985626,0.4010774791240692
19,0.798933744430542,0.6001161336898804,0.2036440372467041,0.4012707769870758
20,0.7990073561668396,0.6002639532089233,0.20387957990169525,0.4014633893966675
21,0.7990802526473999,0.6004059314727783,0.2041109800338745,0.4016532897949219
22,0.7991494536399841,0.6005375981330872,0.20434251427650452,0.4018409848213196
23,0.7992159128189087,0.6006654500961304,0.20456737279891968,0.40201854705810547
24,0.7992845773696899,0.600793182849884,0.2047872394323349,0.40218472480773926
25,0.7993497252464294,0.6009118556976318,0.2049890160560608,0.40235036611557007
26,0.7994124889373779,0.6010243892669678,0.20518775284290314,0.40250593423843384
27,0.7994725108146667,0.6011309027671814,0.20537948608398438,0.40265634655952454
28,0.7995341420173645,0.6012358069419861,0.20556612312793732,0.40280967950820923
29,0.7995927929878235,0.6013402342796326,0.20574361085891724,0.40295806527137756
30,0.7997192144393921,0.6015645861625671,0.2061375081539154,0.4032794237136841
31,0.7999275326728821,0.6019466519355774,0.2068357616662979,0.40382978320121765


==> timagenet_resnet50_standard/Val_Loss_Avg.csv <==
step,timagenet_resnet50_standard
0,4.603668213
1,4.105077267
2,3.723083496
3,3.53757906
4,3.290455103
5,3.066115856
6,2.952467442
7,2.896136761
8,2.840133667
9,2.736691236
10,2.715499401
11,2.617338657
12,2.588339567
13,2.574357033
14,2.526072264
15,2.458297253
16,2.462156534
17,2.385398865
18,2.4103055
19,2.369735241
20,2.406638622
21,2.39484477
22,2.372121096
23,2.310069799
24,2.322645426
25,2.295618057
26,2.261286974
27,2.343233824
28,2.299077749
29,2.247086287
30,1.994164586
31,1.973686457
32,1.97690165
33,1.979454994
34,1.980258465
35,1.974914432
36,1.981418371
37,1.977518678
38,1.976114511
39,1.977893829


==> timagenet_resnet50_standard/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_standard
0,7.309999943
1,12.23999977
2,18.01000023
3,20.94000053
4,25.54000092
5,29.29000092
6,31.29000092
7,33.04000092
8,33.36000061
9,35.59999847
10,36.88000107
11,37.86000061
12,38.56000137
13,38.79000092
14,40.77000046
15,41.97000122
16,41.09000015
17,42.97999954
18,42.59999847
19,43.18999863
20,42.16999817
21,42.75
22,43.06000137
23,44.52999878
24,44.15999985
25,45.15000153
26,45.99000168
27,44.29000092
28,45.13000107
29,45.70999908
30,51.34000015
31,51.84999847
32,52.08000183
33,52.04000092
34,51.79999924
35,52.15000153
36,51.77000046
37,52.02999878
38,51.75999832
39,51.99000168


==> timagenet_resnet50_standard/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_standard
0,22.80999947
1,32.27000046
2,41.13000107
3,45.63999939
4,51.31999969
5,55.99000168
6,58.40000153
7,60.27000046
8,60.86000061
9,63.84999847
10,63.63999939
11,65.44999695
12,66
13,66.16000366
14,67.51999664
15,69.12000275
16,68.91000366
17,70.15000153
18,69.91000366
19,70.5
20,69.73999786
21,70.19000244
22,70.66999817
23,71.01000214
24,71.51999664
25,71.97000122
26,72.77999878
27,71.08999634
28,71.88999939
29,72.47000122
30,76.70999908
31,77.12000275
32,77.25
33,77.06999969
34,76.91999817
35,77.08000183
36,76.95999908
37,76.98999786
38,76.95999908
39,76.91999817


==> timagenet_resnet50_standard/Val_Sparsity.csv <==
step,timagenet_resnet50_standard
0,0
1,0.014448078
2,0.222574443
3,0.485624552
4,0.633918762
5,0.71988827
6,0.759993613
7,0.773355782
8,0.776851237
9,0.802905381
10,0.827170789
11,0.842553616
12,0.85675627
13,0.864171743
14,0.870303214
15,0.8676489
16,0.870196104
17,0.873399138
18,0.8765167
19,0.880581617
20,0.881911278
21,0.884905994
22,0.884894133
23,0.889609694
24,0.893838286
25,0.893933237
26,0.891870081
27,0.894092321
28,0.894824922
29,0.89589715
30,0.910032809
31,0.910404325
32,0.910349309
33,0.910327077
34,0.910328329
35,0.910327137
36,0.910326302
37,0.910325944
38,0.910325825
39,0.910325766
,
,
,
,


==> timagenet_resnet50_weight_block_prune/Val_Loss_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,4.474697113037109,4.33211088180542,4.427619934082031
1,4.021036148071289,4.035280227661133,3.9244186878204346
2,3.6351613998413086,3.5291149616241455,3.5776712894439697
3,3.3663723468780518,3.3505239486694336,3.270519256591797
4,3.2412588596343994,3.1140706539154053,3.0867438316345215
5,3.0438249111175537,2.915663957595825,2.978524923324585
6,2.9576783180236816,2.8744101524353027,2.873516798019409
7,2.9225125312805176,2.7692716121673584,2.788111686706543
8,2.7257912158966064,2.697892189025879,2.681276559829712
9,2.678740978240967,2.6522648334503174,2.6644654273986816
10,2.638845682144165,2.6128015518188477,2.5783443450927734
11,2.6071219444274902,2.6959707736968994,2.5789124965667725
12,2.5443410873413086,2.520779609680176,2.585756778717041
13,2.493596076965332,2.541503429412842,2.4910223484039307
14,2.489596128463745,2.5021448135375977,2.4565322399139404
15,2.465848684310913,2.448011636734009,2.4317336082458496
16,2.443934202194214,2.445054292678833,2.4181365966796875
17,2.429957389831543,2.445962905883789,2.3965566158294678
18,2.3874635696411133,2.4135329723358154,2.399247646331787
19,2.3779208660125732,2.3833765983581543,2.3577020168304443
20,2.375102996826172,2.426753044128418,2.3383867740631104
21,2.327580690383911,2.3751509189605713,2.318557024002075
22,2.3665504455566406,2.37069034576416,2.362581253051758
23,2.336972951889038,2.353266716003418,2.300387144088745
24,2.3019540309906006,2.343964099884033,2.268299102783203
25,2.267289400100708,2.362260341644287,2.2461793422698975
26,2.3006460666656494,2.325788736343384,2.24297833442688
27,2.3111720085144043,2.3210206031799316,2.237555503845215
28,2.296266555786133,2.336273193359375,2.256523370742798
29,2.243856906890869,2.251560926437378,2.2457597255706787
30,2.006192922592163,2.0535950660705566,1.9863619804382324
31,1.9878931045532227,2.041874647140503,1.966224193572998
32,1.9865236282348633,2.039106845855713,1.9713937044143677
33,1.9932876825332642,2.0412797927856445,1.967900037765503
34,1.9937434196472168,2.0397162437438965,1.9698046445846558
35,1.9904139041900635,2.0427892208099365,1.9696100950241089
36,1.9909207820892334,2.0411810874938965,1.970483422279358
37,1.98902428150177,2.04195499420166,1.9693032503128052
38,1.9877508878707886,2.0398778915405273,1.9701428413391113
39,1.9900587797164917,2.040053367614746,1.9678465127944946


==> timagenet_resnet50_weight_block_prune/Val_Prec_1_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,8.09000015258789,9.130000114440918,7.909999847412109
1,13.84000015258789,13.670000076293945,14.819999694824219
2,18.829999923706055,20.899999618530273,20.440000534057617
3,23.84000015258789,23.299999237060547,25.639999389648438
4,26.309999465942383,28.360000610351562,28.8700008392334
5,29.700000762939453,32.06999969482422,30.280000686645508
6,31.15999984741211,32.900001525878906,32.470001220703125
7,32.27000045776367,35.369998931884766,34.459999084472656
8,35.529998779296875,36.45000076293945,37.16999816894531
9,36.90999984741211,37.0099983215332,36.790000915527344
10,37.84000015258789,38.2400016784668,38.630001068115234
11,38.779998779296875,37.4900016784668,37.869998931884766
12,39.61000061035156,39.40999984741211,38.7599983215332
13,40.29999923706055,40.02000045776367,41.0099983215332
14,40.88999938964844,40.11000061035156,41.04999923706055
15,41.38999938964844,41.29999923706055,42.09000015258789
16,41.709999084472656,41.400001525878906,41.84000015258789
17,42.38999938964844,41.790000915527344,42.779998779296875
18,42.709999084472656,42.75,42.150001525878906
19,42.75,43.06999969482422,43.91999816894531
20,43.68000030517578,42.189998626708984,44.0
21,44.40999984741211,42.86000061035156,44.4900016784668
22,43.4900016784668,43.31999969482422,43.150001525878906
23,44.08000183105469,43.630001068115234,44.83000183105469
24,44.7599983215332,43.29999923706055,45.13999938964844
25,46.04999923706055,43.56999969482422,45.38999938964844
26,44.130001068115234,44.02000045776367,45.70000076293945
27,44.900001525878906,44.130001068115234,45.349998474121094
28,45.52000045776367,44.540000915527344,45.58000183105469
29,45.77000045776367,46.0099983215332,45.43000030517578
30,51.130001068115234,50.900001525878906,51.540000915527344
31,51.689998626708984,51.119998931884766,51.95000076293945
32,51.779998779296875,51.08000183105469,51.599998474121094
33,51.56999969482422,51.04999923706055,51.88999938964844
34,51.61000061035156,51.06999969482422,52.0
35,51.5,51.130001068115234,51.939998626708984
36,51.40999984741211,51.16999816894531,51.84000015258789
37,51.5099983215332,50.880001068115234,52.02000045776367
38,51.619998931884766,51.040000915527344,51.970001220703125
39,51.470001220703125,51.060001373291016,52.09000015258789


==> timagenet_resnet50_weight_block_prune/Val_Prec_5_Avg.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,23.360000610351562,26.309999465942383,23.790000915527344
1,35.33000183105469,33.939998626708984,36.95000076293945
2,43.869998931884766,46.61000061035156,45.040000915527344
3,49.619998931884766,50.58000183105469,52.0099983215332
4,52.970001220703125,55.27000045776367,55.279998779296875
5,56.5099983215332,59.59000015258789,58.599998474121094
6,58.77000045776367,60.29999923706055,60.630001068115234
7,59.540000915527344,63.0,62.2400016784668
8,63.58000183105469,63.81999969482422,64.30000305175781
9,64.37000274658203,65.31999969482422,64.6500015258789
10,65.13999938964844,65.69999694824219,66.08000183105469
11,65.91999816894531,64.0999984741211,66.19999694824219
12,67.01000213623047,67.44999694824219,66.04000091552734
13,68.2300033569336,67.05999755859375,68.26000213623047
14,68.06999969482422,67.9800033569336,68.75
15,68.27999877929688,68.94000244140625,69.0999984741211
16,69.11000061035156,68.9800033569336,69.75
17,69.22000122070312,68.56999969482422,70.30000305175781
18,70.55000305175781,69.6500015258789,69.87999725341797
19,70.13999938964844,70.51000213623047,71.18000030517578
20,70.45999908447266,69.47000122070312,70.95999908447266
21,71.22000122070312,70.41999816894531,71.0
22,70.70999908447266,70.68000030517578,70.55999755859375
23,71.05999755859375,70.81999969482422,71.7699966430664
24,72.0,70.70999908447266,72.05000305175781
25,72.66999816894531,70.8499984741211,72.5
26,71.7300033569336,71.19999694824219,72.63999938964844
27,71.58000183105469,71.43000030517578,73.27999877929688
28,71.93000030517578,71.4800033569336,71.9800033569336
29,72.6500015258789,72.41000366210938,72.76000213623047
30,76.6500015258789,75.69000244140625,77.12000274658203
31,76.80000305175781,75.80000305175781,77.37999725341797
32,76.80999755859375,75.9000015258789,77.11000061035156
33,76.80000305175781,75.76000213623047,77.25
34,76.58000183105469,76.05999755859375,77.19999694824219
35,76.55999755859375,75.62999725341797,77.36000061035156
36,76.72000122070312,75.95999908447266,77.37999725341797
37,76.69999694824219,75.81999969482422,77.30999755859375
38,76.86000061035156,75.9000015258789,77.23999786376953
39,76.61000061035156,75.7699966430664,77.41999816894531


==> timagenet_resnet50_weight_block_prune/Val_Sparsity.csv <==
step,timagenet_resnet50_maxnonzero_2_40t_batch64_s0_e10_f,timagenet_resnet50_maxnonzero_2_80t_batch64_s0_f,timagenet_resnet50_maxnonzero_2_60t_batch64_s0_e10_f
0,0.05009912699460983,0.05009912699460983,0.05009912699460983
1,0.1647419035434723,0.27993062138557434,0.1978476643562317
2,0.21662741899490356,0.4324416518211365,0.32450634241104126
3,0.30641549825668335,0.6092549562454224,0.4332185387611389
4,0.3371090292930603,0.6659111380577087,0.5250891447067261
5,0.40387579798698425,0.7512873411178589,0.5552058219909668
6,0.41696950793266296,0.774520218372345,0.6184278130531311
7,0.4236718416213989,0.8339966535568237,0.6275529861450195
8,0.4266256093978882,0.8383913636207581,0.6312435269355774
9,0.42790383100509644,0.8389458060264587,0.6323046684265137
10,0.4288145899772644,0.8391809463500977,0.6328672170639038
11,0.5704696774482727,0.8394376039505005,0.679853081703186
12,0.5709819793701172,0.839620053768158,0.680214524269104
13,0.5714268684387207,0.8397800326347351,0.6805357933044434
14,0.5717908143997192,0.8399209380149841,0.6808101534843445
15,0.5720866322517395,0.8400416374206543,0.6810420155525208
16,0.5723380446434021,0.8401426076889038,0.681244969367981
17,0.5725670456886292,0.8402341604232788,0.6814333200454712
18,0.5728005766868591,0.8403185606002808,0.6816101670265198
19,0.5730355381965637,0.8404030799865723,0.6817803978919983
20,0.5732755064964294,0.8404874801635742,0.6819554567337036
21,0.5735121965408325,0.8405725359916687,0.6821306347846985
22,0.5737401247024536,0.8406568765640259,0.6823092103004456
23,0.5739527940750122,0.8407431840896606,0.6824793219566345
24,0.5741530656814575,0.8408259749412537,0.6826451420783997
25,0.5743460059165955,0.8409063220024109,0.6828018426895142
26,0.5745401382446289,0.8409873247146606,0.6829532980918884
27,0.5747407674789429,0.8410714268684387,0.6831134557723999
28,0.574937105178833,0.8411548733711243,0.6832609176635742
29,0.5751342177391052,0.8412380218505859,0.6834126114845276
30,0.5755360126495361,0.841397762298584,0.6837088465690613
31,0.5762413144111633,0.8416562080383301,0.684219241142273
32,0.5777732133865356,0.8421675562858582,0.6853227615356445
33,0.5819934010505676,0.8435293436050415,0.6885005235671997
34,0.5882747769355774,0.8454849720001221,0.6930745244026184
35,0.5882787704467773,0.8454870581626892,0.6930797100067139
36,0.588279128074646,0.845487117767334,0.6930798292160034
37,0.588279128074646,0.845487117767334,0.6930798292160034
38,0.588279128074646,0.845487117767334,0.6930798292160034
39,0.588279128074646,0.845487117767334,0.6930798292160034

